On array geometry and self-interference in full-duplex massive MIMO communications

This paper studies the role of the joint transmit-receive antenna array geometry in shaping the self-interference (SI) channel in full-duplex communications. We consider a simple spherical wave SI model and two prototypical linear array geometries with uniformly spaced transmit and receive antennas. We show that the resulting SI channel matrix has a regular (Toeplitz) structure in both of these cases. However, the number of significant singular values of these matrices - an indication of the severity of SI - can be markedly different. We demonstrate that both reduced SI and high angular resolution can be obtained by employing suitable sparse array configurations that fully leverage the available joint transmit-receive array aperture without suffering from angular ambiguities. Numerical electromagnetic simulations also suggest that the worst-case SI of such sparse arrays need not increase - but can actually decrease - with the number of antennas. Our findings provide preliminary insight into the extent to which the array geometry alone can mitigate SI in full-duplex massive MIMO communications systems employing a large number of antennas.

==> Data/SInorm_Interleaved_Lmax_197.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	7.028539e-01	3.852761e-01	1.971639e+00
1.900000e+01	1.900000e+01	9.253550e-01	4.014925e-01	3.408510e+00
2.700000e+01	2.700000e+01	1.103772e+00	4.095339e-01	4.845465e+00
3.500000e+01	3.500000e+01	1.257081e+00	4.145557e-01	6.282431e+00
4.300000e+01	4.300000e+01	1.393611e+00	4.180770e-01	7.719394e+00
5.100000e+01	5.100000e+01	1.517900e+00	4.207258e-01	9.156354e+00
5.900000e+01	5.900000e+01	1.632751e+00	4.228144e-01	1.059331e+01
6.700000e+01	6.700000e+01	1.740034e+00	4.245180e-01	1.203026e+01
7.500000e+01	7.500000e+01	1.841074e+00	4.259435e-01	1.346721e+01
8.300000e+01	8.300000e+01	1.936849e+00	4.271602e-01	1.490416e+01
9.100000e+01	9.100000e+01	2.028104e+00	4.282154e-01	1.634111e+01
9.900000e+01	9.900000e+01	2.115426e+00	4.291425e-01	1.777805e+01


==> Data/SInorm_Interleaved_Lmax_2573.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	4.361827e-01	2.636600e-01	1.183469e+00
1.900000e+01	1.900000e+01	4.192673e-01	2.204449e-01	1.460377e+00
2.700000e+01	2.700000e+01	3.936613e-01	1.900839e-01	1.610401e+00
3.500000e+01	3.500000e+01	3.694037e-01	1.674845e-01	1.703215e+00
4.300000e+01	4.300000e+01	3.480391e-01	1.499561e-01	1.765819e+00
5.100000e+01	5.100000e+01	3.294808e-01	1.359394e-01	1.810691e+00
5.900000e+01	5.900000e+01	3.133314e-01	1.244611e-01	1.844332e+00
6.700000e+01	6.700000e+01	2.991867e-01	1.148792e-01	1.870438e+00
7.500000e+01	7.500000e+01	2.867016e-01	1.067529e-01	1.891258e+00
8.300000e+01	8.300000e+01	2.755963e-01	9.976894e-02	1.908234e+00
9.100000e+01	9.100000e+01	2.656463e-01	9.369831e-02	1.922330e+00
9.900000e+01	9.900000e+01	2.566721e-01	8.836987e-02	1.934216e+00


==> Data/SInorm_Nested_Lmax_197.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	5.096897e-01	3.530857e-01	1.071011e+00
1.900000e+01	1.900000e+01	6.632309e-01	3.760189e-01	1.786621e+00
2.700000e+01	2.700000e+01	7.876537e-01	3.879447e-01	2.503507e+00
3.500000e+01	3.500000e+01	8.950287e-01	3.955195e-01	3.220933e+00
4.300000e+01	4.300000e+01	9.908723e-01	4.008677e-01	3.938645e+00
5.100000e+01	5.100000e+01	1.078249e+00	4.049007e-01	4.656531e+00
5.900000e+01	5.900000e+01	1.159068e+00	4.080820e-01	5.374532e+00
6.700000e+01	6.700000e+01	1.234614e+00	4.106749e-01	6.092614e+00
7.500000e+01	7.500000e+01	1.305802e+00	4.128415e-01	6.810754e+00
8.300000e+01	8.300000e+01	1.373307e+00	4.146877e-01	7.528940e+00
9.100000e+01	9.100000e+01	1.437648e+00	4.162857e-01	8.247160e+00
9.900000e+01	9.900000e+01	1.499233e+00	4.176869e-01	8.965409e+00


==> Data/SInorm_Nested_Lmax_2573.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	2.314950e-01	1.756985e-01	4.625794e-01
1.900000e+01	1.900000e+01	1.962861e-01	1.324327e-01	4.921681e-01
2.700000e+01	2.700000e+01	1.726945e-01	1.074441e-01	5.047547e-01
3.500000e+01	3.500000e+01	1.557352e-01	9.096736e-02	5.113288e-01
4.300000e+01	4.300000e+01	1.428559e-01	7.920497e-02	5.152064e-01
5.100000e+01	5.100000e+01	1.326695e-01	7.034604e-02	5.176822e-01
5.900000e+01	5.900000e+01	1.243622e-01	6.341062e-02	5.193527e-01
6.700000e+01	6.700000e+01	1.174243e-01	5.781955e-02	5.205258e-01
7.500000e+01	7.500000e+01	1.115194e-01	5.320742e-02	5.213746e-01
8.300000e+01	8.300000e+01	1.064159e-01	4.933172e-02	5.220026e-01
9.100000e+01	9.100000e+01	1.019483e-01	4.602481e-02	5.224754e-01
9.900000e+01	9.900000e+01	9.799547e-02	4.316695e-02	5.228359e-01


==> Data/SInorm_Nested_Lmax_2573_lambda.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	2.224957e-02	1.747264e-02	4.339949e-02
1.900000e+01	1.900000e+01	1.966701e-02	1.354134e-02	4.865616e-02
2.700000e+01	2.700000e+01	1.752527e-02	1.104416e-02	5.072703e-02
3.500000e+01	3.500000e+01	1.588681e-02	9.360298e-03	5.172957e-02
4.300000e+01	4.300000e+01	1.461012e-02	8.150696e-03	5.228231e-02
5.100000e+01	5.100000e+01	1.358721e-02	7.238219e-03	5.261354e-02
5.900000e+01	5.900000e+01	1.274678e-02	6.523805e-03	5.282327e-02
6.700000e+01	6.700000e+01	1.204161e-02	5.948117e-03	5.296097e-02
7.500000e+01	7.500000e+01	1.143956e-02	5.473496e-03	5.305344e-02
8.300000e+01	8.300000e+01	1.091807e-02	5.074890e-03	5.311623e-02
9.100000e+01	9.100000e+01	1.046084e-02	4.734969e-03	5.315885e-02
9.900000e+01	9.900000e+01	1.005579e-02	4.441352e-03	5.318738e-02


==> Data/SInorm_Partitioned_Lmax_197.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	1.859185e-01	1.820382e-01	2.254295e-01
1.900000e+01	1.900000e+01	1.858877e-01	1.813159e-01	2.306410e-01
2.700000e+01	2.700000e+01	1.859570e-01	1.810487e-01	2.336189e-01
3.500000e+01	3.500000e+01	1.860296e-01	1.809145e-01	2.356549e-01
4.300000e+01	4.300000e+01	1.860937e-01	1.808353e-01	2.371798e-01
5.100000e+01	5.100000e+01	1.861489e-01	1.807837e-01	2.383872e-01
5.900000e+01	5.900000e+01	1.861965e-01	1.807477e-01	2.393799e-01
6.700000e+01	6.700000e+01	1.862380e-01	1.807213e-01	2.402186e-01
7.500000e+01	7.500000e+01	1.862744e-01	1.807012e-01	2.409418e-01
8.300000e+01	8.300000e+01	1.863066e-01	1.806855e-01	2.415756e-01
9.100000e+01	9.100000e+01	1.863355e-01	1.806729e-01	2.421382e-01
9.900000e+01	9.900000e+01	1.863615e-01	1.806625e-01	2.426430e-01


==> Data/SInorm_Partitioned_Lmax_2573.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	2.299248e-02	2.298821e-02	2.343554e-02
1.900000e+01	1.900000e+01	1.035453e-02	1.035430e-02	1.042329e-02
2.700000e+01	2.700000e+01	6.268873e-03	6.268838e-03	6.289527e-03
3.500000e+01	3.500000e+01	4.345055e-03	4.345047e-03	4.353538e-03
4.300000e+01	4.300000e+01	3.255925e-03	3.255922e-03	3.260111e-03
5.100000e+01	5.100000e+01	2.566943e-03	2.566942e-03	2.569274e-03
5.900000e+01	5.900000e+01	2.097350e-03	2.097350e-03	2.098765e-03
6.700000e+01	6.700000e+01	1.759649e-03	1.759649e-03	1.760564e-03
7.500000e+01	7.500000e+01	1.506762e-03	1.506762e-03	1.507384e-03
8.300000e+01	8.300000e+01	1.311299e-03	1.311299e-03	1.311738e-03
9.100000e+01	9.100000e+01	1.156329e-03	1.156329e-03	1.156649e-03
9.900000e+01	9.900000e+01	1.030871e-03	1.030871e-03	1.031111e-03


==> Data/SInorm_Partitioned_Lmax_2573_lambda.dat <==
Nt	Nr	frobn	specn	nucn
1.100000e+01	1.100000e+01	3.773769e-03	3.773330e-03	3.831358e-03
1.900000e+01	1.900000e+01	1.869113e-03	1.869086e-03	1.879102e-03
2.700000e+01	2.700000e+01	1.192606e-03	1.192602e-03	1.195800e-03
3.500000e+01	3.500000e+01	8.567207e-04	8.567196e-04	8.580907e-04
4.300000e+01	4.300000e+01	6.594385e-04	6.594382e-04	6.601374e-04
5.100000e+01	5.100000e+01	5.310933e-04	5.310931e-04	5.314929e-04
5.900000e+01	5.900000e+01	4.416269e-04	4.416268e-04	4.418748e-04
6.700000e+01	6.700000e+01	3.760734e-04	3.760734e-04	3.762368e-04
7.500000e+01	7.500000e+01	3.261942e-04	3.261942e-04	3.263071e-04
8.300000e+01	8.300000e+01	2.871026e-04	2.871026e-04	2.871835e-04
9.100000e+01	9.100000e+01	2.557276e-04	2.557275e-04	2.557874e-04
9.900000e+01	9.900000e+01	2.300483e-04	2.300483e-04	2.300937e-04


==> Data/arrayRx_Interleaved_11_21.dat <==
d
0.000000e+00
2.000000e+00
4.000000e+00
6.000000e+00
8.000000e+00
1.000000e+01
1.200000e+01
1.400000e+01
1.600000e+01
1.800000e+01
2.000000e+01


==> Data/arrayRx_Interleaved_11_42.dat <==
d
0.000000e+00
4.000000e+00
8.000000e+00
1.200000e+01
1.600000e+01
2.000000e+01
2.400000e+01
2.800000e+01
3.200000e+01
3.600000e+01
4.000000e+01


==> Data/arrayRx_Nested_11_21.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
7.000000e+00
9.000000e+00
1.100000e+01
1.300000e+01
1.500000e+01


==> Data/arrayRx_Nested_11_43.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
1.100000e+01
1.700000e+01
2.300000e+01
2.900000e+01
3.500000e+01


==> Data/arrayRx_Partitioned_11_21.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01


==> Data/arrayRx_Partitioned_11_43.dat <==
d
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01


==> Data/arrayTx_Interleaved_11_21.dat <==
d
1.000000e+00
3.000000e+00
5.000000e+00
7.000000e+00
9.000000e+00
1.100000e+01
1.300000e+01
1.500000e+01
1.700000e+01
1.900000e+01
2.100000e+01


==> Data/arrayTx_Interleaved_11_42.dat <==
d
2.000000e+00
6.000000e+00
1.000000e+01
1.400000e+01
1.800000e+01
2.200000e+01
2.600000e+01
3.000000e+01
3.400000e+01
3.800000e+01
4.200000e+01


==> Data/arrayTx_Nested_11_21.dat <==
d
2.100000e+01
2.000000e+01
1.900000e+01
1.800000e+01
1.700000e+01
1.600000e+01
1.400000e+01
1.200000e+01
1.000000e+01
8.000000e+00
6.000000e+00


==> Data/arrayTx_Nested_11_43.dat <==
d
4.300000e+01
4.200000e+01
4.100000e+01
4.000000e+01
3.900000e+01
3.800000e+01
3.200000e+01
2.600000e+01
2.000000e+01
1.400000e+01
8.000000e+00


==> Data/arrayTx_Partitioned_11_21.dat <==
d
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01


==> Data/arrayTx_Partitioned_11_43.dat <==
d
3.300000e+01
3.400000e+01
3.500000e+01
3.600000e+01
3.700000e+01
3.800000e+01
3.900000e+01
4.000000e+01
4.100000e+01
4.200000e+01
4.300000e+01


==> Data/beamf_SI_tx_Interleaved_11_11_21.dat <==
theta	SI
-1.570796e+00	-8.381031e+00
-1.567652e+00	-8.381029e+00
-1.564507e+00	-8.381023e+00
-1.561362e+00	-8.381014e+00
-1.558217e+00	-8.381002e+00
-1.555073e+00	-8.380987e+00
-1.551928e+00	-8.380972e+00
-1.548783e+00	-8.380957e+00
-1.545638e+00	-8.380945e+00
-1.542494e+00	-8.380937e+00
-1.539349e+00	-8.380934e+00
-1.536204e+00	-8.380941e+00
-1.533059e+00	-8.380959e+00
-1.529915e+00	-8.380992e+00
-1.526770e+00	-8.381041e+00
-1.523625e+00	-8.381112e+00
-1.520481e+00	-8.381208e+00
-1.517336e+00	-8.381332e+00
-1.514191e+00	-8.381488e+00
-1.511046e+00	-8.381682e+00
-1.507902e+00	-8.381918e+00
-1.504757e+00	-8.382201e+00
-1.501612e+00	-8.382536e+00
-1.498467e+00	-8.382929e+00
-1.495323e+00	-8.383384e+00
-1.492178e+00	-8.383909e+00
-1.489033e+00	-8.384509e+00
-1.485888e+00	-8.385191e+00
-1.482744e+00	-8.385962e+00
-1.479599e+00	-8.386828e+00
-1.476454e+00	-8.387796e+00
-1.473309e+00	-8.388874e+00
-1.470165e+00	-8.390070e+00
-1.467020e+00	-8.391391e+00
-1.463875e+00	-8.392845e+00
-1.460731e+00	-8.394442e+00
-1.457586e+00	-8.396188e+00
-1.454441e+00	-8.398093e+00
-1.451296e+00	-8.400166e+00
-1.448152e+00	-8.402416e+00
-1.445007e+00	-8.404852e+00
-1.441862e+00	-8.407484e+00
-1.438717e+00	-8.410321e+00
-1.435573e+00	-8.413374e+00
-1.432428e+00	-8.416652e+00
-1.429283e+00	-8.420165e+00
-1.426138e+00	-8.423925e+00
-1.422994e+00	-8.427940e+00
-1.419849e+00	-8.432223e+00
-1.416704e+00	-8.436783e+00
-1.413559e+00	-8.441632e+00
-1.410415e+00	-8.446780e+00
-1.407270e+00	-8.452239e+00
-1.404125e+00	-8.458020e+00
-1.400981e+00	-8.464133e+00
-1.397836e+00	-8.470590e+00
-1.394691e+00	-8.477403e+00
-1.391546e+00	-8.484582e+00
-1.388402e+00	-8.492139e+00
-1.385257e+00	-8.500085e+00
-1.382112e+00	-8.508431e+00
-1.378967e+00	-8.517188e+00
-1.375823e+00	-8.526368e+00
-1.372678e+00	-8.535981e+00
-1.369533e+00	-8.546038e+00
-1.366388e+00	-8.556550e+00
-1.363244e+00	-8.567527e+00
-1.360099e+00	-8.578980e+00
-1.356954e+00	-8.590918e+00
-1.353809e+00	-8.603352e+00
-1.350665e+00	-8.616291e+00
-1.347520e+00	-8.629744e+00
-1.344375e+00	-8.643721e+00
-1.341230e+00	-8.658229e+00
-1.338086e+00	-8.673278e+00
-1.334941e+00	-8.688874e+00
-1.331796e+00	-8.705025e+00
-1.328652e+00	-8.721738e+00
-1.325507e+00	-8.739019e+00
-1.322362e+00	-8.756874e+00
-1.319217e+00	-8.775307e+00
-1.316073e+00	-8.794324e+00
-1.312928e+00	-8.813928e+00
-1.309783e+00	-8.834123e+00
-1.306638e+00	-8.854910e+00
-1.303494e+00	-8.876292e+00
-1.300349e+00	-8.898269e+00
-1.297204e+00	-8.920841e+00
-1.294059e+00	-8.944007e+00
-1.290915e+00	-8.967767e+00
-1.287770e+00	-8.992116e+00
-1.284625e+00	-9.017052e+00
-1.281480e+00	-9.042570e+00
-1.278336e+00	-9.068665e+00
-1.275191e+00	-9.095329e+00
-1.272046e+00	-9.122556e+00
-1.268902e+00	-9.150336e+00
-1.265757e+00	-9.178660e+00
-1.262612e+00	-9.207518e+00
-1.259467e+00	-9.236897e+00
-1.256323e+00	-9.266784e+00
-1.253178e+00	-9.297166e+00
-1.250033e+00	-9.328028e+00
-1.246888e+00	-9.359353e+00
-1.243744e+00	-9.391125e+00
-1.240599e+00	-9.423325e+00
-1.237454e+00	-9.455935e+00
-1.234309e+00	-9.488935e+00
-1.231165e+00	-9.522305e+00
-1.228020e+00	-9.556023e+00
-1.224875e+00	-9.590067e+00
-1.221730e+00	-9.624414e+00
-1.218586e+00	-9.659042e+00
-1.215441e+00	-9.693926e+00
-1.212296e+00	-9.729043e+00
-1.209152e+00	-9.764369e+00
-1.206007e+00	-9.799880e+00
-1.202862e+00	-9.835551e+00
-1.199717e+00	-9.871359e+00
-1.196573e+00	-9.907280e+00
-1.193428e+00	-9.943290e+00
-1.190283e+00	-9.979367e+00
-1.187138e+00	-1.001549e+01
-1.183994e+00	-1.005164e+01
-1.180849e+00	-1.008779e+01
-1.177704e+00	-1.012393e+01
-1.174559e+00	-1.016004e+01
-1.171415e+00	-1.019610e+01
-1.168270e+00	-1.023210e+01
-1.165125e+00	-1.026803e+01
-1.161980e+00	-1.030387e+01
-1.158836e+00	-1.033963e+01
-1.155691e+00	-1.037528e+01
-1.152546e+00	-1.041084e+01
-1.149402e+00	-1.044630e+01
-1.146257e+00	-1.048166e+01
-1.143112e+00	-1.051692e+01
-1.139967e+00	-1.055209e+01
-1.136823e+00	-1.058718e+01
-1.133678e+00	-1.062221e+01
-1.130533e+00	-1.065717e+01
-1.127388e+00	-1.069210e+01
-1.124244e+00	-1.072701e+01
-1.121099e+00	-1.076192e+01
-1.117954e+00	-1.079685e+01
-1.114809e+00	-1.083184e+01
-1.111665e+00	-1.086689e+01
-1.108520e+00	-1.090205e+01
-1.105375e+00	-1.093735e+01
-1.102230e+00	-1.097281e+01
-1.099086e+00	-1.100847e+01
-1.095941e+00	-1.104436e+01
-1.092796e+00	-1.108052e+01
-1.089652e+00	-1.111697e+01
-1.086507e+00	-1.115376e+01
-1.083362e+00	-1.119091e+01
-1.080217e+00	-1.122845e+01
-1.077073e+00	-1.126643e+01
-1.073928e+00	-1.130486e+01
-1.070783e+00	-1.134379e+01
-1.067638e+00	-1.138322e+01
-1.064494e+00	-1.142320e+01
-1.061349e+00	-1.146374e+01
-1.058204e+00	-1.150486e+01
-1.055059e+00	-1.154659e+01
-1.051915e+00	-1.158893e+01
-1.048770e+00	-1.163189e+01
-1.045625e+00	-1.167549e+01
-1.042480e+00	-1.171972e+01
-1.039336e+00	-1.176460e+01
-1.036191e+00	-1.181011e+01
-1.033046e+00	-1.185625e+01
-1.029901e+00	-1.190301e+01
-1.026757e+00	-1.195038e+01
-1.023612e+00	-1.199834e+01
-1.020467e+00	-1.204687e+01
-1.017323e+00	-1.209595e+01
-1.014178e+00	-1.214555e+01
-1.011033e+00	-1.219564e+01
-1.007888e+00	-1.224620e+01
-1.004744e+00	-1.229718e+01
-1.001599e+00	-1.234856e+01
-9.984541e-01	-1.240030e+01
-9.953094e-01	-1.245237e+01
-9.921646e-01	-1.250472e+01
-9.890199e-01	-1.255733e+01
-9.858752e-01	-1.261016e+01
-9.827304e-01	-1.266317e+01
-9.795857e-01	-1.271634e+01
-9.764410e-01	-1.276963e+01
-9.732962e-01	-1.282303e+01
-9.701515e-01	-1.287651e+01
-9.670067e-01	-1.293005e+01
-9.638620e-01	-1.298365e+01
-9.607173e-01	-1.303728e+01
-9.575725e-01	-1.309096e+01
-9.544278e-01	-1.314469e+01
-9.512831e-01	-1.319846e+01
-9.481383e-01	-1.325231e+01
-9.449936e-01	-1.330624e+01
-9.418488e-01	-1.336029e+01
-9.387041e-01	-1.341448e+01
-9.355594e-01	-1.346886e+01
-9.324146e-01	-1.352346e+01
-9.292699e-01	-1.357833e+01
-9.261252e-01	-1.363352e+01
-9.229804e-01	-1.368908e+01
-9.198357e-01	-1.374508e+01
-9.166909e-01	-1.380155e+01
-9.135462e-01	-1.385858e+01
-9.104015e-01	-1.391620e+01
-9.072567e-01	-1.397449e+01
-9.041120e-01	-1.403350e+01
-9.009673e-01	-1.409327e+01
-8.978225e-01	-1.415387e+01
-8.946778e-01	-1.421534e+01
-8.915331e-01	-1.427772e+01
-8.883883e-01	-1.434105e+01
-8.852436e-01	-1.440536e+01
-8.820988e-01	-1.447067e+01
-8.789541e-01	-1.453700e+01
-8.758094e-01	-1.460436e+01
-8.726646e-01	-1.467274e+01
-8.695199e-01	-1.474216e+01
-8.663752e-01	-1.481257e+01
-8.632304e-01	-1.488398e+01
-8.600857e-01	-1.495634e+01
-8.569409e-01	-1.502961e+01
-8.537962e-01	-1.510376e+01
-8.506515e-01	-1.517874e+01
-8.475067e-01	-1.525448e+01
-8.443620e-01	-1.533094e+01
-8.412173e-01	-1.540805e+01
-8.380725e-01	-1.548575e+01
-8.349278e-01	-1.556398e+01
-8.317830e-01	-1.564268e+01
-8.286383e-01	-1.572179e+01
-8.254936e-01	-1.580126e+01
-8.223488e-01	-1.588104e+01
-8.192041e-01	-1.596110e+01
-8.160594e-01	-1.604141e+01
-8.129146e-01	-1.612194e+01
-8.097699e-01	-1.620270e+01
-8.066251e-01	-1.628368e+01
-8.034804e-01	-1.636491e+01
-8.003357e-01	-1.644641e+01
-7.971909e-01	-1.652824e+01
-7.940462e-01	-1.661045e+01
-7.909015e-01	-1.669312e+01
-7.877567e-01	-1.677632e+01
-7.846120e-01	-1.686015e+01
-7.814672e-01	-1.694473e+01
-7.783225e-01	-1.703015e+01
-7.751778e-01	-1.711653e+01
-7.720330e-01	-1.720401e+01
-7.688883e-01	-1.729271e+01
-7.657436e-01	-1.738274e+01
-7.625988e-01	-1.747423e+01
-7.594541e-01	-1.756730e+01
-7.563093e-01	-1.766205e+01
-7.531646e-01	-1.775859e+01
-7.500199e-01	-1.785699e+01
-7.468751e-01	-1.795732e+01
-7.437304e-01	-1.805965e+01
-7.405857e-01	-1.816400e+01
-7.374409e-01	-1.827039e+01
-7.342962e-01	-1.837883e+01
-7.311514e-01	-1.848927e+01
-7.280067e-01	-1.860169e+01
-7.248620e-01	-1.871600e+01
-7.217172e-01	-1.883212e+01
-7.185725e-01	-1.894996e+01
-7.154278e-01	-1.906937e+01
-7.122830e-01	-1.919024e+01
-7.091383e-01	-1.931240e+01
-7.059935e-01	-1.943571e+01
-7.028488e-01	-1.956001e+01
-6.997041e-01	-1.968514e+01
-6.965593e-01	-1.981094e+01
-6.934146e-01	-1.993729e+01
-6.902699e-01	-2.006405e+01
-6.871251e-01	-2.019113e+01
-6.839804e-01	-2.031846e+01
-6.808356e-01	-2.044598e+01
-6.776909e-01	-2.057370e+01
-6.745462e-01	-2.070164e+01
-6.714014e-01	-2.082987e+01
-6.682567e-01	-2.095850e+01
-6.651120e-01	-2.108768e+01
-6.619672e-01	-2.121759e+01
-6.588225e-01	-2.134847e+01
-6.556777e-01	-2.148055e+01
-6.525330e-01	-2.161413e+01
-6.493883e-01	-2.174948e+01
-6.462435e-01	-2.188693e+01
-6.430988e-01	-2.202677e+01
-6.399541e-01	-2.216932e+01
-6.368093e-01	-2.231484e+01
-6.336646e-01	-2.246360e+01
-6.305198e-01	-2.261581e+01
-6.273751e-01	-2.277164e+01
-6.242304e-01	-2.293119e+01
-6.210856e-01	-2.309450e+01
-6.179409e-01	-2.326152e+01
-6.147962e-01	-2.343211e+01
-6.116514e-01	-2.360603e+01
-6.085067e-01	-2.378291e+01
-6.053619e-01	-2.396230e+01
-6.022172e-01	-2.414358e+01
-5.990725e-01	-2.432606e+01
-5.959277e-01	-2.450889e+01
-5.927830e-01	-2.469113e+01
-5.896383e-01	-2.487171e+01
-5.864935e-01	-2.504950e+01
-5.833488e-01	-2.522330e+01
-5.802040e-01	-2.539189e+01
-5.770593e-01	-2.555406e+01
-5.739146e-01	-2.570862e+01
-5.707698e-01	-2.585450e+01
-5.676251e-01	-2.599076e+01
-5.644804e-01	-2.611660e+01
-5.613356e-01	-2.623147e+01
-5.581909e-01	-2.633500e+01
-5.550461e-01	-2.642705e+01
-5.519014e-01	-2.650774e+01
-5.487567e-01	-2.657735e+01
-5.456119e-01	-2.663634e+01
-5.424672e-01	-2.668530e+01
-5.393225e-01	-2.672491e+01
-5.361777e-01	-2.675586e+01
-5.330330e-01	-2.677880e+01
-5.298883e-01	-2.679432e+01
-5.267435e-01	-2.680289e+01
-5.235988e-01	-2.680482e+01
-5.204540e-01	-2.680025e+01
-5.173093e-01	-2.678912e+01
-5.141646e-01	-2.677119e+01
-5.110198e-01	-2.674604e+01
-5.078751e-01	-2.671308e+01
-5.047304e-01	-2.667163e+01
-5.015856e-01	-2.662091e+01
-4.984409e-01	-2.656013e+01
-4.952961e-01	-2.648852e+01
-4.921514e-01	-2.640544e+01
-4.890067e-01	-2.631036e+01
-4.858619e-01	-2.620297e+01
-4.827172e-01	-2.608322e+01
-4.795725e-01	-2.595129e+01
-4.764277e-01	-2.580764e+01
-4.732830e-01	-2.565297e+01
-4.701382e-01	-2.548825e+01
-4.669935e-01	-2.531459e+01
-4.638488e-01	-2.513327e+01
-4.607040e-01	-2.494565e+01
-4.575593e-01	-2.475315e+01
-4.544146e-01	-2.455715e+01
-4.512698e-01	-2.435900e+01
-4.481251e-01	-2.415994e+01
-4.449803e-01	-2.396111e+01
-4.418356e-01	-2.376351e+01
-4.386909e-01	-2.356799e+01
-4.355461e-01	-2.337523e+01
-4.324014e-01	-2.318577e+01
-4.292567e-01	-2.299998e+01
-4.261119e-01	-2.281812e+01
-4.229672e-01	-2.264026e+01
-4.198224e-01	-2.246638e+01
-4.166777e-01	-2.229635e+01
-4.135330e-01	-2.212994e+01
-4.103882e-01	-2.196683e+01
-4.072435e-01	-2.180667e+01
-4.040988e-01	-2.164903e+01
-4.009540e-01	-2.149350e+01
-3.978093e-01	-2.133962e+01
-3.946645e-01	-2.118697e+01
-3.915198e-01	-2.103516e+01
-3.883751e-01	-2.088382e+01
-3.852303e-01	-2.073266e+01
-3.820856e-01	-2.058144e+01
-3.789409e-01	-2.042999e+01
-3.757961e-01	-2.027823e+01
-3.726514e-01	-2.012613e+01
-3.695066e-01	-1.997375e+01
-3.663619e-01	-1.982123e+01
-3.632172e-01	-1.966873e+01
-3.600724e-01	-1.951649e+01
-3.569277e-01	-1.936479e+01
-3.537830e-01	-1.921390e+01
-3.506382e-01	-1.906413e+01
-3.474935e-01	-1.891579e+01
-3.443487e-01	-1.876915e+01
-3.412040e-01	-1.862449e+01
-3.380593e-01	-1.848204e+01
-3.349145e-01	-1.834198e+01
-3.317698e-01	-1.820445e+01
-3.286251e-01	-1.806955e+01
-3.254803e-01	-1.793732e+01
-3.223356e-01	-1.780774e+01
-3.191908e-01	-1.768075e+01
-3.160461e-01	-1.755624e+01
-3.129014e-01	-1.743403e+01
-3.097566e-01	-1.731394e+01
-3.066119e-01	-1.719574e+01
-3.034672e-01	-1.707919e+01
-3.003224e-01	-1.696401e+01
-2.971777e-01	-1.684994e+01
-2.940329e-01	-1.673671e+01
-2.908882e-01	-1.662410e+01
-2.877435e-01	-1.651186e+01
-2.845987e-01	-1.639980e+01
-2.814540e-01	-1.628778e+01
-2.783093e-01	-1.617569e+01
-2.751645e-01	-1.606344e+01
-2.720198e-01	-1.595103e+01
-2.688750e-01	-1.583848e+01
-2.657303e-01	-1.572586e+01
-2.625856e-01	-1.561328e+01
-2.594408e-01	-1.550087e+01
-2.562961e-01	-1.538882e+01
-2.531514e-01	-1.527730e+01
-2.500066e-01	-1.516651e+01
-2.468619e-01	-1.505664e+01
-2.437171e-01	-1.494788e+01
-2.405724e-01	-1.484040e+01
-2.374277e-01	-1.473436e+01
-2.342829e-01	-1.462987e+01
-2.311382e-01	-1.452701e+01
-2.279935e-01	-1.442583e+01
-2.248487e-01	-1.432633e+01
-2.217040e-01	-1.422849e+01
-2.185592e-01	-1.413222e+01
-2.154145e-01	-1.403741e+01
-2.122698e-01	-1.394390e+01
-2.091250e-01	-1.385153e+01
-2.059803e-01	-1.376010e+01
-2.028356e-01	-1.366937e+01
-1.996908e-01	-1.357914e+01
-1.965461e-01	-1.348917e+01
-1.934013e-01	-1.339926e+01
-1.902566e-01	-1.330921e+01
-1.871119e-01	-1.321885e+01
-1.839671e-01	-1.312804e+01
-1.808224e-01	-1.303669e+01
-1.776777e-01	-1.294475e+01
-1.745329e-01	-1.285220e+01
-1.713882e-01	-1.275907e+01
-1.682435e-01	-1.266546e+01
-1.650987e-01	-1.257147e+01
-1.619540e-01	-1.247728e+01
-1.588092e-01	-1.238305e+01
-1.556645e-01	-1.228900e+01
-1.525198e-01	-1.219534e+01
-1.493750e-01	-1.210229e+01
-1.462303e-01	-1.201007e+01
-1.430856e-01	-1.191887e+01
-1.399408e-01	-1.182886e+01
-1.367961e-01	-1.174018e+01
-1.336513e-01	-1.165292e+01
-1.305066e-01	-1.156713e+01
-1.273619e-01	-1.148281e+01
-1.242171e-01	-1.139989e+01
-1.210724e-01	-1.131829e+01
-1.179277e-01	-1.123781e+01
-1.147829e-01	-1.115827e+01
-1.116382e-01	-1.107939e+01
-1.084934e-01	-1.100088e+01
-1.053487e-01	-1.092241e+01
-1.022040e-01	-1.084364e+01
-9.905923e-02	-1.076422e+01
-9.591449e-02	-1.068380e+01
-9.276975e-02	-1.060207e+01
-8.962502e-02	-1.051872e+01
-8.648028e-02	-1.043353e+01
-8.333554e-02	-1.034632e+01
-8.019080e-02	-1.025697e+01
-7.704607e-02	-1.016546e+01
-7.390133e-02	-1.007185e+01
-7.075659e-02	-9.976300e+00
-6.761185e-02	-9.879040e+00
-6.446712e-02	-9.780401e+00
-6.132238e-02	-9.680793e+00
-5.817764e-02	-9.580697e+00
-5.503290e-02	-9.480659e+00
-5.188817e-02	-9.381272e+00
-4.874343e-02	-9.283171e+00
-4.559869e-02	-9.187015e+00
-4.245395e-02	-9.093475e+00
-3.930922e-02	-9.003223e+00
-3.616448e-02	-8.916920e+00
-3.301974e-02	-8.835209e+00
-2.987501e-02	-8.758698e+00
-2.673027e-02	-8.687963e+00
-2.358553e-02	-8.623535e+00
-2.044079e-02	-8.565896e+00
-1.729606e-02	-8.515476e+00
-1.415132e-02	-8.472652e+00
-1.100658e-02	-8.437739e+00
-7.861843e-03	-8.410997e+00
-4.717106e-03	-8.392622e+00
-1.572369e-03	-8.382752e+00
1.572369e-03	-8.381460e+00
4.717106e-03	-8.388760e+00
7.861843e-03	-8.404600e+00
1.100658e-02	-8.428871e+00
1.415132e-02	-8.461397e+00
1.729606e-02	-8.501945e+00
2.044079e-02	-8.550220e+00
2.358553e-02	-8.605867e+00
2.673027e-02	-8.668477e+00
2.987501e-02	-8.737585e+00
3.301974e-02	-8.812676e+00
3.616448e-02	-8.893189e+00
3.930922e-02	-8.978522e+00
4.245395e-02	-9.068041e+00
4.559869e-02	-9.161088e+00
4.874343e-02	-9.256987e+00
5.188817e-02	-9.355059e+00
5.503290e-02	-9.454634e+00
5.817764e-02	-9.555060e+00
6.132238e-02	-9.655721e+00
6.446712e-02	-9.756045e+00
6.761185e-02	-9.855520e+00
7.075659e-02	-9.953704e+00
7.390133e-02	-1.005024e+01
7.704607e-02	-1.014484e+01
8.019080e-02	-1.023732e+01
8.333554e-02	-1.032760e+01
8.648028e-02	-1.041567e+01
8.962502e-02	-1.050160e+01
9.276975e-02	-1.058556e+01
9.591449e-02	-1.066777e+01
9.905923e-02	-1.074852e+01
1.022040e-01	-1.082812e+01
1.053487e-01	-1.090691e+01
1.084934e-01	-1.098527e+01
1.116382e-01	-1.106354e+01
1.147829e-01	-1.114208e+01
1.179277e-01	-1.122119e+01
1.210724e-01	-1.130116e+01
1.242171e-01	-1.138223e+01
1.273619e-01	-1.146459e+01
1.305066e-01	-1.154838e+01
1.336513e-01	-1.163367e+01
1.367961e-01	-1.172048e+01
1.399408e-01	-1.180880e+01
1.430856e-01	-1.189854e+01
1.462303e-01	-1.198958e+01
1.493750e-01	-1.208175e+01
1.525198e-01	-1.217486e+01
1.556645e-01	-1.226871e+01
1.588092e-01	-1.236306e+01
1.619540e-01	-1.245769e+01
1.650987e-01	-1.255237e+01
1.682435e-01	-1.264692e+01
1.713882e-01	-1.274114e+01
1.745329e-01	-1.283489e+01
1.776777e-01	-1.292808e+01
1.808224e-01	-1.302064e+01
1.839671e-01	-1.311255e+01
1.871119e-01	-1.320386e+01
1.902566e-01	-1.329463e+01
1.934013e-01	-1.338500e+01
1.965461e-01	-1.347511e+01
1.996908e-01	-1.356516e+01
2.028356e-01	-1.365536e+01
2.059803e-01	-1.374593e+01
2.091250e-01	-1.383710e+01
2.122698e-01	-1.392911e+01
2.154145e-01	-1.402217e+01
2.185592e-01	-1.411647e+01
2.217040e-01	-1.421218e+01
2.248487e-01	-1.430945e+01
2.279935e-01	-1.440837e+01
2.311382e-01	-1.450900e+01
2.342829e-01	-1.461136e+01
2.374277e-01	-1.471542e+01
2.405724e-01	-1.482111e+01
2.437171e-01	-1.492834e+01
2.468619e-01	-1.503697e+01
2.500066e-01	-1.514682e+01
2.531514e-01	-1.525773e+01
2.562961e-01	-1.536948e+01
2.594408e-01	-1.548187e+01
2.625856e-01	-1.559472e+01
2.657303e-01	-1.570783e+01
2.688750e-01	-1.582104e+01
2.720198e-01	-1.593422e+01
2.751645e-01	-1.604727e+01
2.783093e-01	-1.616014e+01
2.814540e-01	-1.627283e+01
2.845987e-01	-1.638537e+01
2.877435e-01	-1.649785e+01
2.908882e-01	-1.661040e+01
2.940329e-01	-1.672321e+01
2.971777e-01	-1.683647e+01
3.003224e-01	-1.695044e+01
3.034672e-01	-1.706536e+01
3.066119e-01	-1.718152e+01
3.097566e-01	-1.729918e+01
3.129014e-01	-1.741860e+01
3.160461e-01	-1.754005e+01
3.191908e-01	-1.766373e+01
3.223356e-01	-1.778983e+01
3.254803e-01	-1.791850e+01
3.286251e-01	-1.804983e+01
3.317698e-01	-1.818387e+01
3.349145e-01	-1.832062e+01
3.380593e-01	-1.846001e+01
3.412040e-01	-1.860192e+01
3.443487e-01	-1.874620e+01
3.474935e-01	-1.889262e+01
3.506382e-01	-1.904094e+01
3.537830e-01	-1.919087e+01
3.569277e-01	-1.934212e+01
3.600724e-01	-1.949437e+01
3.632172e-01	-1.964732e+01
3.663619e-01	-1.980067e+01
3.695066e-01	-1.995416e+01
3.726514e-01	-2.010757e+01
3.757961e-01	-2.026074e+01
3.789409e-01	-2.041356e+01
3.820856e-01	-2.056600e+01
3.852303e-01	-2.071809e+01
3.883751e-01	-2.086997e+01
3.915198e-01	-2.102183e+01
3.946645e-01	-2.117392e+01
3.978093e-01	-2.132659e+01
4.009540e-01	-2.148021e+01
4.040988e-01	-2.163519e+01
4.072435e-01	-2.179198e+01
4.103882e-01	-2.195103e+01
4.135330e-01	-2.211276e+01
4.166777e-01	-2.227757e+01
4.198224e-01	-2.244582e+01
4.229672e-01	-2.261779e+01
4.261119e-01	-2.279367e+01
4.292567e-01	-2.297357e+01
4.324014e-01	-2.315744e+01
4.355461e-01	-2.334515e+01
4.386909e-01	-2.353637e+01
4.418356e-01	-2.373067e+01
4.449803e-01	-2.392743e+01
4.481251e-01	-2.412586e+01
4.512698e-01	-2.432503e+01
4.544146e-01	-2.452385e+01
4.575593e-01	-2.472112e+01
4.607040e-01	-2.491548e+01
4.638488e-01	-2.510554e+01
4.669935e-01	-2.528985e+01
4.701382e-01	-2.546697e+01
4.732830e-01	-2.563553e+01
4.764277e-01	-2.579428e+01
4.795725e-01	-2.594211e+01
4.827172e-01	-2.607818e+01
4.858619e-01	-2.620184e+01
4.890067e-01	-2.631277e+01
4.921514e-01	-2.641088e+01
4.952961e-01	-2.649638e+01
4.984409e-01	-2.656970e+01
5.015856e-01	-2.663144e+01
5.047304e-01	-2.668236e+01
5.078751e-01	-2.672329e+01
5.110198e-01	-2.675507e+01
5.141646e-01	-2.677849e+01
5.173093e-01	-2.679424e+01
5.204540e-01	-2.680288e+01
5.235988e-01	-2.680482e+01
5.267435e-01	-2.680027e+01
5.298883e-01	-2.678923e+01
5.330330e-01	-2.677154e+01
5.361777e-01	-2.674687e+01
5.393225e-01	-2.671474e+01
5.424672e-01	-2.667458e+01
5.456119e-01	-2.662576e+01
5.487567e-01	-2.656763e+01
5.519014e-01	-2.649959e+01
5.550461e-01	-2.642113e+01
5.581909e-01	-2.633188e+01
5.613356e-01	-2.623165e+01
5.644804e-01	-2.612045e+01
5.676251e-01	-2.599848e+01
5.707698e-01	-2.586620e+01
5.739146e-01	-2.572424e+01
5.770593e-01	-2.557342e+01
5.802040e-01	-2.541471e+01
5.833488e-01	-2.524919e+01
5.864935e-01	-2.507801e+01
5.896383e-01	-2.490235e+01
5.927830e-01	-2.472339e+01
5.959277e-01	-2.454226e+01
5.990725e-01	-2.436003e+01
6.022172e-01	-2.417768e+01
6.053619e-01	-2.399609e+01
6.085067e-01	-2.381602e+01
6.116514e-01	-2.363812e+01
6.147962e-01	-2.346293e+01
6.179409e-01	-2.329085e+01
6.210856e-01	-2.312219e+01
6.242304e-01	-2.295715e+01
6.273751e-01	-2.279583e+01
6.305198e-01	-2.263825e+01
6.336646e-01	-2.248435e+01
6.368093e-01	-2.233400e+01
6.399541e-01	-2.218703e+01
6.430988e-01	-2.204320e+01
6.462435e-01	-2.190225e+01
6.493883e-01	-2.176391e+01
6.525330e-01	-2.162788e+01
6.556777e-01	-2.149385e+01
6.588225e-01	-2.136152e+01
6.619672e-01	-2.123061e+01
6.651120e-01	-2.110086e+01
6.682567e-01	-2.097202e+01
6.714014e-01	-2.084389e+01
6.745462e-01	-2.071630e+01
6.776909e-01	-2.058910e+01
6.808356e-01	-2.046220e+01
6.839804e-01	-2.033554e+01
6.871251e-01	-2.020911e+01
6.902699e-01	-2.008291e+01
6.934146e-01	-1.995699e+01
6.965593e-01	-1.983144e+01
6.997041e-01	-1.970635e+01
7.028488e-01	-1.958185e+01
7.059935e-01	-1.945807e+01
7.091383e-01	-1.933515e+01
7.122830e-01	-1.921327e+01
7.154278e-01	-1.909255e+01
7.185725e-01	-1.897316e+01
7.217172e-01	-1.885523e+01
7.248620e-01	-1.873889e+01
7.280067e-01	-1.862426e+01
7.311514e-01	-1.851143e+01
7.342962e-01	-1.840048e+01
7.374409e-01	-1.829147e+01
7.405857e-01	-1.818445e+01
7.437304e-01	-1.807943e+01
7.468751e-01	-1.797642e+01
7.500199e-01	-1.787538e+01
7.531646e-01	-1.777628e+01
7.563093e-01	-1.767907e+01
7.594541e-01	-1.758367e+01
7.625988e-01	-1.749000e+01
7.657436e-01	-1.739796e+01
7.688883e-01	-1.730744e+01
7.720330e-01	-1.721833e+01
7.751778e-01	-1.713052e+01
7.783225e-01	-1.704388e+01
7.814672e-01	-1.695829e+01
7.846120e-01	-1.687363e+01
7.877567e-01	-1.678979e+01
7.909015e-01	-1.670666e+01
7.940462e-01	-1.662415e+01
7.971909e-01	-1.654216e+01
8.003357e-01	-1.646061e+01
8.034804e-01	-1.637943e+01
8.066251e-01	-1.629858e+01
8.097699e-01	-1.621801e+01
8.129146e-01	-1.613769e+01
8.160594e-01	-1.605761e+01
8.192041e-01	-1.597776e+01
8.223488e-01	-1.589815e+01
8.254936e-01	-1.581881e+01
8.286383e-01	-1.573975e+01
8.317830e-01	-1.566102e+01
8.349278e-01	-1.558267e+01
8.380725e-01	-1.550474e+01
8.412173e-01	-1.542729e+01
8.443620e-01	-1.535038e+01
8.475067e-01	-1.527406e+01
8.506515e-01	-1.519840e+01
8.537962e-01	-1.512345e+01
8.569409e-01	-1.504927e+01
8.600857e-01	-1.497592e+01
8.632304e-01	-1.490342e+01
8.663752e-01	-1.483184e+01
8.695199e-01	-1.476119e+01
8.726646e-01	-1.469152e+01
8.758094e-01	-1.462283e+01
8.789541e-01	-1.455515e+01
8.820988e-01	-1.448847e+01
8.852436e-01	-1.442280e+01
8.883883e-01	-1.435812e+01
8.915331e-01	-1.429441e+01
8.946778e-01	-1.423166e+01
8.978225e-01	-1.416983e+01
9.009673e-01	-1.410889e+01
9.041120e-01	-1.404879e+01
9.072567e-01	-1.398949e+01
9.104015e-01	-1.393094e+01
9.135462e-01	-1.387308e+01
9.166909e-01	-1.381587e+01
9.198357e-01	-1.375924e+01
9.229804e-01	-1.370314e+01
9.261252e-01	-1.364751e+01
9.292699e-01	-1.359230e+01
9.324146e-01	-1.353746e+01
9.355594e-01	-1.348293e+01
9.387041e-01	-1.342867e+01
9.418488e-01	-1.337463e+01
9.449936e-01	-1.332077e+01
9.481383e-01	-1.326707e+01
9.512831e-01	-1.321348e+01
9.544278e-01	-1.315999e+01
9.575725e-01	-1.310658e+01
9.607173e-01	-1.305324e+01
9.638620e-01	-1.299995e+01
9.670067e-01	-1.294671e+01
9.701515e-01	-1.289353e+01
9.732962e-01	-1.284042e+01
9.764410e-01	-1.278738e+01
9.795857e-01	-1.273444e+01
9.827304e-01	-1.268161e+01
9.858752e-01	-1.262892e+01
9.890199e-01	-1.257640e+01
9.921646e-01	-1.252408e+01
9.953094e-01	-1.247198e+01
9.984541e-01	-1.242015e+01
1.001599e+00	-1.236861e+01
1.004744e+00	-1.231739e+01
1.007888e+00	-1.226654e+01
1.011033e+00	-1.221609e+01
1.014178e+00	-1.216606e+01
1.017323e+00	-1.211649e+01
1.020467e+00	-1.206741e+01
1.023612e+00	-1.201885e+01
1.026757e+00	-1.197082e+01
1.029901e+00	-1.192336e+01
1.033046e+00	-1.187647e+01
1.036191e+00	-1.183018e+01
1.039336e+00	-1.178449e+01
1.042480e+00	-1.173942e+01
1.045625e+00	-1.169496e+01
1.048770e+00	-1.165113e+01
1.051915e+00	-1.160792e+01
1.055059e+00	-1.156533e+01
1.058204e+00	-1.152334e+01
1.061349e+00	-1.148195e+01
1.064494e+00	-1.144114e+01
1.067638e+00	-1.140089e+01
1.070783e+00	-1.136119e+01
1.073928e+00	-1.132201e+01
1.077073e+00	-1.128333e+01
1.080217e+00	-1.124512e+01
1.083362e+00	-1.120736e+01
1.086507e+00	-1.117001e+01
1.089652e+00	-1.113304e+01
1.092796e+00	-1.109643e+01
1.095941e+00	-1.106014e+01
1.099086e+00	-1.102414e+01
1.102230e+00	-1.098840e+01
1.105375e+00	-1.095288e+01
1.108520e+00	-1.091755e+01
1.111665e+00	-1.088239e+01
1.114809e+00	-1.084736e+01
1.117954e+00	-1.081243e+01
1.121099e+00	-1.077758e+01
1.124244e+00	-1.074279e+01
1.127388e+00	-1.070802e+01
1.130533e+00	-1.067326e+01
1.133678e+00	-1.063848e+01
1.136823e+00	-1.060368e+01
1.139967e+00	-1.056883e+01
1.143112e+00	-1.053392e+01
1.146257e+00	-1.049895e+01
1.149402e+00	-1.046389e+01
1.152546e+00	-1.042876e+01
1.155691e+00	-1.039353e+01
1.158836e+00	-1.035822e+01
1.161980e+00	-1.032283e+01
1.165125e+00	-1.028735e+01
1.168270e+00	-1.025180e+01
1.171415e+00	-1.021618e+01
1.174559e+00	-1.018050e+01
1.177704e+00	-1.014477e+01
1.180849e+00	-1.010902e+01
1.183994e+00	-1.007324e+01
1.187138e+00	-1.003747e+01
1.190283e+00	-1.000171e+01
1.193428e+00	-9.965987e+00
1.196573e+00	-9.930323e+00
1.199717e+00	-9.894736e+00
1.202862e+00	-9.859248e+00
1.206007e+00	-9.823882e+00
1.209152e+00	-9.788660e+00
1.212296e+00	-9.753606e+00
1.215441e+00	-9.718742e+00
1.218586e+00	-9.684093e+00
1.221730e+00	-9.649680e+00
1.224875e+00	-9.615526e+00
1.228020e+00	-9.581655e+00
1.231165e+00	-9.548089e+00
1.234309e+00	-9.514849e+00
1.237454e+00	-9.481956e+00
1.240599e+00	-9.449431e+00
1.243744e+00	-9.417293e+00
1.246888e+00	-9.385562e+00
1.250033e+00	-9.354255e+00
1.253178e+00	-9.323389e+00
1.256323e+00	-9.292982e+00
1.259467e+00	-9.263047e+00
1.262612e+00	-9.233599e+00
1.265757e+00	-9.204653e+00
1.268902e+00	-9.176219e+00
1.272046e+00	-9.148309e+00
1.275191e+00	-9.120934e+00
1.278336e+00	-9.094102e+00
1.281480e+00	-9.067822e+00
1.284625e+00	-9.042102e+00
1.287770e+00	-9.016946e+00
1.290915e+00	-8.992361e+00
1.294059e+00	-8.968350e+00
1.297204e+00	-8.944918e+00
1.300349e+00	-8.922066e+00
1.303494e+00	-8.899796e+00
1.306638e+00	-8.878109e+00
1.309783e+00	-8.857005e+00
1.312928e+00	-8.836482e+00
1.316073e+00	-8.816539e+00
1.319217e+00	-8.797174e+00
1.322362e+00	-8.778383e+00
1.325507e+00	-8.760162e+00
1.328652e+00	-8.742508e+00
1.331796e+00	-8.725415e+00
1.334941e+00	-8.708877e+00
1.338086e+00	-8.692889e+00
1.341230e+00	-8.677443e+00
1.344375e+00	-8.662533e+00
1.347520e+00	-8.648151e+00
1.350665e+00	-8.634289e+00
1.353809e+00	-8.620938e+00
1.356954e+00	-8.608091e+00
1.360099e+00	-8.595737e+00
1.363244e+00	-8.583868e+00
1.366388e+00	-8.572474e+00
1.369533e+00	-8.561546e+00
1.372678e+00	-8.551072e+00
1.375823e+00	-8.541044e+00
1.378967e+00	-8.531449e+00
1.382112e+00	-8.522279e+00
1.385257e+00	-8.513523e+00
1.388402e+00	-8.505168e+00
1.391546e+00	-8.497206e+00
1.394691e+00	-8.489624e+00
1.397836e+00	-8.482413e+00
1.400981e+00	-8.475560e+00
1.404125e+00	-8.469056e+00
1.407270e+00	-8.462888e+00
1.410415e+00	-8.457047e+00
1.413559e+00	-8.451521e+00
1.416704e+00	-8.446300e+00
1.419849e+00	-8.441373e+00
1.422994e+00	-8.436728e+00
1.426138e+00	-8.432357e+00
1.429283e+00	-8.428248e+00
1.432428e+00	-8.424390e+00
1.435573e+00	-8.420775e+00
1.438717e+00	-8.417391e+00
1.441862e+00	-8.414229e+00
1.445007e+00	-8.411280e+00
1.448152e+00	-8.408532e+00
1.451296e+00	-8.405979e+00
1.454441e+00	-8.403609e+00
1.457586e+00	-8.401414e+00
1.460731e+00	-8.399385e+00
1.463875e+00	-8.397514e+00
1.467020e+00	-8.395791e+00
1.470165e+00	-8.394210e+00
1.473309e+00	-8.392762e+00
1.476454e+00	-8.391439e+00
1.479599e+00	-8.390233e+00
1.482744e+00	-8.389138e+00
1.485888e+00	-8.388146e+00
1.489033e+00	-8.387250e+00
1.492178e+00	-8.386444e+00
1.495323e+00	-8.385721e+00
1.498467e+00	-8.385075e+00
1.501612e+00	-8.384500e+00
1.504757e+00	-8.383991e+00
1.507902e+00	-8.383542e+00
1.511046e+00	-8.383148e+00
1.514191e+00	-8.382804e+00
1.517336e+00	-8.382505e+00
1.520481e+00	-8.382247e+00
1.523625e+00	-8.382026e+00
1.526770e+00	-8.381838e+00
1.529915e+00	-8.381678e+00
1.533059e+00	-8.381544e+00
1.536204e+00	-8.381433e+00
1.539349e+00	-8.381341e+00
1.542494e+00	-8.381266e+00
1.545638e+00	-8.381205e+00
1.548783e+00	-8.381156e+00
1.551928e+00	-8.381118e+00
1.555073e+00	-8.381089e+00
1.558217e+00	-8.381067e+00
1.561362e+00	-8.381050e+00
1.564507e+00	-8.381040e+00
1.567652e+00	-8.381033e+00
1.570796e+00	-8.381031e+00


==> Data/beamf_SI_tx_Interleaved_11_11_42.dat <==
theta	SI
-1.570796e+00	-1.168644e+01
-1.567652e+00	-1.168644e+01
-1.564507e+00	-1.168643e+01
-1.561362e+00	-1.168642e+01
-1.558217e+00	-1.168641e+01
-1.555073e+00	-1.168640e+01
-1.551928e+00	-1.168640e+01
-1.548783e+00	-1.168642e+01
-1.545638e+00	-1.168647e+01
-1.542494e+00	-1.168655e+01
-1.539349e+00	-1.168669e+01
-1.536204e+00	-1.168689e+01
-1.533059e+00	-1.168717e+01
-1.529915e+00	-1.168754e+01
-1.526770e+00	-1.168803e+01
-1.523625e+00	-1.168864e+01
-1.520481e+00	-1.168941e+01
-1.517336e+00	-1.169035e+01
-1.514191e+00	-1.169149e+01
-1.511046e+00	-1.169284e+01
-1.507902e+00	-1.169444e+01
-1.504757e+00	-1.169632e+01
-1.501612e+00	-1.169850e+01
-1.498467e+00	-1.170100e+01
-1.495323e+00	-1.170387e+01
-1.492178e+00	-1.170714e+01
-1.489033e+00	-1.171083e+01
-1.485888e+00	-1.171499e+01
-1.482744e+00	-1.171964e+01
-1.479599e+00	-1.172483e+01
-1.476454e+00	-1.173060e+01
-1.473309e+00	-1.173698e+01
-1.470165e+00	-1.174401e+01
-1.467020e+00	-1.175174e+01
-1.463875e+00	-1.176020e+01
-1.460731e+00	-1.176945e+01
-1.457586e+00	-1.177952e+01
-1.454441e+00	-1.179045e+01
-1.451296e+00	-1.180230e+01
-1.448152e+00	-1.181511e+01
-1.445007e+00	-1.182893e+01
-1.441862e+00	-1.184379e+01
-1.438717e+00	-1.185976e+01
-1.435573e+00	-1.187686e+01
-1.432428e+00	-1.189516e+01
-1.429283e+00	-1.191470e+01
-1.426138e+00	-1.193552e+01
-1.422994e+00	-1.195767e+01
-1.419849e+00	-1.198119e+01
-1.416704e+00	-1.200613e+01
-1.413559e+00	-1.203253e+01
-1.410415e+00	-1.206043e+01
-1.407270e+00	-1.208987e+01
-1.404125e+00	-1.212089e+01
-1.400981e+00	-1.215353e+01
-1.397836e+00	-1.218781e+01
-1.394691e+00	-1.222377e+01
-1.391546e+00	-1.226143e+01
-1.388402e+00	-1.230083e+01
-1.385257e+00	-1.234197e+01
-1.382112e+00	-1.238489e+01
-1.378967e+00	-1.242958e+01
-1.375823e+00	-1.247606e+01
-1.372678e+00	-1.252434e+01
-1.369533e+00	-1.257440e+01
-1.366388e+00	-1.262624e+01
-1.363244e+00	-1.267984e+01
-1.360099e+00	-1.273519e+01
-1.356954e+00	-1.279226e+01
-1.353809e+00	-1.285101e+01
-1.350665e+00	-1.291139e+01
-1.347520e+00	-1.297336e+01
-1.344375e+00	-1.303686e+01
-1.341230e+00	-1.310183e+01
-1.338086e+00	-1.316818e+01
-1.334941e+00	-1.323584e+01
-1.331796e+00	-1.330472e+01
-1.328652e+00	-1.337471e+01
-1.325507e+00	-1.344572e+01
-1.322362e+00	-1.351763e+01
-1.319217e+00	-1.359031e+01
-1.316073e+00	-1.366366e+01
-1.312928e+00	-1.373754e+01
-1.309783e+00	-1.381181e+01
-1.306638e+00	-1.388634e+01
-1.303494e+00	-1.396101e+01
-1.300349e+00	-1.403566e+01
-1.297204e+00	-1.411017e+01
-1.294059e+00	-1.418442e+01
-1.290915e+00	-1.425827e+01
-1.287770e+00	-1.433163e+01
-1.284625e+00	-1.440438e+01
-1.281480e+00	-1.447643e+01
-1.278336e+00	-1.454771e+01
-1.275191e+00	-1.461815e+01
-1.272046e+00	-1.468772e+01
-1.268902e+00	-1.475638e+01
-1.265757e+00	-1.482414e+01
-1.262612e+00	-1.489100e+01
-1.259467e+00	-1.495701e+01
-1.256323e+00	-1.502222e+01
-1.253178e+00	-1.508671e+01
-1.250033e+00	-1.515058e+01
-1.246888e+00	-1.521394e+01
-1.243744e+00	-1.527694e+01
-1.240599e+00	-1.533971e+01
-1.237454e+00	-1.540242e+01
-1.234309e+00	-1.546525e+01
-1.231165e+00	-1.552836e+01
-1.228020e+00	-1.559195e+01
-1.224875e+00	-1.565620e+01
-1.221730e+00	-1.572128e+01
-1.218586e+00	-1.578737e+01
-1.215441e+00	-1.585463e+01
-1.212296e+00	-1.592323e+01
-1.209152e+00	-1.599329e+01
-1.206007e+00	-1.606493e+01
-1.202862e+00	-1.613825e+01
-1.199717e+00	-1.621332e+01
-1.196573e+00	-1.629018e+01
-1.193428e+00	-1.636886e+01
-1.190283e+00	-1.644934e+01
-1.187138e+00	-1.653158e+01
-1.183994e+00	-1.661552e+01
-1.180849e+00	-1.670106e+01
-1.177704e+00	-1.678806e+01
-1.174559e+00	-1.687639e+01
-1.171415e+00	-1.696587e+01
-1.168270e+00	-1.705630e+01
-1.165125e+00	-1.714750e+01
-1.161980e+00	-1.723923e+01
-1.158836e+00	-1.733130e+01
-1.155691e+00	-1.742350e+01
-1.152546e+00	-1.751561e+01
-1.149402e+00	-1.760747e+01
-1.146257e+00	-1.769892e+01
-1.143112e+00	-1.778983e+01
-1.139967e+00	-1.788012e+01
-1.136823e+00	-1.796975e+01
-1.133678e+00	-1.805872e+01
-1.130533e+00	-1.814707e+01
-1.127388e+00	-1.823492e+01
-1.124244e+00	-1.832241e+01
-1.121099e+00	-1.840972e+01
-1.117954e+00	-1.849711e+01
-1.114809e+00	-1.858483e+01
-1.111665e+00	-1.867318e+01
-1.108520e+00	-1.876247e+01
-1.105375e+00	-1.885302e+01
-1.102230e+00	-1.894515e+01
-1.099086e+00	-1.903917e+01
-1.095941e+00	-1.913536e+01
-1.092796e+00	-1.923397e+01
-1.089652e+00	-1.933520e+01
-1.086507e+00	-1.943921e+01
-1.083362e+00	-1.954609e+01
-1.080217e+00	-1.965588e+01
-1.077073e+00	-1.976854e+01
-1.073928e+00	-1.988397e+01
-1.070783e+00	-2.000199e+01
-1.067638e+00	-2.012238e+01
-1.064494e+00	-2.024484e+01
-1.061349e+00	-2.036904e+01
-1.058204e+00	-2.049460e+01
-1.055059e+00	-2.062114e+01
-1.051915e+00	-2.074826e+01
-1.048770e+00	-2.087560e+01
-1.045625e+00	-2.100283e+01
-1.042480e+00	-2.112968e+01
-1.039336e+00	-2.125595e+01
-1.036191e+00	-2.138155e+01
-1.033046e+00	-2.150651e+01
-1.029901e+00	-2.163095e+01
-1.026757e+00	-2.175512e+01
-1.023612e+00	-2.187939e+01
-1.020467e+00	-2.200424e+01
-1.017323e+00	-2.213022e+01
-1.014178e+00	-2.225797e+01
-1.011033e+00	-2.238815e+01
-1.007888e+00	-2.252145e+01
-1.004744e+00	-2.265853e+01
-1.001599e+00	-2.280001e+01
-9.984541e-01	-2.294643e+01
-9.953094e-01	-2.309821e+01
-9.921646e-01	-2.325565e+01
-9.890199e-01	-2.341887e+01
-9.858752e-01	-2.358784e+01
-9.827304e-01	-2.376234e+01
-9.795857e-01	-2.394194e+01
-9.764410e-01	-2.412604e+01
-9.732962e-01	-2.431390e+01
-9.701515e-01	-2.450461e+01
-9.670067e-01	-2.469719e+01
-9.638620e-01	-2.489061e+01
-9.607173e-01	-2.508388e+01
-9.575725e-01	-2.527611e+01
-9.544278e-01	-2.546657e+01
-9.512831e-01	-2.565482e+01
-9.481383e-01	-2.584068e+01
-9.449936e-01	-2.602437e+01
-9.418488e-01	-2.620645e+01
-9.387041e-01	-2.638787e+01
-9.355594e-01	-2.656989e+01
-9.324146e-01	-2.675406e+01
-9.292699e-01	-2.694208e+01
-9.261252e-01	-2.713578e+01
-9.229804e-01	-2.733689e+01
-9.198357e-01	-2.754702e+01
-9.166909e-01	-2.776748e+01
-9.135462e-01	-2.799917e+01
-9.104015e-01	-2.824241e+01
-9.072567e-01	-2.849688e+01
-9.041120e-01	-2.876144e+01
-9.009673e-01	-2.903409e+01
-8.978225e-01	-2.931183e+01
-8.946778e-01	-2.959072e+01
-8.915331e-01	-2.986591e+01
-8.883883e-01	-3.013188e+01
-8.852436e-01	-3.038274e+01
-8.820988e-01	-3.061272e+01
-8.789541e-01	-3.081678e+01
-8.758094e-01	-3.099116e+01
-8.726646e-01	-3.113390e+01
-8.695199e-01	-3.124507e+01
-8.663752e-01	-3.132680e+01
-8.632304e-01	-3.138283e+01
-8.600857e-01	-3.141802e+01
-8.569409e-01	-3.143760e+01
-8.537962e-01	-3.144648e+01
-8.506515e-01	-3.144864e+01
-8.475067e-01	-3.144666e+01
-8.443620e-01	-3.144142e+01
-8.412173e-01	-3.143196e+01
-8.380725e-01	-3.141549e+01
-8.349278e-01	-3.138765e+01
-8.317830e-01	-3.134293e+01
-8.286383e-01	-3.127527e+01
-8.254936e-01	-3.117896e+01
-8.223488e-01	-3.104943e+01
-8.192041e-01	-3.088409e+01
-8.160594e-01	-3.068283e+01
-8.129146e-01	-3.044810e+01
-8.097699e-01	-3.018459e+01
-8.066251e-01	-2.989865e+01
-8.034804e-01	-2.959742e+01
-8.003357e-01	-2.928808e+01
-7.971909e-01	-2.897723e+01
-7.940462e-01	-2.867043e+01
-7.909015e-01	-2.837195e+01
-7.877567e-01	-2.808471e+01
-7.846120e-01	-2.781025e+01
-7.814672e-01	-2.754889e+01
-7.783225e-01	-2.729985e+01
-7.751778e-01	-2.706146e+01
-7.720330e-01	-2.683138e+01
-7.688883e-01	-2.660685e+01
-7.657436e-01	-2.638496e+01
-7.625988e-01	-2.616293e+01
-7.594541e-01	-2.593839e+01
-7.563093e-01	-2.570958e+01
-7.531646e-01	-2.547550e+01
-7.500199e-01	-2.523602e+01
-7.468751e-01	-2.499179e+01
-7.437304e-01	-2.474418e+01
-7.405857e-01	-2.449507e+01
-7.374409e-01	-2.424660e+01
-7.342962e-01	-2.400100e+01
-7.311514e-01	-2.376029e+01
-7.280067e-01	-2.352618e+01
-7.248620e-01	-2.329989e+01
-7.217172e-01	-2.308207e+01
-7.185725e-01	-2.287278e+01
-7.154278e-01	-2.267151e+01
-7.122830e-01	-2.247721e+01
-7.091383e-01	-2.228845e+01
-7.059935e-01	-2.210347e+01
-7.028488e-01	-2.192044e+01
-6.997041e-01	-2.173755e+01
-6.965593e-01	-2.155324e+01
-6.934146e-01	-2.136635e+01
-6.902699e-01	-2.117620e+01
-6.871251e-01	-2.098268e+01
-6.839804e-01	-2.078624e+01
-6.808356e-01	-2.058781e+01
-6.776909e-01	-2.038868e+01
-6.745462e-01	-2.019037e+01
-6.714014e-01	-1.999440e+01
-6.682567e-01	-1.980218e+01
-6.651120e-01	-1.961483e+01
-6.619672e-01	-1.943304e+01
-6.588225e-01	-1.925704e+01
-6.556777e-01	-1.908654e+01
-6.525330e-01	-1.892074e+01
-6.493883e-01	-1.875843e+01
-6.462435e-01	-1.859804e+01
-6.430988e-01	-1.843786e+01
-6.399541e-01	-1.827617e+01
-6.368093e-01	-1.811143e+01
-6.336646e-01	-1.794250e+01
-6.305198e-01	-1.776872e+01
-6.273751e-01	-1.759003e+01
-6.242304e-01	-1.740699e+01
-6.210856e-01	-1.722072e+01
-6.179409e-01	-1.703272e+01
-6.147962e-01	-1.684477e+01
-6.116514e-01	-1.665866e+01
-6.085067e-01	-1.647600e+01
-6.053619e-01	-1.629802e+01
-6.022172e-01	-1.612540e+01
-5.990725e-01	-1.595812e+01
-5.959277e-01	-1.579544e+01
-5.927830e-01	-1.563587e+01
-5.896383e-01	-1.547722e+01
-5.864935e-01	-1.531677e+01
-5.833488e-01	-1.515153e+01
-5.802040e-01	-1.497846e+01
-5.770593e-01	-1.479491e+01
-5.739146e-01	-1.459892e+01
-5.707698e-01	-1.438951e+01
-5.676251e-01	-1.416697e+01
-5.644804e-01	-1.393285e+01
-5.613356e-01	-1.368995e+01
-5.581909e-01	-1.344208e+01
-5.550461e-01	-1.319381e+01
-5.519014e-01	-1.295011e+01
-5.487567e-01	-1.271607e+01
-5.456119e-01	-1.249662e+01
-5.424672e-01	-1.229636e+01
-5.393225e-01	-1.211938e+01
-5.361777e-01	-1.196923e+01
-5.330330e-01	-1.184883e+01
-5.298883e-01	-1.176052e+01
-5.267435e-01	-1.170601e+01
-5.235988e-01	-1.168644e+01
-5.204540e-01	-1.170235e+01
-5.173093e-01	-1.175366e+01
-5.141646e-01	-1.183970e+01
-5.110198e-01	-1.195915e+01
-5.078751e-01	-1.211003e+01
-5.047304e-01	-1.228962e+01
-5.015856e-01	-1.249452e+01
-4.984409e-01	-1.272057e+01
-4.952961e-01	-1.296301e+01
-4.921514e-01	-1.321651e+01
-4.890067e-01	-1.347547e+01
-4.858619e-01	-1.373431e+01
-4.827172e-01	-1.398785e+01
-4.795725e-01	-1.423177e+01
-4.764277e-01	-1.446295e+01
-4.732830e-01	-1.467981e+01
-4.701382e-01	-1.488238e+01
-4.669935e-01	-1.507218e+01
-4.638488e-01	-1.525197e+01
-4.607040e-01	-1.542527e+01
-4.575593e-01	-1.559590e+01
-4.544146e-01	-1.576749e+01
-4.512698e-01	-1.594309e+01
-4.481251e-01	-1.612488e+01
-4.449803e-01	-1.631402e+01
-4.418356e-01	-1.651059e+01
-4.386909e-01	-1.671365e+01
-4.355461e-01	-1.692146e+01
-4.324014e-01	-1.713167e+01
-4.292567e-01	-1.734173e+01
-4.261119e-01	-1.754923e+01
-4.229672e-01	-1.775226e+01
-4.198224e-01	-1.794971e+01
-4.166777e-01	-1.814147e+01
-4.135330e-01	-1.832846e+01
-4.103882e-01	-1.851249e+01
-4.072435e-01	-1.869598e+01
-4.040988e-01	-1.888168e+01
-4.009540e-01	-1.907223e+01
-3.978093e-01	-1.926980e+01
-3.946645e-01	-1.947588e+01
-3.915198e-01	-1.969102e+01
-3.883751e-01	-1.991477e+01
-3.852303e-01	-2.014576e+01
-3.820856e-01	-2.038188e+01
-3.789409e-01	-2.062055e+01
-3.757961e-01	-2.085914e+01
-3.726514e-01	-2.109538e+01
-3.695066e-01	-2.132783e+01
-3.663619e-01	-2.155612e+01
-3.632172e-01	-2.178115e+01
-3.600724e-01	-2.200504e+01
-3.569277e-01	-2.223081e+01
-3.537830e-01	-2.246201e+01
-3.506382e-01	-2.270222e+01
-3.474935e-01	-2.295453e+01
-3.443487e-01	-2.322109e+01
-3.412040e-01	-2.350273e+01
-3.380593e-01	-2.379881e+01
-3.349145e-01	-2.410716e+01
-3.317698e-01	-2.442426e+01
-3.286251e-01	-2.474565e+01
-3.254803e-01	-2.506661e+01
-3.223356e-01	-2.538297e+01
-3.191908e-01	-2.569192e+01
-3.160461e-01	-2.599281e+01
-3.129014e-01	-2.628746e+01
-3.097566e-01	-2.658011e+01
-3.066119e-01	-2.687684e+01
-3.034672e-01	-2.718466e+01
-3.003224e-01	-2.751034e+01
-2.971777e-01	-2.785924e+01
-2.940329e-01	-2.823411e+01
-2.908882e-01	-2.863407e+01
-2.877435e-01	-2.905368e+01
-2.845987e-01	-2.948239e+01
-2.814540e-01	-2.990471e+01
-2.783093e-01	-3.030142e+01
-2.751645e-01	-3.065249e+01
-2.720198e-01	-3.094114e+01
-2.688750e-01	-3.115820e+01
-2.657303e-01	-3.130454e+01
-2.625856e-01	-3.139055e+01
-2.594408e-01	-3.143240e+01
-2.562961e-01	-3.144709e+01
-2.531514e-01	-3.144784e+01
-2.500066e-01	-3.144095e+01
-2.468619e-01	-3.142450e+01
-2.437171e-01	-3.138871e+01
-2.405724e-01	-3.131812e+01
-2.374277e-01	-3.119547e+01
-2.342829e-01	-3.100671e+01
-2.311382e-01	-3.074571e+01
-2.279935e-01	-3.041660e+01
-2.248487e-01	-3.003287e+01
-2.217040e-01	-2.961364e+01
-2.185592e-01	-2.917921e+01
-2.154145e-01	-2.874734e+01
-2.122698e-01	-2.833120e+01
-2.091250e-01	-2.793862e+01
-2.059803e-01	-2.757237e+01
-2.028356e-01	-2.723094e+01
-1.996908e-01	-2.690958e+01
-1.965461e-01	-2.660157e+01
-1.934013e-01	-2.629944e+01
-1.902566e-01	-2.599639e+01
-1.871119e-01	-2.568734e+01
-1.839671e-01	-2.536978e+01
-1.808224e-01	-2.504396e+01
-1.776777e-01	-2.471261e+01
-1.745329e-01	-2.438016e+01
-1.713882e-01	-2.405175e+01
-1.682435e-01	-2.373229e+01
-1.650987e-01	-2.342563e+01
-1.619540e-01	-2.313409e+01
-1.588092e-01	-2.285822e+01
-1.556645e-01	-2.259682e+01
-1.525198e-01	-2.234723e+01
-1.493750e-01	-2.210577e+01
-1.462303e-01	-2.186836e+01
-1.430856e-01	-2.163113e+01
-1.399408e-01	-2.139107e+01
-1.367961e-01	-2.114645e+01
-1.336513e-01	-2.089711e+01
-1.305066e-01	-2.064430e+01
-1.273619e-01	-2.039046e+01
-1.242171e-01	-2.013863e+01
-1.210724e-01	-1.989189e+01
-1.179277e-01	-1.965281e+01
-1.147829e-01	-1.942305e+01
-1.116382e-01	-1.920303e+01
-1.084934e-01	-1.899192e+01
-1.053487e-01	-1.878770e+01
-1.022040e-01	-1.858749e+01
-9.905923e-02	-1.838795e+01
-9.591449e-02	-1.818584e+01
-9.276975e-02	-1.797855e+01
-8.962502e-02	-1.776457e+01
-8.648028e-02	-1.754374e+01
-8.333554e-02	-1.731729e+01
-8.019080e-02	-1.708759e+01
-7.704607e-02	-1.685774e+01
-7.390133e-02	-1.663101e+01
-7.075659e-02	-1.641023e+01
-6.761185e-02	-1.619732e+01
-6.446712e-02	-1.599286e+01
-6.132238e-02	-1.579588e+01
-5.817764e-02	-1.560385e+01
-5.503290e-02	-1.541285e+01
-5.188817e-02	-1.521799e+01
-4.874343e-02	-1.501408e+01
-4.559869e-02	-1.479643e+01
-4.245395e-02	-1.456168e+01
-3.930922e-02	-1.430853e+01
-3.616448e-02	-1.403813e+01
-3.301974e-02	-1.375416e+01
-2.987501e-02	-1.346243e+01
-2.673027e-02	-1.317024e+01
-2.358553e-02	-1.288569e+01
-2.044079e-02	-1.261690e+01
-1.729606e-02	-1.237151e+01
-1.415132e-02	-1.215629e+01
-1.100658e-02	-1.197693e+01
-7.861843e-03	-1.183795e+01
-4.717106e-03	-1.174271e+01
-1.572369e-03	-1.169344e+01
1.572369e-03	-1.169128e+01
4.717106e-03	-1.173630e+01
7.861843e-03	-1.182750e+01
1.100658e-02	-1.196279e+01
1.415132e-02	-1.213894e+01
1.729606e-02	-1.235157e+01
2.044079e-02	-1.259508e+01
2.358553e-02	-1.286280e+01
2.673027e-02	-1.314713e+01
2.987501e-02	-1.343988e+01
3.301974e-02	-1.373287e+01
3.616448e-02	-1.401859e+01
3.930922e-02	-1.429096e+01
4.245395e-02	-1.454603e+01
4.559869e-02	-1.478236e+01
4.874343e-02	-1.500104e+01
5.188817e-02	-1.520534e+01
5.503290e-02	-1.539994e+01
5.817764e-02	-1.559014e+01
6.132238e-02	-1.578100e+01
6.446712e-02	-1.597668e+01
6.761185e-02	-1.617993e+01
7.075659e-02	-1.639192e+01
7.390133e-02	-1.661224e+01
7.704607e-02	-1.683905e+01
8.019080e-02	-1.706951e+01
8.333554e-02	-1.730029e+01
8.648028e-02	-1.752811e+01
8.962502e-02	-1.775037e+01
9.276975e-02	-1.796561e+01
9.591449e-02	-1.817377e+01
9.905923e-02	-1.837621e+01
1.022040e-01	-1.857549e+01
1.053487e-01	-1.877487e+01
1.084934e-01	-1.897783e+01
1.116382e-01	-1.918745e+01
1.147829e-01	-1.940598e+01
1.179277e-01	-1.963450e+01
1.210724e-01	-1.987279e+01
1.242171e-01	-2.011934e+01
1.273619e-01	-2.037164e+01
1.305066e-01	-2.062654e+01
1.336513e-01	-2.088083e+01
1.367961e-01	-2.113184e+01
1.399408e-01	-2.137798e+01
1.430856e-01	-2.161913e+01
1.462303e-01	-2.185676e+01
1.493750e-01	-2.209375e+01
1.525198e-01	-2.233396e+01
1.556645e-01	-2.258160e+01
1.588092e-01	-2.284061e+01
1.619540e-01	-2.311398e+01
1.650987e-01	-2.340327e+01
1.682435e-01	-2.370833e+01
1.713882e-01	-2.402713e+01
1.745329e-01	-2.435600e+01
1.776777e-01	-2.469007e+01
1.808224e-01	-2.502398e+01
1.839671e-01	-2.535291e+01
1.871119e-01	-2.567356e+01
1.902566e-01	-2.598503e+01
1.934013e-01	-2.628925e+01
1.965461e-01	-2.659089e+01
1.996908e-01	-2.689661e+01
2.028356e-01	-2.721401e+01
2.059803e-01	-2.755028e+01
2.091250e-01	-2.791084e+01
2.122698e-01	-2.829808e+01
2.154145e-01	-2.871021e+01
2.185592e-01	-2.914046e+01
2.217040e-01	-2.957655e+01
2.248487e-01	-3.000121e+01
2.279935e-01	-3.039394e+01
2.311382e-01	-3.073447e+01
2.342829e-01	-3.100735e+01
2.374277e-01	-3.120608e+01
2.405724e-01	-3.133481e+01
2.437171e-01	-3.140660e+01
2.468619e-01	-3.143889e+01
2.500066e-01	-3.144834e+01
2.531514e-01	-3.144650e+01
2.562961e-01	-3.143734e+01
2.594408e-01	-3.141654e+01
2.625856e-01	-3.137250e+01
2.657303e-01	-3.128912e+01
2.688750e-01	-3.115004e+01
2.720198e-01	-3.094361e+01
2.751645e-01	-3.066681e+01
2.783093e-01	-3.032659e+01
2.814540e-01	-2.993797e+01
2.845987e-01	-2.952016e+01
2.877435e-01	-2.909234e+01
2.908882e-01	-2.867062e+01
2.940329e-01	-2.826644e+01
2.971777e-01	-2.788622e+01
3.003224e-01	-2.753179e+01
3.034672e-01	-2.720117e+01
3.066119e-01	-2.688962e+01
3.097566e-01	-2.659074e+01
3.129014e-01	-2.629765e+01
3.160461e-01	-2.600412e+01
3.191908e-01	-2.570553e+01
3.223356e-01	-2.539953e+01
3.254803e-01	-2.508621e+01
3.286251e-01	-2.476782e+01
3.317698e-01	-2.444817e+01
3.349145e-01	-2.413178e+01
3.380593e-01	-2.382307e+01
3.412040e-01	-2.352570e+01
3.443487e-01	-2.324210e+01
3.474935e-01	-2.297321e+01
3.506382e-01	-2.271853e+01
3.537830e-01	-2.247622e+01
3.569277e-01	-2.224344e+01
3.600724e-01	-2.201680e+01
3.632172e-01	-2.179279e+01
3.663619e-01	-2.156834e+01
3.695066e-01	-2.134120e+01
3.726514e-01	-2.111024e+01
3.757961e-01	-2.087556e+01
3.789409e-01	-2.063835e+01
3.820856e-01	-2.040068e+01
3.852303e-01	-2.016503e+01
3.883751e-01	-1.993394e+01
3.915198e-01	-1.970956e+01
3.946645e-01	-1.949337e+01
3.978093e-01	-1.928597e+01
4.009540e-01	-1.908698e+01
4.040988e-01	-1.889514e+01
4.072435e-01	-1.870843e+01
4.103882e-01	-1.852434e+01
4.135330e-01	-1.834022e+01
4.166777e-01	-1.815365e+01
4.198224e-01	-1.796273e+01
4.229672e-01	-1.776645e+01
4.261119e-01	-1.756473e+01
4.292567e-01	-1.735850e+01
4.324014e-01	-1.714949e+01
4.355461e-01	-1.693999e+01
4.386909e-01	-1.673246e+01
4.418356e-01	-1.652921e+01
4.449803e-01	-1.633205e+01
4.481251e-01	-1.614197e+01
4.512698e-01	-1.595905e+01
4.544146e-01	-1.578228e+01
4.575593e-01	-1.560965e+01
4.607040e-01	-1.543826e+01
4.638488e-01	-1.526463e+01
4.669935e-01	-1.508501e+01
4.701382e-01	-1.489591e+01
4.732830e-01	-1.469453e+01
4.764277e-01	-1.447922e+01
4.795725e-01	-1.424978e+01
4.827172e-01	-1.400760e+01
4.858619e-01	-1.375559e+01
4.890067e-01	-1.349789e+01
4.921514e-01	-1.323956e+01
4.952961e-01	-1.298607e+01
4.984409e-01	-1.274301e+01
5.015856e-01	-1.251568e+01
5.047304e-01	-1.230892e+01
5.078751e-01	-1.212693e+01
5.110198e-01	-1.197321e+01
5.141646e-01	-1.185055e+01
5.173093e-01	-1.176104e+01
5.204540e-01	-1.170608e+01
5.235988e-01	-1.168644e+01
5.267435e-01	-1.170229e+01
5.298883e-01	-1.175316e+01
5.330330e-01	-1.183803e+01
5.361777e-01	-1.195526e+01
5.393225e-01	-1.210260e+01
5.424672e-01	-1.227720e+01
5.456119e-01	-1.247560e+01
5.487567e-01	-1.269375e+01
5.519014e-01	-1.292710e+01
5.550461e-01	-1.317071e+01
5.581909e-01	-1.341947e+01
5.613356e-01	-1.366833e+01
5.644804e-01	-1.391261e+01
5.676251e-01	-1.414834e+01
5.707698e-01	-1.437257e+01
5.739146e-01	-1.458354e+01
5.770593e-01	-1.478084e+01
5.802040e-01	-1.496530e+01
5.833488e-01	-1.513882e+01
5.864935e-01	-1.530407e+01
5.896383e-01	-1.546409e+01
5.927830e-01	-1.562198e+01
5.959277e-01	-1.578057e+01
5.990725e-01	-1.594216e+01
6.022172e-01	-1.610840e+01
6.053619e-01	-1.628014e+01
6.085067e-01	-1.645750e+01
6.116514e-01	-1.663986e+01
6.147962e-01	-1.682605e+01
6.179409e-01	-1.701445e+01
6.210856e-01	-1.720322e+01
6.242304e-01	-1.739051e+01
6.273751e-01	-1.757469e+01
6.305198e-01	-1.775454e+01
6.336646e-01	-1.792937e+01
6.368093e-01	-1.809911e+01
6.399541e-01	-1.826432e+01
6.430988e-01	-1.842611e+01
6.462435e-01	-1.858601e+01
6.493883e-01	-1.874575e+01
6.525330e-01	-1.890712e+01
6.556777e-01	-1.907179e+01
6.588225e-01	-1.924108e+01
6.619672e-01	-1.941591e+01
6.651120e-01	-1.959670e+01
6.682567e-01	-1.978332e+01
6.714014e-01	-1.997515e+01
6.745462e-01	-2.017112e+01
6.776909e-01	-2.036985e+01
6.808356e-01	-2.056976e+01
6.839804e-01	-2.076926e+01
6.871251e-01	-2.096696e+01
6.902699e-01	-2.116178e+01
6.934146e-01	-2.135312e+01
6.965593e-01	-2.154095e+01
6.997041e-01	-2.172582e+01
7.028488e-01	-2.190882e+01
7.059935e-01	-2.209146e+01
7.091383e-01	-2.227555e+01
7.122830e-01	-2.246300e+01
7.154278e-01	-2.265563e+01
7.185725e-01	-2.285503e+01
7.217172e-01	-2.306241e+01
7.248620e-01	-2.327843e+01
7.280067e-01	-2.350321e+01
7.311514e-01	-2.373623e+01
7.342962e-01	-2.397641e+01
7.374409e-01	-2.422212e+01
7.405857e-01	-2.447135e+01
7.437304e-01	-2.472185e+01
7.468751e-01	-2.497136e+01
7.500199e-01	-2.521783e+01
7.531646e-01	-2.545969e+01
7.563093e-01	-2.569600e+01
7.594541e-01	-2.592666e+01
7.625988e-01	-2.615240e+01
7.657436e-01	-2.637481e+01
7.688883e-01	-2.659614e+01
7.720330e-01	-2.681915e+01
7.751778e-01	-2.704678e+01
7.783225e-01	-2.728194e+01
7.814672e-01	-2.752717e+01
7.846120e-01	-2.778443e+01
7.877567e-01	-2.805480e+01
7.909015e-01	-2.833834e+01
7.940462e-01	-2.863387e+01
7.971909e-01	-2.893887e+01
8.003357e-01	-2.924940e+01
8.034804e-01	-2.956019e+01
8.066251e-01	-2.986479e+01
8.097699e-01	-3.015598e+01
8.129146e-01	-3.042636e+01
8.160594e-01	-3.066912e+01
8.192041e-01	-3.087884e+01
8.223488e-01	-3.105225e+01
8.254936e-01	-3.118867e+01
8.286383e-01	-3.129004e+01
8.317830e-01	-3.136047e+01
8.349278e-01	-3.140557e+01
8.380725e-01	-3.143150e+01
8.412173e-01	-3.144416e+01
8.443620e-01	-3.144844e+01
8.475067e-01	-3.144774e+01
8.506515e-01	-3.144368e+01
8.537962e-01	-3.143604e+01
8.569409e-01	-3.142284e+01
8.600857e-01	-3.140062e+01
8.632304e-01	-3.136483e+01
8.663752e-01	-3.131042e+01
8.695199e-01	-3.123249e+01
8.726646e-01	-3.112698e+01
8.758094e-01	-3.099129e+01
8.789541e-01	-3.082469e+01
8.820988e-01	-3.062847e+01
8.852436e-01	-3.040572e+01
8.883883e-01	-3.016101e+01
8.915331e-01	-2.989976e+01
8.946778e-01	-2.962770e+01
8.978225e-01	-2.935036e+01
9.009673e-01	-2.907272e+01
9.041120e-01	-2.879892e+01
9.072567e-01	-2.853220e+01
9.104015e-01	-2.827485e+01
9.135462e-01	-2.802826e+01
9.166909e-01	-2.779304e+01
9.198357e-01	-2.756905e+01
9.229804e-01	-2.735563e+01
9.261252e-01	-2.715161e+01
9.292699e-01	-2.695554e+01
9.324146e-01	-2.676575e+01
9.355594e-01	-2.658048e+01
9.387041e-01	-2.639802e+01
9.418488e-01	-2.621681e+01
9.449936e-01	-2.603550e+01
9.481383e-01	-2.585305e+01
9.512831e-01	-2.566877e+01
9.544278e-01	-2.548232e+01
9.575725e-01	-2.529372e+01
9.607173e-01	-2.510332e+01
9.638620e-01	-2.491170e+01
9.670067e-01	-2.471968e+01
9.701515e-01	-2.452818e+01
9.732962e-01	-2.433818e+01
9.764410e-01	-2.415065e+01
9.795857e-01	-2.396649e+01
9.827304e-01	-2.378649e+01
9.858752e-01	-2.361128e+01
9.890199e-01	-2.344133e+01
9.921646e-01	-2.327693e+01
9.953094e-01	-2.311819e+01
9.984541e-01	-2.296503e+01
1.001599e+00	-2.281724e+01
1.004744e+00	-2.267444e+01
1.007888e+00	-2.253615e+01
1.011033e+00	-2.240180e+01
1.014178e+00	-2.227076e+01
1.017323e+00	-2.214238e+01
1.020467e+00	-2.201600e+01
1.023612e+00	-2.189099e+01
1.026757e+00	-2.176679e+01
1.029901e+00	-2.164291e+01
1.033046e+00	-2.151895e+01
1.036191e+00	-2.139462e+01
1.039336e+00	-2.126976e+01
1.042480e+00	-2.114431e+01
1.045625e+00	-2.101831e+01
1.048770e+00	-2.089192e+01
1.051915e+00	-2.076536e+01
1.055059e+00	-2.063893e+01
1.058204e+00	-2.051298e+01
1.061349e+00	-2.038787e+01
1.064494e+00	-2.026398e+01
1.067638e+00	-2.014166e+01
1.070783e+00	-2.002127e+01
1.073928e+00	-1.990308e+01
1.077073e+00	-1.978736e+01
1.080217e+00	-1.967428e+01
1.083362e+00	-1.956397e+01
1.086507e+00	-1.945648e+01
1.089652e+00	-1.935181e+01
1.092796e+00	-1.924988e+01
1.095941e+00	-1.915057e+01
1.099086e+00	-1.905369e+01
1.102230e+00	-1.895902e+01
1.105375e+00	-1.886630e+01
1.108520e+00	-1.877523e+01
1.111665e+00	-1.868552e+01
1.114809e+00	-1.859686e+01
1.117954e+00	-1.850893e+01
1.121099e+00	-1.842146e+01
1.124244e+00	-1.833417e+01
1.127388e+00	-1.824683e+01
1.130533e+00	-1.815922e+01
1.133678e+00	-1.807121e+01
1.136823e+00	-1.798267e+01
1.139967e+00	-1.789353e+01
1.143112e+00	-1.780378e+01
1.146257e+00	-1.771345e+01
1.149402e+00	-1.762259e+01
1.152546e+00	-1.753133e+01
1.155691e+00	-1.743978e+01
1.158836e+00	-1.734813e+01
1.161980e+00	-1.725656e+01
1.165125e+00	-1.716525e+01
1.168270e+00	-1.707443e+01
1.171415e+00	-1.698428e+01
1.174559e+00	-1.689502e+01
1.177704e+00	-1.680682e+01
1.180849e+00	-1.671987e+01
1.183994e+00	-1.663430e+01
1.187138e+00	-1.655025e+01
1.190283e+00	-1.646782e+01
1.193428e+00	-1.638709e+01
1.196573e+00	-1.630811e+01
1.199717e+00	-1.623089e+01
1.202862e+00	-1.615542e+01
1.206007e+00	-1.608167e+01
1.209152e+00	-1.600958e+01
1.212296e+00	-1.593906e+01
1.215441e+00	-1.587001e+01
1.218586e+00	-1.580229e+01
1.221730e+00	-1.573577e+01
1.224875e+00	-1.567029e+01
1.228020e+00	-1.560568e+01
1.231165e+00	-1.554177e+01
1.234309e+00	-1.547838e+01
1.237454e+00	-1.541534e+01
1.240599e+00	-1.535248e+01
1.243744e+00	-1.528961e+01
1.246888e+00	-1.522659e+01
1.250033e+00	-1.516327e+01
1.253178e+00	-1.509950e+01
1.256323e+00	-1.503518e+01
1.259467e+00	-1.497021e+01
1.262612e+00	-1.490449e+01
1.265757e+00	-1.483797e+01
1.268902e+00	-1.477061e+01
1.272046e+00	-1.470238e+01
1.275191e+00	-1.463329e+01
1.278336e+00	-1.456335e+01
1.281480e+00	-1.449259e+01
1.284625e+00	-1.442108e+01
1.287770e+00	-1.434888e+01
1.290915e+00	-1.427608e+01
1.294059e+00	-1.420278e+01
1.297204e+00	-1.412907e+01
1.300349e+00	-1.405508e+01
1.303494e+00	-1.398093e+01
1.306638e+00	-1.390675e+01
1.309783e+00	-1.383266e+01
1.312928e+00	-1.375880e+01
1.316073e+00	-1.368530e+01
1.319217e+00	-1.361229e+01
1.322362e+00	-1.353990e+01
1.325507e+00	-1.346824e+01
1.328652e+00	-1.339745e+01
1.331796e+00	-1.332762e+01
1.334941e+00	-1.325886e+01
1.338086e+00	-1.319128e+01
1.341230e+00	-1.312496e+01
1.344375e+00	-1.305999e+01
1.347520e+00	-1.299644e+01
1.350665e+00	-1.293437e+01
1.353809e+00	-1.287386e+01
1.356954e+00	-1.281495e+01
1.360099e+00	-1.275768e+01
1.363244e+00	-1.270210e+01
1.366388e+00	-1.264823e+01
1.369533e+00	-1.259609e+01
1.372678e+00	-1.254571e+01
1.375823e+00	-1.249709e+01
1.378967e+00	-1.245023e+01
1.382112e+00	-1.240515e+01
1.385257e+00	-1.236182e+01
1.388402e+00	-1.232025e+01
1.391546e+00	-1.228041e+01
1.394691e+00	-1.224228e+01
1.397836e+00	-1.220585e+01
1.400981e+00	-1.217109e+01
1.404125e+00	-1.213797e+01
1.407270e+00	-1.210645e+01
1.410415e+00	-1.207650e+01
1.413559e+00	-1.204810e+01
1.416704e+00	-1.202119e+01
1.419849e+00	-1.199573e+01
1.422994e+00	-1.197170e+01
1.426138e+00	-1.194903e+01
1.429283e+00	-1.192770e+01
1.432428e+00	-1.190766e+01
1.435573e+00	-1.188885e+01
1.438717e+00	-1.187124e+01
1.441862e+00	-1.185478e+01
1.445007e+00	-1.183942e+01
1.448152e+00	-1.182512e+01
1.451296e+00	-1.181184e+01
1.454441e+00	-1.179952e+01
1.457586e+00	-1.178812e+01
1.460731e+00	-1.177760e+01
1.463875e+00	-1.176792e+01
1.467020e+00	-1.175902e+01
1.470165e+00	-1.175087e+01
1.473309e+00	-1.174343e+01
1.476454e+00	-1.173665e+01
1.479599e+00	-1.173049e+01
1.482744e+00	-1.172493e+01
1.485888e+00	-1.171991e+01
1.489033e+00	-1.171540e+01
1.492178e+00	-1.171136e+01
1.495323e+00	-1.170777e+01
1.498467e+00	-1.170459e+01
1.501612e+00	-1.170177e+01
1.504757e+00	-1.169931e+01
1.507902e+00	-1.169716e+01
1.511046e+00	-1.169529e+01
1.514191e+00	-1.169368e+01
1.517336e+00	-1.169231e+01
1.520481e+00	-1.169115e+01
1.523625e+00	-1.169017e+01
1.526770e+00	-1.168936e+01
1.529915e+00	-1.168869e+01
1.533059e+00	-1.168815e+01
1.536204e+00	-1.168771e+01
1.539349e+00	-1.168737e+01
1.542494e+00	-1.168710e+01
1.545638e+00	-1.168690e+01
1.548783e+00	-1.168675e+01
1.551928e+00	-1.168664e+01
1.555073e+00	-1.168657e+01
1.558217e+00	-1.168651e+01
1.561362e+00	-1.168648e+01
1.564507e+00	-1.168646e+01
1.567652e+00	-1.168645e+01
1.570796e+00	-1.168644e+01


==> Data/beamf_SI_tx_Interleaved_11_11_42_lambda.dat <==
theta	SI
-1.570796e+00	-3.216703e+01
-1.567652e+00	-3.216704e+01
-1.564507e+00	-3.216706e+01
-1.561362e+00	-3.216711e+01
-1.558217e+00	-3.216718e+01
-1.555073e+00	-3.216727e+01
-1.551928e+00	-3.216741e+01
-1.548783e+00	-3.216759e+01
-1.545638e+00	-3.216784e+01
-1.542494e+00	-3.216816e+01
-1.539349e+00	-3.216856e+01
-1.536204e+00	-3.216907e+01
-1.533059e+00	-3.216971e+01
-1.529915e+00	-3.217049e+01
-1.526770e+00	-3.217144e+01
-1.523625e+00	-3.217258e+01
-1.520481e+00	-3.217394e+01
-1.517336e+00	-3.217554e+01
-1.514191e+00	-3.217742e+01
-1.511046e+00	-3.217961e+01
-1.507902e+00	-3.218213e+01
-1.504757e+00	-3.218503e+01
-1.501612e+00	-3.218833e+01
-1.498467e+00	-3.219209e+01
-1.495323e+00	-3.219633e+01
-1.492178e+00	-3.220111e+01
-1.489033e+00	-3.220645e+01
-1.485888e+00	-3.221241e+01
-1.482744e+00	-3.221904e+01
-1.479599e+00	-3.222638e+01
-1.476454e+00	-3.223447e+01
-1.473309e+00	-3.224338e+01
-1.470165e+00	-3.225315e+01
-1.467020e+00	-3.226383e+01
-1.463875e+00	-3.227549e+01
-1.460731e+00	-3.228817e+01
-1.457586e+00	-3.230194e+01
-1.454441e+00	-3.231684e+01
-1.451296e+00	-3.233295e+01
-1.448152e+00	-3.235032e+01
-1.445007e+00	-3.236901e+01
-1.441862e+00	-3.238909e+01
-1.438717e+00	-3.241061e+01
-1.435573e+00	-3.243364e+01
-1.432428e+00	-3.245824e+01
-1.429283e+00	-3.248447e+01
-1.426138e+00	-3.251240e+01
-1.422994e+00	-3.254209e+01
-1.419849e+00	-3.257360e+01
-1.416704e+00	-3.260699e+01
-1.413559e+00	-3.264233e+01
-1.410415e+00	-3.267967e+01
-1.407270e+00	-3.271907e+01
-1.404125e+00	-3.276059e+01
-1.400981e+00	-3.280428e+01
-1.397836e+00	-3.285020e+01
-1.394691e+00	-3.289839e+01
-1.391546e+00	-3.294890e+01
-1.388402e+00	-3.300177e+01
-1.385257e+00	-3.305704e+01
-1.382112e+00	-3.311475e+01
-1.378967e+00	-3.317492e+01
-1.375823e+00	-3.323757e+01
-1.372678e+00	-3.330273e+01
-1.369533e+00	-3.337040e+01
-1.366388e+00	-3.344059e+01
-1.363244e+00	-3.351329e+01
-1.360099e+00	-3.358849e+01
-1.356954e+00	-3.366616e+01
-1.353809e+00	-3.374627e+01
-1.350665e+00	-3.382877e+01
-1.347520e+00	-3.391361e+01
-1.344375e+00	-3.400073e+01
-1.341230e+00	-3.409004e+01
-1.338086e+00	-3.418144e+01
-1.334941e+00	-3.427484e+01
-1.331796e+00	-3.437010e+01
-1.328652e+00	-3.446709e+01
-1.325507e+00	-3.456567e+01
-1.322362e+00	-3.466567e+01
-1.319217e+00	-3.476691e+01
-1.316073e+00	-3.486921e+01
-1.312928e+00	-3.497235e+01
-1.309783e+00	-3.507613e+01
-1.306638e+00	-3.518033e+01
-1.303494e+00	-3.528471e+01
-1.300349e+00	-3.538905e+01
-1.297204e+00	-3.549310e+01
-1.294059e+00	-3.559664e+01
-1.290915e+00	-3.569943e+01
-1.287770e+00	-3.580126e+01
-1.284625e+00	-3.590191e+01
-1.281480e+00	-3.600119e+01
-1.278336e+00	-3.609893e+01
-1.275191e+00	-3.619499e+01
-1.272046e+00	-3.628923e+01
-1.268902e+00	-3.638158e+01
-1.265757e+00	-3.647198e+01
-1.262612e+00	-3.656042e+01
-1.259467e+00	-3.664691e+01
-1.256323e+00	-3.673151e+01
-1.253178e+00	-3.681433e+01
-1.250033e+00	-3.689550e+01
-1.246888e+00	-3.697520e+01
-1.243744e+00	-3.705364e+01
-1.240599e+00	-3.713105e+01
-1.237454e+00	-3.720771e+01
-1.234309e+00	-3.728391e+01
-1.231165e+00	-3.735994e+01
-1.228020e+00	-3.743612e+01
-1.224875e+00	-3.751278e+01
-1.221730e+00	-3.759022e+01
-1.218586e+00	-3.766877e+01
-1.215441e+00	-3.774872e+01
-1.212296e+00	-3.783035e+01
-1.209152e+00	-3.791391e+01
-1.206007e+00	-3.799962e+01
-1.202862e+00	-3.808767e+01
-1.199717e+00	-3.817822e+01
-1.196573e+00	-3.827135e+01
-1.193428e+00	-3.836714e+01
-1.190283e+00	-3.846557e+01
-1.187138e+00	-3.856661e+01
-1.183994e+00	-3.867017e+01
-1.180849e+00	-3.877607e+01
-1.177704e+00	-3.888413e+01
-1.174559e+00	-3.899410e+01
-1.171415e+00	-3.910566e+01
-1.168270e+00	-3.921850e+01
-1.165125e+00	-3.933223e+01
-1.161980e+00	-3.944648e+01
-1.158836e+00	-3.956084e+01
-1.155691e+00	-3.967490e+01
-1.152546e+00	-3.978828e+01
-1.149402e+00	-3.990062e+01
-1.146257e+00	-4.001159e+01
-1.143112e+00	-4.012093e+01
-1.139967e+00	-4.022844e+01
-1.136823e+00	-4.033400e+01
-1.133678e+00	-4.043757e+01
-1.130533e+00	-4.053921e+01
-1.127388e+00	-4.063907e+01
-1.124244e+00	-4.073741e+01
-1.121099e+00	-4.083455e+01
-1.117954e+00	-4.093090e+01
-1.114809e+00	-4.102695e+01
-1.111665e+00	-4.112321e+01
-1.108520e+00	-4.122024e+01
-1.105375e+00	-4.131863e+01
-1.102230e+00	-4.141894e+01
-1.099086e+00	-4.152171e+01
-1.095941e+00	-4.162745e+01
-1.092796e+00	-4.173658e+01
-1.089652e+00	-4.184947e+01
-1.086507e+00	-4.196637e+01
-1.083362e+00	-4.208742e+01
-1.080217e+00	-4.221267e+01
-1.077073e+00	-4.234200e+01
-1.073928e+00	-4.247520e+01
-1.070783e+00	-4.261190e+01
-1.067638e+00	-4.275162e+01
-1.064494e+00	-4.289376e+01
-1.061349e+00	-4.303765e+01
-1.058204e+00	-4.318252e+01
-1.055059e+00	-4.332758e+01
-1.051915e+00	-4.347203e+01
-1.048770e+00	-4.361512e+01
-1.045625e+00	-4.375616e+01
-1.042480e+00	-4.389461e+01
-1.039336e+00	-4.403009e+01
-1.036191e+00	-4.416242e+01
-1.033046e+00	-4.429165e+01
-1.029901e+00	-4.441807e+01
-1.026757e+00	-4.454221e+01
-1.023612e+00	-4.466481e+01
-1.020467e+00	-4.478683e+01
-1.017323e+00	-4.490936e+01
-1.014178e+00	-4.503362e+01
-1.011033e+00	-4.516084e+01
-1.007888e+00	-4.529229e+01
-1.004744e+00	-4.542912e+01
-1.001599e+00	-4.557239e+01
-9.984541e-01	-4.572295e+01
-9.953094e-01	-4.588143e+01
-9.921646e-01	-4.604816e+01
-9.890199e-01	-4.622316e+01
-9.858752e-01	-4.640610e+01
-9.827304e-01	-4.659627e+01
-9.795857e-01	-4.679258e+01
-9.764410e-01	-4.699361e+01
-9.732962e-01	-4.719758e+01
-9.701515e-01	-4.740250e+01
-9.670067e-01	-4.760618e+01
-9.638620e-01	-4.780647e+01
-9.607173e-01	-4.800131e+01
-9.575725e-01	-4.818899e+01
-9.544278e-01	-4.836828e+01
-9.512831e-01	-4.853859e+01
-9.481383e-01	-4.870009e+01
-9.449936e-01	-4.885374e+01
-9.418488e-01	-4.900126e+01
-9.387041e-01	-4.914508e+01
-9.355594e-01	-4.928815e+01
-9.324146e-01	-4.943376e+01
-9.292699e-01	-4.958533e+01
-9.261252e-01	-4.974620e+01
-9.229804e-01	-4.991942e+01
-9.198357e-01	-5.010753e+01
-9.166909e-01	-5.031241e+01
-9.135462e-01	-5.053502e+01
-9.104015e-01	-5.077530e+01
-9.072567e-01	-5.103188e+01
-9.041120e-01	-5.130197e+01
-9.009673e-01	-5.158118e+01
-8.978225e-01	-5.186345e+01
-8.946778e-01	-5.214115e+01
-8.915331e-01	-5.240540e+01
-8.883883e-01	-5.264673e+01
-8.852436e-01	-5.285607e+01
-8.820988e-01	-5.302596e+01
-8.789541e-01	-5.315178e+01
-8.758094e-01	-5.323260e+01
-8.726646e-01	-5.327149e+01
-8.695199e-01	-5.327504e+01
-8.663752e-01	-5.325240e+01
-8.632304e-01	-5.321388e+01
-8.600857e-01	-5.316978e+01
-8.569409e-01	-5.312928e+01
-8.537962e-01	-5.309973e+01
-8.506515e-01	-5.308618e+01
-8.475067e-01	-5.309113e+01
-8.443620e-01	-5.311429e+01
-8.412173e-01	-5.315254e+01
-8.380725e-01	-5.319989e+01
-8.349278e-01	-5.324765e+01
-8.317830e-01	-5.328488e+01
-8.286383e-01	-5.329924e+01
-8.254936e-01	-5.327849e+01
-8.223488e-01	-5.321217e+01
-8.192041e-01	-5.309353e+01
-8.160594e-01	-5.292082e+01
-8.129146e-01	-5.269766e+01
-8.097699e-01	-5.243230e+01
-8.066251e-01	-5.213607e+01
-8.034804e-01	-5.182153e+01
-8.003357e-01	-5.150084e+01
-7.971909e-01	-5.118458e+01
-7.940462e-01	-5.088111e+01
-7.909015e-01	-5.059634e+01
-7.877567e-01	-5.033373e+01
-7.846120e-01	-5.009448e+01
-7.814672e-01	-4.987772e+01
-7.783225e-01	-4.968079e+01
-7.751778e-01	-4.949952e+01
-7.720330e-01	-4.932855e+01
-7.688883e-01	-4.916179e+01
-7.657436e-01	-4.899291e+01
-7.625988e-01	-4.881598e+01
-7.594541e-01	-4.862607e+01
-7.563093e-01	-4.841984e+01
-7.531646e-01	-4.819587e+01
-7.500199e-01	-4.795481e+01
-7.468751e-01	-4.769923e+01
-7.437304e-01	-4.743314e+01
-7.405857e-01	-4.716147e+01
-7.374409e-01	-4.688941e+01
-7.342962e-01	-4.662192e+01
-7.311514e-01	-4.636323e+01
-7.280067e-01	-4.611658e+01
-7.248620e-01	-4.588399e+01
-7.217172e-01	-4.566623e+01
-7.185725e-01	-4.546281e+01
-7.154278e-01	-4.527208e+01
-7.122830e-01	-4.509138e+01
-7.091383e-01	-4.491725e+01
-7.059935e-01	-4.474578e+01
-7.028488e-01	-4.457296e+01
-6.997041e-01	-4.439506e+01
-6.965593e-01	-4.420907e+01
-6.934146e-01	-4.401304e+01
-6.902699e-01	-4.380626e+01
-6.871251e-01	-4.358937e+01
-6.839804e-01	-4.336421e+01
-6.808356e-01	-4.313356e+01
-6.776909e-01	-4.290079e+01
-6.745462e-01	-4.266943e+01
-6.714014e-01	-4.244279e+01
-6.682567e-01	-4.222363e+01
-6.651120e-01	-4.201388e+01
-6.619672e-01	-4.181450e+01
-6.588225e-01	-4.162538e+01
-6.556777e-01	-4.144537e+01
-6.525330e-01	-4.127234e+01
-6.493883e-01	-4.110335e+01
-6.462435e-01	-4.093498e+01
-6.430988e-01	-4.076358e+01
-6.399541e-01	-4.058576e+01
-6.368093e-01	-4.039876e+01
-6.336646e-01	-4.020080e+01
-6.305198e-01	-3.999132e+01
-6.273751e-01	-3.977113e+01
-6.242304e-01	-3.954221e+01
-6.210856e-01	-3.930754e+01
-6.179409e-01	-3.907068e+01
-6.147962e-01	-3.883531e+01
-6.116514e-01	-3.860487e+01
-6.085067e-01	-3.838212e+01
-6.053619e-01	-3.816883e+01
-6.022172e-01	-3.796556e+01
-5.990725e-01	-3.777154e+01
-5.959277e-01	-3.758456e+01
-5.927830e-01	-3.740110e+01
-5.896383e-01	-3.721648e+01
-5.864935e-01	-3.702527e+01
-5.833488e-01	-3.682178e+01
-5.802040e-01	-3.660073e+01
-5.770593e-01	-3.635796e+01
-5.739146e-01	-3.609110e+01
-5.707698e-01	-3.580000e+01
-5.676251e-01	-3.548687e+01
-5.644804e-01	-3.515611e+01
-5.613356e-01	-3.481381e+01
-5.581909e-01	-3.446716e+01
-5.550461e-01	-3.412377e+01
-5.519014e-01	-3.379116e+01
-5.487567e-01	-3.347631e+01
-5.456119e-01	-3.318545e+01
-5.424672e-01	-3.292396e+01
-5.393225e-01	-3.269630e+01
-5.361777e-01	-3.250610e+01
-5.330330e-01	-3.235621e+01
-5.298883e-01	-3.224880e+01
-5.267435e-01	-3.218542e+01
-5.235988e-01	-3.216703e+01
-5.204540e-01	-3.219408e+01
-5.173093e-01	-3.226648e+01
-5.141646e-01	-3.238357e+01
-5.110198e-01	-3.254407e+01
-5.078751e-01	-3.274605e+01
-5.047304e-01	-3.298673e+01
-5.015856e-01	-3.326247e+01
-4.984409e-01	-3.356861e+01
-4.952961e-01	-3.389943e+01
-4.921514e-01	-3.424813e+01
-4.890067e-01	-3.460702e+01
-4.858619e-01	-3.496784e+01
-4.827172e-01	-3.532224e+01
-4.795725e-01	-3.566257e+01
-4.764277e-01	-3.598266e+01
-4.732830e-01	-3.627856e+01
-4.701382e-01	-3.654906e+01
-4.669935e-01	-3.679575e+01
-4.638488e-01	-3.702264e+01
-4.607040e-01	-3.723549e+01
-4.575593e-01	-3.744084e+01
-4.544146e-01	-3.764515e+01
-4.512698e-01	-3.785401e+01
-4.481251e-01	-3.807159e+01
-4.449803e-01	-3.830032e+01
-4.418356e-01	-3.854078e+01
-4.386909e-01	-3.879170e+01
-4.355461e-01	-3.905027e+01
-4.324014e-01	-3.931250e+01
-4.292567e-01	-3.957377e+01
-4.261119e-01	-3.982949e+01
-4.229672e-01	-4.007587e+01
-4.198224e-01	-4.031050e+01
-4.166777e-01	-4.053280e+01
-4.135330e-01	-4.074418e+01
-4.103882e-01	-4.094779e+01
-4.072435e-01	-4.114801e+01
-4.040988e-01	-4.134981e+01
-4.009540e-01	-4.155797e+01
-3.978093e-01	-4.177644e+01
-3.946645e-01	-4.200780e+01
-3.915198e-01	-4.225292e+01
-3.883751e-01	-4.251083e+01
-3.852303e-01	-4.277876e+01
-3.820856e-01	-4.305250e+01
-3.789409e-01	-4.332691e+01
-3.757961e-01	-4.359672e+01
-3.726514e-01	-4.385740e+01
-3.695066e-01	-4.410611e+01
-3.663619e-01	-4.434231e+01
-3.632172e-01	-4.456801e+01
-3.600724e-01	-4.478761e+01
-3.569277e-01	-4.500717e+01
-3.537830e-01	-4.523350e+01
-3.506382e-01	-4.547314e+01
-3.474935e-01	-4.573136e+01
-3.443487e-01	-4.601137e+01
-3.412040e-01	-4.631376e+01
-3.380593e-01	-4.663611e+01
-3.349145e-01	-4.697303e+01
-3.317698e-01	-4.731649e+01
-3.286251e-01	-4.765681e+01
-3.254803e-01	-4.798414e+01
-3.223356e-01	-4.829043e+01
-3.191908e-01	-4.857135e+01
-3.160461e-01	-4.882772e+01
-3.129014e-01	-4.906576e+01
-3.097566e-01	-4.929619e+01
-3.066119e-01	-4.953229e+01
-3.034672e-01	-4.978770e+01
-3.003224e-01	-5.007417e+01
-2.971777e-01	-5.039974e+01
-2.940329e-01	-5.076700e+01
-2.908882e-01	-5.117166e+01
-2.877435e-01	-5.160120e+01
-2.845987e-01	-5.203422e+01
-2.814540e-01	-5.244159e+01
-2.783093e-01	-5.279057e+01
-2.751645e-01	-5.305260e+01
-2.720198e-01	-5.321255e+01
-2.688750e-01	-5.327471e+01
-2.657303e-01	-5.326156e+01
-2.625856e-01	-5.320608e+01
-2.594408e-01	-5.314210e+01
-2.562961e-01	-5.309686e+01
-2.531514e-01	-5.308691e+01
-2.500066e-01	-5.311638e+01
-2.468619e-01	-5.317656e+01
-2.437171e-01	-5.324631e+01
-2.405724e-01	-5.329430e+01
-2.374277e-01	-5.328430e+01
-2.342829e-01	-5.318434e+01
-2.311382e-01	-5.297716e+01
-2.279935e-01	-5.266658e+01
-2.248487e-01	-5.227573e+01
-2.217040e-01	-5.183845e+01
-2.185592e-01	-5.138923e+01
-2.154145e-01	-5.095625e+01
-2.122698e-01	-5.055837e+01
-2.091250e-01	-5.020491e+01
-2.059803e-01	-4.989675e+01
-2.028356e-01	-4.962776e+01
-1.996908e-01	-4.938644e+01
-1.965461e-01	-4.915783e+01
-1.934013e-01	-4.892589e+01
-1.902566e-01	-4.867628e+01
-1.871119e-01	-4.839911e+01
-1.839671e-01	-4.809080e+01
-1.808224e-01	-4.775451e+01
-1.776777e-01	-4.739887e+01
-1.745329e-01	-4.703562e+01
-1.713882e-01	-4.667697e+01
-1.682435e-01	-4.633344e+01
-1.650987e-01	-4.601246e+01
-1.619540e-01	-4.571767e+01
-1.588092e-01	-4.544887e+01
-1.556645e-01	-4.520231e+01
-1.525198e-01	-4.497145e+01
-1.493750e-01	-4.474793e+01
-1.462303e-01	-4.452291e+01
-1.430856e-01	-4.428855e+01
-1.399408e-01	-4.403939e+01
-1.367961e-01	-4.377331e+01
-1.336513e-01	-4.349180e+01
-1.305066e-01	-4.319945e+01
-1.273619e-01	-4.290288e+01
-1.242171e-01	-4.260935e+01
-1.210724e-01	-4.232545e+01
-1.179277e-01	-4.205606e+01
-1.147829e-01	-4.180366e+01
-1.116382e-01	-4.156806e+01
-1.084934e-01	-4.134647e+01
-1.053487e-01	-4.113389e+01
-1.022040e-01	-4.092381e+01
-9.905923e-02	-4.070926e+01
-9.591449e-02	-4.048398e+01
-9.276975e-02	-4.024355e+01
-8.962502e-02	-3.998627e+01
-8.648028e-02	-3.971349e+01
-8.333554e-02	-3.942931e+01
-8.019080e-02	-3.913972e+01
-7.704607e-02	-3.885148e+01
-7.390133e-02	-3.857092e+01
-7.075659e-02	-3.830286e+01
-6.761185e-02	-3.804984e+01
-6.446712e-02	-3.781164e+01
-6.132238e-02	-3.758507e+01
-5.817764e-02	-3.736409e+01
-5.503290e-02	-3.714043e+01
-5.188817e-02	-3.690450e+01
-4.874343e-02	-3.664688e+01
-4.559869e-02	-3.636000e+01
-4.245395e-02	-3.603971e+01
-3.930922e-02	-3.568635e+01
-3.616448e-02	-3.530486e+01
-3.301974e-02	-3.490410e+01
-2.987501e-02	-3.449548e+01
-2.673027e-02	-3.409141e+01
-2.358553e-02	-3.370403e+01
-2.044079e-02	-3.334433e+01
-1.729606e-02	-3.302163e+01
-1.415132e-02	-3.274350e+01
-1.100658e-02	-3.251578e+01
-7.861843e-03	-3.234283e+01
-4.717106e-03	-3.222765e+01
-1.572369e-03	-3.217213e+01
1.572369e-03	-3.217709e+01
4.717106e-03	-3.224244e+01
7.861843e-03	-3.236709e+01
1.100658e-02	-3.254895e+01
1.415132e-02	-3.278476e+01
1.729606e-02	-3.306994e+01
2.044079e-02	-3.339839e+01
2.358553e-02	-3.376237e+01
2.673027e-02	-3.415242e+01
2.987501e-02	-3.455756e+01
3.301974e-02	-3.496583e+01
3.616448e-02	-3.536519e+01
3.930922e-02	-3.574484e+01
4.245395e-02	-3.609664e+01
4.559869e-02	-3.641633e+01
4.874343e-02	-3.670413e+01
5.188817e-02	-3.696442e+01
5.503290e-02	-3.720468e+01
5.817764e-02	-3.743395e+01
6.132238e-02	-3.766121e+01
6.446712e-02	-3.789407e+01
6.761185e-02	-3.813789e+01
7.075659e-02	-3.839530e+01
7.390133e-02	-3.866610e+01
7.704607e-02	-3.894758e+01
8.019080e-02	-3.923498e+01
8.333554e-02	-3.952236e+01
8.648028e-02	-3.980362e+01
8.962502e-02	-4.007361e+01
9.276975e-02	-4.032915e+01
9.591449e-02	-4.056968e+01
9.905923e-02	-4.079738e+01
1.022040e-01	-4.101675e+01
1.053487e-01	-4.123372e+01
1.084934e-01	-4.145460e+01
1.116382e-01	-4.168499e+01
1.147829e-01	-4.192892e+01
1.179277e-01	-4.218821e+01
1.210724e-01	-4.246227e+01
1.242171e-01	-4.274809e+01
1.273619e-01	-4.304066e+01
1.305066e-01	-4.333374e+01
1.336513e-01	-4.362094e+01
1.367961e-01	-4.389694e+01
1.399408e-01	-4.415869e+01
1.430856e-01	-4.440616e+01
1.462303e-01	-4.464259e+01
1.493750e-01	-4.487392e+01
1.525198e-01	-4.510777e+01
1.556645e-01	-4.535211e+01
1.588092e-01	-4.561391e+01
1.619540e-01	-4.589803e+01
1.650987e-01	-4.620636e+01
1.682435e-01	-4.653731e+01
1.713882e-01	-4.688568e+01
1.745329e-01	-4.724305e+01
1.776777e-01	-4.759873e+01
1.808224e-01	-4.794155e+01
1.839671e-01	-4.826212e+01
1.871119e-01	-4.855518e+01
1.902566e-01	-4.882128e+01
1.934013e-01	-4.906719e+01
1.965461e-01	-4.930467e+01
1.996908e-01	-4.954830e+01
2.028356e-01	-4.981280e+01
2.059803e-01	-5.011051e+01
2.091250e-01	-5.044935e+01
2.122698e-01	-5.083104e+01
2.154145e-01	-5.124952e+01
2.185592e-01	-5.168972e+01
2.217040e-01	-5.212724e+01
2.248487e-01	-5.253024e+01
2.279935e-01	-5.286489e+01
2.311382e-01	-5.310443e+01
2.342829e-01	-5.323846e+01
2.374277e-01	-5.327732e+01
2.405724e-01	-5.324839e+01
2.437171e-01	-5.318682e+01
2.468619e-01	-5.312574e+01
2.500066e-01	-5.308976e+01
2.531514e-01	-5.309176e+01
2.562961e-01	-5.313186e+01
2.594408e-01	-5.319744e+01
2.625856e-01	-5.326413e+01
2.657303e-01	-5.329893e+01
2.688750e-01	-5.326661e+01
2.720198e-01	-5.313938e+01
2.751645e-01	-5.290619e+01
2.783093e-01	-5.257666e+01
2.814540e-01	-5.217705e+01
2.845987e-01	-5.174106e+01
2.877435e-01	-5.130080e+01
2.908882e-01	-5.088130e+01
2.940329e-01	-5.049849e+01
2.971777e-01	-5.015952e+01
3.003224e-01	-4.986391e+01
3.034672e-01	-4.960503e+01
3.066119e-01	-4.937165e+01
3.097566e-01	-4.914971e+01
3.129014e-01	-4.892447e+01
3.160461e-01	-4.868291e+01
3.191908e-01	-4.841607e+01
3.223356e-01	-4.812059e+01
3.254803e-01	-4.779902e+01
3.286251e-01	-4.745877e+01
3.317698e-01	-4.711012e+01
3.349145e-01	-4.676404e+01
3.380593e-01	-4.643027e+01
3.412040e-01	-4.611608e+01
3.443487e-01	-4.582561e+01
3.474935e-01	-4.555973e+01
3.506382e-01	-4.531627e+01
3.537830e-01	-4.509046e+01
3.569277e-01	-4.487570e+01
3.600724e-01	-4.466447e+01
3.632172e-01	-4.444945e+01
3.663619e-01	-4.422459e+01
3.695066e-01	-4.398610e+01
3.726514e-01	-4.373300e+01
3.757961e-01	-4.346709e+01
3.789409e-01	-4.319251e+01
3.820856e-01	-4.291482e+01
3.852303e-01	-4.263999e+01
3.883751e-01	-4.237347e+01
3.915198e-01	-4.211942e+01
3.946645e-01	-4.188020e+01
3.978093e-01	-4.165621e+01
4.009540e-01	-4.144584e+01
4.040988e-01	-4.124570e+01
4.072435e-01	-4.105110e+01
4.103882e-01	-4.085662e+01
4.135330e-01	-4.065686e+01
4.166777e-01	-4.044726e+01
4.198224e-01	-4.022482e+01
4.229672e-01	-3.998856e+01
4.261119e-01	-3.973965e+01
4.292567e-01	-3.948122e+01
4.324014e-01	-3.921773e+01
4.355461e-01	-3.895429e+01
4.386909e-01	-3.869588e+01
4.418356e-01	-3.844662e+01
4.449803e-01	-3.820930e+01
4.481251e-01	-3.798494e+01
4.512698e-01	-3.777262e+01
4.544146e-01	-3.756946e+01
4.575593e-01	-3.737080e+01
4.607040e-01	-3.717056e+01
4.638488e-01	-3.696184e+01
4.669935e-01	-3.673778e+01
4.701382e-01	-3.649252e+01
4.732830e-01	-3.622212e+01
4.764277e-01	-3.592528e+01
4.795725e-01	-3.560366e+01
4.827172e-01	-3.526172e+01
4.858619e-01	-3.490612e+01
4.890067e-01	-3.454492e+01
4.921514e-01	-3.418672e+01
4.952961e-01	-3.383994e+01
4.984409e-01	-3.351231e+01
5.015856e-01	-3.321054e+01
5.047304e-01	-3.294025e+01
5.078751e-01	-3.270594e+01
5.110198e-01	-3.251111e+01
5.141646e-01	-3.235834e+01
5.173093e-01	-3.224943e+01
5.204540e-01	-3.218549e+01
5.235988e-01	-3.216703e+01
5.267435e-01	-3.219399e+01
5.298883e-01	-3.226579e+01
5.330330e-01	-3.238131e+01
5.361777e-01	-3.253885e+01
5.393225e-01	-3.273610e+01
5.424672e-01	-3.297006e+01
5.456119e-01	-3.323695e+01
5.487567e-01	-3.353217e+01
5.519014e-01	-3.385026e+01
5.550461e-01	-3.418493e+01
5.581909e-01	-3.452922e+01
5.613356e-01	-3.487573e+01
5.644804e-01	-3.521705e+01
5.676251e-01	-3.554635e+01
5.707698e-01	-3.585794e+01
5.739146e-01	-3.614786e+01
5.770593e-01	-3.641430e+01
5.802040e-01	-3.665771e+01
5.833488e-01	-3.688062e+01
5.864935e-01	-3.708718e+01
5.896383e-01	-3.728250e+01
5.927830e-01	-3.747198e+01
5.959277e-01	-3.766069e+01
5.990725e-01	-3.785290e+01
6.022172e-01	-3.805178e+01
6.053619e-01	-3.825916e+01
6.085067e-01	-3.847557e+01
6.116514e-01	-3.870027e+01
6.147962e-01	-3.893140e+01
6.179409e-01	-3.916628e+01
6.210856e-01	-3.940165e+01
6.242304e-01	-3.963415e+01
6.273751e-01	-3.986063e+01
6.305198e-01	-4.007862e+01
6.336646e-01	-4.028659e+01
6.368093e-01	-4.048418e+01
6.399541e-01	-4.067224e+01
6.430988e-01	-4.085268e+01
6.462435e-01	-4.102823e+01
6.493883e-01	-4.120208e+01
6.525330e-01	-4.137750e+01
6.556777e-01	-4.155749e+01
6.588225e-01	-4.174448e+01
6.619672e-01	-4.194010e+01
6.651120e-01	-4.214504e+01
6.682567e-01	-4.235902e+01
6.714014e-01	-4.258077e+01
6.745462e-01	-4.280821e+01
6.776909e-01	-4.303859e+01
6.808356e-01	-4.326882e+01
6.839804e-01	-4.349575e+01
6.871251e-01	-4.371660e+01
6.902699e-01	-4.392928e+01
6.934146e-01	-4.413267e+01
6.965593e-01	-4.432686e+01
6.997041e-01	-4.451308e+01
7.028488e-01	-4.469366e+01
7.059935e-01	-4.487169e+01
7.091383e-01	-4.505075e+01
7.122830e-01	-4.523447e+01
7.154278e-01	-4.542621e+01
7.185725e-01	-4.562870e+01
7.217172e-01	-4.584384e+01
7.248620e-01	-4.607247e+01
7.280067e-01	-4.631428e+01
7.311514e-01	-4.656776e+01
7.342962e-01	-4.683026e+01
7.374409e-01	-4.709813e+01
7.405857e-01	-4.736695e+01
7.437304e-01	-4.763198e+01
7.468751e-01	-4.788857e+01
7.500199e-01	-4.813279e+01
7.531646e-01	-4.836192e+01
7.563093e-01	-4.857494e+01
7.594541e-01	-4.877269e+01
7.625988e-01	-4.895788e+01
7.657436e-01	-4.913480e+01
7.688883e-01	-4.930881e+01
7.720330e-01	-4.948580e+01
7.751778e-01	-4.967160e+01
7.783225e-01	-4.987143e+01
7.814672e-01	-5.008945e+01
7.846120e-01	-5.032845e+01
7.877567e-01	-5.058945e+01
7.909015e-01	-5.087151e+01
7.940462e-01	-5.117147e+01
7.971909e-01	-5.148375e+01
8.003357e-01	-5.180037e+01
8.034804e-01	-5.211116e+01
8.066251e-01	-5.240435e+01
8.097699e-01	-5.266772e+01
8.129146e-01	-5.289015e+01
8.160594e-01	-5.306346e+01
8.192041e-01	-5.318389e+01
8.223488e-01	-5.325293e+01
8.254936e-01	-5.327699e+01
8.286383e-01	-5.326619e+01
8.317830e-01	-5.323253e+01
8.349278e-01	-5.318820e+01
8.380725e-01	-5.314412e+01
8.412173e-01	-5.310902e+01
8.443620e-01	-5.308898e+01
8.475067e-01	-5.308723e+01
8.506515e-01	-5.310410e+01
8.537962e-01	-5.313714e+01
8.569409e-01	-5.318126e+01
8.600857e-01	-5.322894e+01
8.632304e-01	-5.327076e+01
8.663752e-01	-5.329611e+01
8.695199e-01	-5.329428e+01
8.726646e-01	-5.325578e+01
8.758094e-01	-5.317375e+01
8.789541e-01	-5.304505e+01
8.820988e-01	-5.287075e+01
8.852436e-01	-5.265579e+01
8.883883e-01	-5.240809e+01
8.915331e-01	-5.213722e+01
8.946778e-01	-5.185311e+01
8.978225e-01	-5.156503e+01
9.009673e-01	-5.128091e+01
9.041120e-01	-5.100700e+01
9.072567e-01	-5.074782e+01
9.104015e-01	-5.050623e+01
9.135462e-01	-5.028357e+01
9.166909e-01	-5.007987e+01
9.198357e-01	-4.989406e+01
9.229804e-01	-4.972414e+01
9.261252e-01	-4.956739e+01
9.292699e-01	-4.942054e+01
9.324146e-01	-4.927998e+01
9.355594e-01	-4.914201e+01
9.387041e-01	-4.900304e+01
9.418488e-01	-4.885982e+01
9.449936e-01	-4.870968e+01
9.481383e-01	-4.855067e+01
9.512831e-01	-4.838170e+01
9.544278e-01	-4.820256e+01
9.575725e-01	-4.801387e+01
9.607173e-01	-4.781698e+01
9.638620e-01	-4.761379e+01
9.670067e-01	-4.740655e+01
9.701515e-01	-4.719770e+01
9.732962e-01	-4.698964e+01
9.764410e-01	-4.678461e+01
9.795857e-01	-4.658458e+01
9.827304e-01	-4.639116e+01
9.858752e-01	-4.620558e+01
9.890199e-01	-4.602864e+01
9.921646e-01	-4.586074e+01
9.953094e-01	-4.570191e+01
9.984541e-01	-4.555179e+01
1.001599e+00	-4.540974e+01
1.004744e+00	-4.527483e+01
1.007888e+00	-4.514593e+01
1.011033e+00	-4.502176e+01
1.014178e+00	-4.490093e+01
1.017323e+00	-4.478203e+01
1.020467e+00	-4.466372e+01
1.023612e+00	-4.454471e+01
1.026757e+00	-4.442392e+01
1.029901e+00	-4.430046e+01
1.033046e+00	-4.417367e+01
1.036191e+00	-4.404317e+01
1.039336e+00	-4.390888e+01
1.042480e+00	-4.377093e+01
1.045625e+00	-4.362973e+01
1.048770e+00	-4.348585e+01
1.051915e+00	-4.334006e+01
1.055059e+00	-4.319319e+01
1.058204e+00	-4.304615e+01
1.061349e+00	-4.289984e+01
1.064494e+00	-4.275515e+01
1.067638e+00	-4.261287e+01
1.070783e+00	-4.247370e+01
1.073928e+00	-4.233822e+01
1.077073e+00	-4.220689e+01
1.080217e+00	-4.207998e+01
1.083362e+00	-4.195767e+01
1.086507e+00	-4.183997e+01
1.089652e+00	-4.172675e+01
1.092796e+00	-4.161777e+01
1.095941e+00	-4.151266e+01
1.099086e+00	-4.141098e+01
1.102230e+00	-4.131219e+01
1.105375e+00	-4.121570e+01
1.108520e+00	-4.112088e+01
1.111665e+00	-4.102710e+01
1.114809e+00	-4.093372e+01
1.117954e+00	-4.084014e+01
1.121099e+00	-4.074579e+01
1.124244e+00	-4.065018e+01
1.127388e+00	-4.055290e+01
1.130533e+00	-4.045364e+01
1.133678e+00	-4.035218e+01
1.136823e+00	-4.024841e+01
1.139967e+00	-4.014232e+01
1.143112e+00	-4.003401e+01
1.146257e+00	-3.992366e+01
1.149402e+00	-3.981155e+01
1.152546e+00	-3.969799e+01
1.155691e+00	-3.958339e+01
1.158836e+00	-3.946816e+01
1.161980e+00	-3.935275e+01
1.165125e+00	-3.923759e+01
1.168270e+00	-3.912315e+01
1.171415e+00	-3.900983e+01
1.174559e+00	-3.889802e+01
1.177704e+00	-3.878808e+01
1.180849e+00	-3.868031e+01
1.183994e+00	-3.857496e+01
1.187138e+00	-3.847222e+01
1.190283e+00	-3.837224e+01
1.193428e+00	-3.827509e+01
1.196573e+00	-3.818081e+01
1.199717e+00	-3.808937e+01
1.202862e+00	-3.800067e+01
1.206007e+00	-3.791460e+01
1.209152e+00	-3.783098e+01
1.212296e+00	-3.774958e+01
1.215441e+00	-3.767015e+01
1.218586e+00	-3.759242e+01
1.221730e+00	-3.751607e+01
1.224875e+00	-3.744078e+01
1.228020e+00	-3.736621e+01
1.231165e+00	-3.729201e+01
1.234309e+00	-3.721785e+01
1.237454e+00	-3.714339e+01
1.240599e+00	-3.706832e+01
1.243744e+00	-3.699232e+01
1.246888e+00	-3.691512e+01
1.250033e+00	-3.683648e+01
1.253178e+00	-3.675619e+01
1.256323e+00	-3.667407e+01
1.259467e+00	-3.658998e+01
1.262612e+00	-3.650385e+01
1.265757e+00	-3.641561e+01
1.268902e+00	-3.632525e+01
1.272046e+00	-3.623281e+01
1.275191e+00	-3.613837e+01
1.278336e+00	-3.604201e+01
1.281480e+00	-3.594389e+01
1.284625e+00	-3.584417e+01
1.287770e+00	-3.574304e+01
1.290915e+00	-3.564071e+01
1.294059e+00	-3.553740e+01
1.297204e+00	-3.543336e+01
1.300349e+00	-3.532882e+01
1.303494e+00	-3.522403e+01
1.306638e+00	-3.511925e+01
1.309783e+00	-3.501470e+01
1.312928e+00	-3.491064e+01
1.316073e+00	-3.480728e+01
1.319217e+00	-3.470485e+01
1.322362e+00	-3.460356e+01
1.325507e+00	-3.450359e+01
1.328652e+00	-3.440512e+01
1.331796e+00	-3.430832e+01
1.334941e+00	-3.421333e+01
1.338086e+00	-3.412030e+01
1.341230e+00	-3.402934e+01
1.344375e+00	-3.394055e+01
1.347520e+00	-3.385403e+01
1.350665e+00	-3.376985e+01
1.353809e+00	-3.368808e+01
1.356954e+00	-3.360876e+01
1.360099e+00	-3.353195e+01
1.363244e+00	-3.345767e+01
1.366388e+00	-3.338593e+01
1.369533e+00	-3.331675e+01
1.372678e+00	-3.325013e+01
1.375823e+00	-3.318607e+01
1.378967e+00	-3.312454e+01
1.382112e+00	-3.306553e+01
1.385257e+00	-3.300901e+01
1.388402e+00	-3.295494e+01
1.391546e+00	-3.290330e+01
1.394691e+00	-3.285404e+01
1.397836e+00	-3.280711e+01
1.400981e+00	-3.276246e+01
1.404125e+00	-3.272004e+01
1.407270e+00	-3.267980e+01
1.410415e+00	-3.264168e+01
1.413559e+00	-3.260562e+01
1.416704e+00	-3.257157e+01
1.419849e+00	-3.253945e+01
1.422994e+00	-3.250920e+01
1.426138e+00	-3.248077e+01
1.429283e+00	-3.245409e+01
1.432428e+00	-3.242909e+01
1.435573e+00	-3.240571e+01
1.438717e+00	-3.238388e+01
1.441862e+00	-3.236355e+01
1.445007e+00	-3.234464e+01
1.448152e+00	-3.232710e+01
1.451296e+00	-3.231085e+01
1.454441e+00	-3.229585e+01
1.457586e+00	-3.228202e+01
1.460731e+00	-3.226931e+01
1.463875e+00	-3.225766e+01
1.467020e+00	-3.224702e+01
1.470165e+00	-3.223731e+01
1.473309e+00	-3.222850e+01
1.476454e+00	-3.222052e+01
1.479599e+00	-3.221333e+01
1.482744e+00	-3.220687e+01
1.485888e+00	-3.220108e+01
1.489033e+00	-3.219594e+01
1.492178e+00	-3.219138e+01
1.495323e+00	-3.218736e+01
1.498467e+00	-3.218385e+01
1.501612e+00	-3.218079e+01
1.504757e+00	-3.217815e+01
1.507902e+00	-3.217589e+01
1.511046e+00	-3.217397e+01
1.514191e+00	-3.217236e+01
1.517336e+00	-3.217103e+01
1.520481e+00	-3.216994e+01
1.523625e+00	-3.216907e+01
1.526770e+00	-3.216838e+01
1.529915e+00	-3.216785e+01
1.533059e+00	-3.216746e+01
1.536204e+00	-3.216718e+01
1.539349e+00	-3.216700e+01
1.542494e+00	-3.216689e+01
1.545638e+00	-3.216684e+01
1.548783e+00	-3.216683e+01
1.551928e+00	-3.216685e+01
1.555073e+00	-3.216688e+01
1.558217e+00	-3.216693e+01
1.561362e+00	-3.216697e+01
1.564507e+00	-3.216700e+01
1.567652e+00	-3.216702e+01
1.570796e+00	-3.216703e+01


==> Data/beamf_SI_tx_Nested_11_11_21.dat <==
theta	SI
-1.570796e+00	-1.081706e+01
-1.567652e+00	-1.081701e+01
-1.564507e+00	-1.081686e+01
-1.561362e+00	-1.081660e+01
-1.558217e+00	-1.081625e+01
-1.555073e+00	-1.081580e+01
-1.551928e+00	-1.081526e+01
-1.548783e+00	-1.081461e+01
-1.545638e+00	-1.081387e+01
-1.542494e+00	-1.081304e+01
-1.539349e+00	-1.081212e+01
-1.536204e+00	-1.081111e+01
-1.533059e+00	-1.081001e+01
-1.529915e+00	-1.080882e+01
-1.526770e+00	-1.080756e+01
-1.523625e+00	-1.080622e+01
-1.520481e+00	-1.080480e+01
-1.517336e+00	-1.080331e+01
-1.514191e+00	-1.080175e+01
-1.511046e+00	-1.080014e+01
-1.507902e+00	-1.079846e+01
-1.504757e+00	-1.079672e+01
-1.501612e+00	-1.079494e+01
-1.498467e+00	-1.079311e+01
-1.495323e+00	-1.079125e+01
-1.492178e+00	-1.078935e+01
-1.489033e+00	-1.078742e+01
-1.485888e+00	-1.078546e+01
-1.482744e+00	-1.078350e+01
-1.479599e+00	-1.078152e+01
-1.476454e+00	-1.077953e+01
-1.473309e+00	-1.077756e+01
-1.470165e+00	-1.077559e+01
-1.467020e+00	-1.077364e+01
-1.463875e+00	-1.077171e+01
-1.460731e+00	-1.076982e+01
-1.457586e+00	-1.076797e+01
-1.454441e+00	-1.076617e+01
-1.451296e+00	-1.076443e+01
-1.448152e+00	-1.076275e+01
-1.445007e+00	-1.076115e+01
-1.441862e+00	-1.075964e+01
-1.438717e+00	-1.075822e+01
-1.435573e+00	-1.075690e+01
-1.432428e+00	-1.075570e+01
-1.429283e+00	-1.075462e+01
-1.426138e+00	-1.075367e+01
-1.422994e+00	-1.075287e+01
-1.419849e+00	-1.075223e+01
-1.416704e+00	-1.075175e+01
-1.413559e+00	-1.075145e+01
-1.410415e+00	-1.075133e+01
-1.407270e+00	-1.075142e+01
-1.404125e+00	-1.075172e+01
-1.400981e+00	-1.075224e+01
-1.397836e+00	-1.075300e+01
-1.394691e+00	-1.075401e+01
-1.391546e+00	-1.075528e+01
-1.388402e+00	-1.075682e+01
-1.385257e+00	-1.075865e+01
-1.382112e+00	-1.076078e+01
-1.378967e+00	-1.076322e+01
-1.375823e+00	-1.076599e+01
-1.372678e+00	-1.076910e+01
-1.369533e+00	-1.077256e+01
-1.366388e+00	-1.077639e+01
-1.363244e+00	-1.078060e+01
-1.360099e+00	-1.078520e+01
-1.356954e+00	-1.079021e+01
-1.353809e+00	-1.079565e+01
-1.350665e+00	-1.080152e+01
-1.347520e+00	-1.080785e+01
-1.344375e+00	-1.081464e+01
-1.341230e+00	-1.082191e+01
-1.338086e+00	-1.082967e+01
-1.334941e+00	-1.083795e+01
-1.331796e+00	-1.084675e+01
-1.328652e+00	-1.085609e+01
-1.325507e+00	-1.086598e+01
-1.322362e+00	-1.087645e+01
-1.319217e+00	-1.088749e+01
-1.316073e+00	-1.089913e+01
-1.312928e+00	-1.091138e+01
-1.309783e+00	-1.092426e+01
-1.306638e+00	-1.093777e+01
-1.303494e+00	-1.095194e+01
-1.300349e+00	-1.096678e+01
-1.297204e+00	-1.098229e+01
-1.294059e+00	-1.099851e+01
-1.290915e+00	-1.101542e+01
-1.287770e+00	-1.103306e+01
-1.284625e+00	-1.105144e+01
-1.281480e+00	-1.107055e+01
-1.278336e+00	-1.109043e+01
-1.275191e+00	-1.111107e+01
-1.272046e+00	-1.113250e+01
-1.268902e+00	-1.115471e+01
-1.265757e+00	-1.117773e+01
-1.262612e+00	-1.120156e+01
-1.259467e+00	-1.122620e+01
-1.256323e+00	-1.125168e+01
-1.253178e+00	-1.127800e+01
-1.250033e+00	-1.130516e+01
-1.246888e+00	-1.133317e+01
-1.243744e+00	-1.136205e+01
-1.240599e+00	-1.139178e+01
-1.237454e+00	-1.142239e+01
-1.234309e+00	-1.145386e+01
-1.231165e+00	-1.148621e+01
-1.228020e+00	-1.151944e+01
-1.224875e+00	-1.155355e+01
-1.221730e+00	-1.158853e+01
-1.218586e+00	-1.162439e+01
-1.215441e+00	-1.166113e+01
-1.212296e+00	-1.169873e+01
-1.209152e+00	-1.173721e+01
-1.206007e+00	-1.177654e+01
-1.202862e+00	-1.181673e+01
-1.199717e+00	-1.185776e+01
-1.196573e+00	-1.189963e+01
-1.193428e+00	-1.194232e+01
-1.190283e+00	-1.198583e+01
-1.187138e+00	-1.203013e+01
-1.183994e+00	-1.207521e+01
-1.180849e+00	-1.212105e+01
-1.177704e+00	-1.216764e+01
-1.174559e+00	-1.221496e+01
-1.171415e+00	-1.226298e+01
-1.168270e+00	-1.231168e+01
-1.165125e+00	-1.236103e+01
-1.161980e+00	-1.241101e+01
-1.158836e+00	-1.246158e+01
-1.155691e+00	-1.251273e+01
-1.152546e+00	-1.256441e+01
-1.149402e+00	-1.261659e+01
-1.146257e+00	-1.266924e+01
-1.143112e+00	-1.272233e+01
-1.139967e+00	-1.277581e+01
-1.136823e+00	-1.282965e+01
-1.133678e+00	-1.288381e+01
-1.130533e+00	-1.293824e+01
-1.127388e+00	-1.299291e+01
-1.124244e+00	-1.304777e+01
-1.121099e+00	-1.310278e+01
-1.117954e+00	-1.315790e+01
-1.114809e+00	-1.321309e+01
-1.111665e+00	-1.326830e+01
-1.108520e+00	-1.332348e+01
-1.105375e+00	-1.337860e+01
-1.102230e+00	-1.343361e+01
-1.099086e+00	-1.348848e+01
-1.095941e+00	-1.354316e+01
-1.092796e+00	-1.359761e+01
-1.089652e+00	-1.365180e+01
-1.086507e+00	-1.370569e+01
-1.083362e+00	-1.375926e+01
-1.080217e+00	-1.381246e+01
-1.077073e+00	-1.386528e+01
-1.073928e+00	-1.391769e+01
-1.070783e+00	-1.396967e+01
-1.067638e+00	-1.402120e+01
-1.064494e+00	-1.407226e+01
-1.061349e+00	-1.412285e+01
-1.058204e+00	-1.417297e+01
-1.055059e+00	-1.422260e+01
-1.051915e+00	-1.427176e+01
-1.048770e+00	-1.432044e+01
-1.045625e+00	-1.436867e+01
-1.042480e+00	-1.441645e+01
-1.039336e+00	-1.446381e+01
-1.036191e+00	-1.451076e+01
-1.033046e+00	-1.455735e+01
-1.029901e+00	-1.460360e+01
-1.026757e+00	-1.464954e+01
-1.023612e+00	-1.469522e+01
-1.020467e+00	-1.474069e+01
-1.017323e+00	-1.478598e+01
-1.014178e+00	-1.483116e+01
-1.011033e+00	-1.487627e+01
-1.007888e+00	-1.492137e+01
-1.004744e+00	-1.496651e+01
-1.001599e+00	-1.501177e+01
-9.984541e-01	-1.505719e+01
-9.953094e-01	-1.510284e+01
-9.921646e-01	-1.514878e+01
-9.890199e-01	-1.519508e+01
-9.858752e-01	-1.524180e+01
-9.827304e-01	-1.528901e+01
-9.795857e-01	-1.533675e+01
-9.764410e-01	-1.538510e+01
-9.732962e-01	-1.543411e+01
-9.701515e-01	-1.548384e+01
-9.670067e-01	-1.553434e+01
-9.638620e-01	-1.558566e+01
-9.607173e-01	-1.563786e+01
-9.575725e-01	-1.569097e+01
-9.544278e-01	-1.574504e+01
-9.512831e-01	-1.580010e+01
-9.481383e-01	-1.585619e+01
-9.449936e-01	-1.591333e+01
-9.418488e-01	-1.597154e+01
-9.387041e-01	-1.603085e+01
-9.355594e-01	-1.609126e+01
-9.324146e-01	-1.615279e+01
-9.292699e-01	-1.621543e+01
-9.261252e-01	-1.627918e+01
-9.229804e-01	-1.634403e+01
-9.198357e-01	-1.640996e+01
-9.166909e-01	-1.647696e+01
-9.135462e-01	-1.654499e+01
-9.104015e-01	-1.661402e+01
-9.072567e-01	-1.668403e+01
-9.041120e-01	-1.675495e+01
-9.009673e-01	-1.682675e+01
-8.978225e-01	-1.689937e+01
-8.946778e-01	-1.697276e+01
-8.915331e-01	-1.704685e+01
-8.883883e-01	-1.712159e+01
-8.852436e-01	-1.719690e+01
-8.820988e-01	-1.727272e+01
-8.789541e-01	-1.734898e+01
-8.758094e-01	-1.742561e+01
-8.726646e-01	-1.750254e+01
-8.695199e-01	-1.757970e+01
-8.663752e-01	-1.765702e+01
-8.632304e-01	-1.773444e+01
-8.600857e-01	-1.781189e+01
-8.569409e-01	-1.788932e+01
-8.537962e-01	-1.796668e+01
-8.506515e-01	-1.804392e+01
-8.475067e-01	-1.812100e+01
-8.443620e-01	-1.819788e+01
-8.412173e-01	-1.827455e+01
-8.380725e-01	-1.835098e+01
-8.349278e-01	-1.842717e+01
-8.317830e-01	-1.850312e+01
-8.286383e-01	-1.857885e+01
-8.254936e-01	-1.865437e+01
-8.223488e-01	-1.872972e+01
-8.192041e-01	-1.880493e+01
-8.160594e-01	-1.888006e+01
-8.129146e-01	-1.895517e+01
-8.097699e-01	-1.903031e+01
-8.066251e-01	-1.910557e+01
-8.034804e-01	-1.918102e+01
-8.003357e-01	-1.925675e+01
-7.971909e-01	-1.933286e+01
-7.940462e-01	-1.940943e+01
-7.909015e-01	-1.948656e+01
-7.877567e-01	-1.956436e+01
-7.846120e-01	-1.964292e+01
-7.814672e-01	-1.972233e+01
-7.783225e-01	-1.980269e+01
-7.751778e-01	-1.988410e+01
-7.720330e-01	-1.996664e+01
-7.688883e-01	-2.005038e+01
-7.657436e-01	-2.013540e+01
-7.625988e-01	-2.022177e+01
-7.594541e-01	-2.030953e+01
-7.563093e-01	-2.039873e+01
-7.531646e-01	-2.048940e+01
-7.500199e-01	-2.058156e+01
-7.468751e-01	-2.067522e+01
-7.437304e-01	-2.077036e+01
-7.405857e-01	-2.086697e+01
-7.374409e-01	-2.096502e+01
-7.342962e-01	-2.106444e+01
-7.311514e-01	-2.116518e+01
-7.280067e-01	-2.126716e+01
-7.248620e-01	-2.137029e+01
-7.217172e-01	-2.147447e+01
-7.185725e-01	-2.157958e+01
-7.154278e-01	-2.168550e+01
-7.122830e-01	-2.179209e+01
-7.091383e-01	-2.189923e+01
-7.059935e-01	-2.200677e+01
-7.028488e-01	-2.211457e+01
-6.997041e-01	-2.222248e+01
-6.965593e-01	-2.233036e+01
-6.934146e-01	-2.243810e+01
-6.902699e-01	-2.254556e+01
-6.871251e-01	-2.265264e+01
-6.839804e-01	-2.275925e+01
-6.808356e-01	-2.286531e+01
-6.776909e-01	-2.297077e+01
-6.745462e-01	-2.307560e+01
-6.714014e-01	-2.317980e+01
-6.682567e-01	-2.328339e+01
-6.651120e-01	-2.338642e+01
-6.619672e-01	-2.348897e+01
-6.588225e-01	-2.359114e+01
-6.556777e-01	-2.369307e+01
-6.525330e-01	-2.379490e+01
-6.493883e-01	-2.389683e+01
-6.462435e-01	-2.399904e+01
-6.430988e-01	-2.410174e+01
-6.399541e-01	-2.420516e+01
-6.368093e-01	-2.430952e+01
-6.336646e-01	-2.441506e+01
-6.305198e-01	-2.452200e+01
-6.273751e-01	-2.463054e+01
-6.242304e-01	-2.474090e+01
-6.210856e-01	-2.485324e+01
-6.179409e-01	-2.496769e+01
-6.147962e-01	-2.508437e+01
-6.116514e-01	-2.520332e+01
-6.085067e-01	-2.532455e+01
-6.053619e-01	-2.544799e+01
-6.022172e-01	-2.557351e+01
-5.990725e-01	-2.570089e+01
-5.959277e-01	-2.582982e+01
-5.927830e-01	-2.595990e+01
-5.896383e-01	-2.609063e+01
-5.864935e-01	-2.622139e+01
-5.833488e-01	-2.635146e+01
-5.802040e-01	-2.647998e+01
-5.770593e-01	-2.660599e+01
-5.739146e-01	-2.672844e+01
-5.707698e-01	-2.684615e+01
-5.676251e-01	-2.695787e+01
-5.644804e-01	-2.706232e+01
-5.613356e-01	-2.715815e+01
-5.581909e-01	-2.724406e+01
-5.550461e-01	-2.731877e+01
-5.519014e-01	-2.738113e+01
-5.487567e-01	-2.743011e+01
-5.456119e-01	-2.746488e+01
-5.424672e-01	-2.748484e+01
-5.393225e-01	-2.748965e+01
-5.361777e-01	-2.747925e+01
-5.330330e-01	-2.745384e+01
-5.298883e-01	-2.741393e+01
-5.267435e-01	-2.736025e+01
-5.235988e-01	-2.729377e+01
-5.204540e-01	-2.721563e+01
-5.173093e-01	-2.712710e+01
-5.141646e-01	-2.702952e+01
-5.110198e-01	-2.692430e+01
-5.078751e-01	-2.681282e+01
-5.047304e-01	-2.669643e+01
-5.015856e-01	-2.657640e+01
-4.984409e-01	-2.645394e+01
-4.952961e-01	-2.633010e+01
-4.921514e-01	-2.620587e+01
-4.890067e-01	-2.608205e+01
-4.858619e-01	-2.595938e+01
-4.827172e-01	-2.583842e+01
-4.795725e-01	-2.571963e+01
-4.764277e-01	-2.560336e+01
-4.732830e-01	-2.548983e+01
-4.701382e-01	-2.537918e+01
-4.669935e-01	-2.527142e+01
-4.638488e-01	-2.516651e+01
-4.607040e-01	-2.506430e+01
-4.575593e-01	-2.496460e+01
-4.544146e-01	-2.486712e+01
-4.512698e-01	-2.477156e+01
-4.481251e-01	-2.467753e+01
-4.449803e-01	-2.458466e+01
-4.418356e-01	-2.449250e+01
-4.386909e-01	-2.440062e+01
-4.355461e-01	-2.430858e+01
-4.324014e-01	-2.421595e+01
-4.292567e-01	-2.412230e+01
-4.261119e-01	-2.402724e+01
-4.229672e-01	-2.393043e+01
-4.198224e-01	-2.383153e+01
-4.166777e-01	-2.373030e+01
-4.135330e-01	-2.362651e+01
-4.103882e-01	-2.352002e+01
-4.072435e-01	-2.341075e+01
-4.040988e-01	-2.329867e+01
-4.009540e-01	-2.318381e+01
-3.978093e-01	-2.306628e+01
-3.946645e-01	-2.294621e+01
-3.915198e-01	-2.282382e+01
-3.883751e-01	-2.269932e+01
-3.852303e-01	-2.257300e+01
-3.820856e-01	-2.244516e+01
-3.789409e-01	-2.231610e+01
-3.757961e-01	-2.218615e+01
-3.726514e-01	-2.205564e+01
-3.695066e-01	-2.192489e+01
-3.663619e-01	-2.179421e+01
-3.632172e-01	-2.166389e+01
-3.600724e-01	-2.153421e+01
-3.569277e-01	-2.140542e+01
-3.537830e-01	-2.127773e+01
-3.506382e-01	-2.115134e+01
-3.474935e-01	-2.102641e+01
-3.443487e-01	-2.090306e+01
-3.412040e-01	-2.078138e+01
-3.380593e-01	-2.066144e+01
-3.349145e-01	-2.054328e+01
-3.317698e-01	-2.042691e+01
-3.286251e-01	-2.031229e+01
-3.254803e-01	-2.019940e+01
-3.223356e-01	-2.008815e+01
-3.191908e-01	-1.997848e+01
-3.160461e-01	-1.987029e+01
-3.129014e-01	-1.976347e+01
-3.097566e-01	-1.965789e+01
-3.066119e-01	-1.955345e+01
-3.034672e-01	-1.945001e+01
-3.003224e-01	-1.934747e+01
-2.971777e-01	-1.924568e+01
-2.940329e-01	-1.914456e+01
-2.908882e-01	-1.904400e+01
-2.877435e-01	-1.894391e+01
-2.845987e-01	-1.884422e+01
-2.814540e-01	-1.874486e+01
-2.783093e-01	-1.864579e+01
-2.751645e-01	-1.854698e+01
-2.720198e-01	-1.844842e+01
-2.688750e-01	-1.835010e+01
-2.657303e-01	-1.825205e+01
-2.625856e-01	-1.815429e+01
-2.594408e-01	-1.805687e+01
-2.562961e-01	-1.795982e+01
-2.531514e-01	-1.786321e+01
-2.500066e-01	-1.776709e+01
-2.468619e-01	-1.767154e+01
-2.437171e-01	-1.757661e+01
-2.405724e-01	-1.748235e+01
-2.374277e-01	-1.738884e+01
-2.342829e-01	-1.729611e+01
-2.311382e-01	-1.720420e+01
-2.279935e-01	-1.711315e+01
-2.248487e-01	-1.702296e+01
-2.217040e-01	-1.693365e+01
-2.185592e-01	-1.684519e+01
-2.154145e-01	-1.675757e+01
-2.122698e-01	-1.667074e+01
-2.091250e-01	-1.658464e+01
-2.059803e-01	-1.649921e+01
-2.028356e-01	-1.641436e+01
-1.996908e-01	-1.633000e+01
-1.965461e-01	-1.624602e+01
-1.934013e-01	-1.616232e+01
-1.902566e-01	-1.607877e+01
-1.871119e-01	-1.599524e+01
-1.839671e-01	-1.591163e+01
-1.808224e-01	-1.582780e+01
-1.776777e-01	-1.574365e+01
-1.745329e-01	-1.565907e+01
-1.713882e-01	-1.557395e+01
-1.682435e-01	-1.548822e+01
-1.650987e-01	-1.540180e+01
-1.619540e-01	-1.531466e+01
-1.588092e-01	-1.522676e+01
-1.556645e-01	-1.513809e+01
-1.525198e-01	-1.504866e+01
-1.493750e-01	-1.495852e+01
-1.462303e-01	-1.486771e+01
-1.430856e-01	-1.477633e+01
-1.399408e-01	-1.468448e+01
-1.367961e-01	-1.459227e+01
-1.336513e-01	-1.449986e+01
-1.305066e-01	-1.440740e+01
-1.273619e-01	-1.431506e+01
-1.242171e-01	-1.422303e+01
-1.210724e-01	-1.413150e+01
-1.179277e-01	-1.404068e+01
-1.147829e-01	-1.395076e+01
-1.116382e-01	-1.386196e+01
-1.084934e-01	-1.377447e+01
-1.053487e-01	-1.368851e+01
-1.022040e-01	-1.360426e+01
-9.905923e-02	-1.352191e+01
-9.591449e-02	-1.344165e+01
-9.276975e-02	-1.336363e+01
-8.962502e-02	-1.328802e+01
-8.648028e-02	-1.321495e+01
-8.333554e-02	-1.314456e+01
-8.019080e-02	-1.307694e+01
-7.704607e-02	-1.301220e+01
-7.390133e-02	-1.295042e+01
-7.075659e-02	-1.289166e+01
-6.761185e-02	-1.283596e+01
-6.446712e-02	-1.278337e+01
-6.132238e-02	-1.273390e+01
-5.817764e-02	-1.268755e+01
-5.503290e-02	-1.264431e+01
-5.188817e-02	-1.260416e+01
-4.874343e-02	-1.256706e+01
-4.559869e-02	-1.253297e+01
-4.245395e-02	-1.250183e+01
-3.930922e-02	-1.247357e+01
-3.616448e-02	-1.244814e+01
-3.301974e-02	-1.242545e+01
-2.987501e-02	-1.240541e+01
-2.673027e-02	-1.238796e+01
-2.358553e-02	-1.237300e+01
-2.044079e-02	-1.236045e+01
-1.729606e-02	-1.235022e+01
-1.415132e-02	-1.234225e+01
-1.100658e-02	-1.233645e+01
-7.861843e-03	-1.233276e+01
-4.717106e-03	-1.233112e+01
-1.572369e-03	-1.233147e+01
1.572369e-03	-1.233376e+01
4.717106e-03	-1.233798e+01
7.861843e-03	-1.234408e+01
1.100658e-02	-1.235206e+01
1.415132e-02	-1.236191e+01
1.729606e-02	-1.237364e+01
2.044079e-02	-1.238727e+01
2.358553e-02	-1.240282e+01
2.673027e-02	-1.242033e+01
2.987501e-02	-1.243985e+01
3.301974e-02	-1.246143e+01
3.616448e-02	-1.248513e+01
3.930922e-02	-1.251101e+01
4.245395e-02	-1.253914e+01
4.559869e-02	-1.256959e+01
4.874343e-02	-1.260243e+01
5.188817e-02	-1.263773e+01
5.503290e-02	-1.267556e+01
5.817764e-02	-1.271598e+01
6.132238e-02	-1.275905e+01
6.446712e-02	-1.280482e+01
6.761185e-02	-1.285333e+01
7.075659e-02	-1.290463e+01
7.390133e-02	-1.295872e+01
7.704607e-02	-1.301562e+01
8.019080e-02	-1.307534e+01
8.333554e-02	-1.313784e+01
8.648028e-02	-1.320311e+01
8.962502e-02	-1.327109e+01
9.276975e-02	-1.334172e+01
9.591449e-02	-1.341493e+01
9.905923e-02	-1.349062e+01
1.022040e-01	-1.356867e+01
1.053487e-01	-1.364898e+01
1.084934e-01	-1.373139e+01
1.116382e-01	-1.381575e+01
1.147829e-01	-1.390190e+01
1.179277e-01	-1.398967e+01
1.210724e-01	-1.407885e+01
1.242171e-01	-1.416927e+01
1.273619e-01	-1.426073e+01
1.305066e-01	-1.435302e+01
1.336513e-01	-1.444594e+01
1.367961e-01	-1.453929e+01
1.399408e-01	-1.463289e+01
1.430856e-01	-1.472654e+01
1.462303e-01	-1.482008e+01
1.493750e-01	-1.491334e+01
1.525198e-01	-1.500618e+01
1.556645e-01	-1.509848e+01
1.588092e-01	-1.519013e+01
1.619540e-01	-1.528106e+01
1.650987e-01	-1.537120e+01
1.682435e-01	-1.546052e+01
1.713882e-01	-1.554901e+01
1.745329e-01	-1.563669e+01
1.776777e-01	-1.572359e+01
1.808224e-01	-1.580977e+01
1.839671e-01	-1.589531e+01
1.871119e-01	-1.598031e+01
1.902566e-01	-1.606488e+01
1.934013e-01	-1.614914e+01
1.965461e-01	-1.623322e+01
1.996908e-01	-1.631728e+01
2.028356e-01	-1.640144e+01
2.059803e-01	-1.648585e+01
2.091250e-01	-1.657065e+01
2.122698e-01	-1.665597e+01
2.154145e-01	-1.674195e+01
2.185592e-01	-1.682868e+01
2.217040e-01	-1.691627e+01
2.248487e-01	-1.700481e+01
2.279935e-01	-1.709436e+01
2.311382e-01	-1.718498e+01
2.342829e-01	-1.727670e+01
2.374277e-01	-1.736954e+01
2.405724e-01	-1.746348e+01
2.437171e-01	-1.755853e+01
2.468619e-01	-1.765463e+01
2.500066e-01	-1.775174e+01
2.531514e-01	-1.784980e+01
2.562961e-01	-1.794874e+01
2.594408e-01	-1.804846e+01
2.625856e-01	-1.814889e+01
2.657303e-01	-1.824993e+01
2.688750e-01	-1.835150e+01
2.720198e-01	-1.845349e+01
2.751645e-01	-1.855584e+01
2.783093e-01	-1.865847e+01
2.814540e-01	-1.876131e+01
2.845987e-01	-1.886432e+01
2.877435e-01	-1.896747e+01
2.908882e-01	-1.907074e+01
2.940329e-01	-1.917414e+01
2.971777e-01	-1.927770e+01
3.003224e-01	-1.938146e+01
3.034672e-01	-1.948549e+01
3.066119e-01	-1.958987e+01
3.097566e-01	-1.969471e+01
3.129014e-01	-1.980013e+01
3.160461e-01	-1.990626e+01
3.191908e-01	-2.001325e+01
3.223356e-01	-2.012125e+01
3.254803e-01	-2.023041e+01
3.286251e-01	-2.034089e+01
3.317698e-01	-2.045284e+01
3.349145e-01	-2.056640e+01
3.380593e-01	-2.068170e+01
3.412040e-01	-2.079885e+01
3.443487e-01	-2.091795e+01
3.474935e-01	-2.103907e+01
3.506382e-01	-2.116223e+01
3.537830e-01	-2.128744e+01
3.569277e-01	-2.141468e+01
3.600724e-01	-2.154388e+01
3.632172e-01	-2.167492e+01
3.663619e-01	-2.180765e+01
3.695066e-01	-2.194189e+01
3.726514e-01	-2.207739e+01
3.757961e-01	-2.221387e+01
3.789409e-01	-2.235101e+01
3.820856e-01	-2.248845e+01
3.852303e-01	-2.262580e+01
3.883751e-01	-2.276264e+01
3.915198e-01	-2.289851e+01
3.946645e-01	-2.303297e+01
3.978093e-01	-2.316554e+01
4.009540e-01	-2.329578e+01
4.040988e-01	-2.342323e+01
4.072435e-01	-2.354750e+01
4.103882e-01	-2.366820e+01
4.135330e-01	-2.378502e+01
4.166777e-01	-2.389770e+01
4.198224e-01	-2.400606e+01
4.229672e-01	-2.411000e+01
4.261119e-01	-2.420949e+01
4.292567e-01	-2.430460e+01
4.324014e-01	-2.439550e+01
4.355461e-01	-2.448242e+01
4.386909e-01	-2.456569e+01
4.418356e-01	-2.464570e+01
4.449803e-01	-2.472291e+01
4.481251e-01	-2.479783e+01
4.512698e-01	-2.487099e+01
4.544146e-01	-2.494297e+01
4.575593e-01	-2.501435e+01
4.607040e-01	-2.508571e+01
4.638488e-01	-2.515760e+01
4.669935e-01	-2.523057e+01
4.701382e-01	-2.530510e+01
4.732830e-01	-2.538163e+01
4.764277e-01	-2.546054e+01
4.795725e-01	-2.554215e+01
4.827172e-01	-2.562667e+01
4.858619e-01	-2.571425e+01
4.890067e-01	-2.580492e+01
4.921514e-01	-2.589863e+01
4.952961e-01	-2.599520e+01
4.984409e-01	-2.609434e+01
5.015856e-01	-2.619564e+01
5.047304e-01	-2.629855e+01
5.078751e-01	-2.640241e+01
5.110198e-01	-2.650640e+01
5.141646e-01	-2.660961e+01
5.173093e-01	-2.671098e+01
5.204540e-01	-2.680934e+01
5.235988e-01	-2.690344e+01
5.267435e-01	-2.699196e+01
5.298883e-01	-2.707351e+01
5.330330e-01	-2.714673e+01
5.361777e-01	-2.721026e+01
5.393225e-01	-2.726284e+01
5.424672e-01	-2.730333e+01
5.456119e-01	-2.733076e+01
5.487567e-01	-2.734437e+01
5.519014e-01	-2.734365e+01
5.550461e-01	-2.732836e+01
5.581909e-01	-2.729852e+01
5.613356e-01	-2.725444e+01
5.644804e-01	-2.719671e+01
5.676251e-01	-2.712609e+01
5.707698e-01	-2.704360e+01
5.739146e-01	-2.695036e+01
5.770593e-01	-2.684761e+01
5.802040e-01	-2.673665e+01
5.833488e-01	-2.661878e+01
5.864935e-01	-2.649531e+01
5.896383e-01	-2.636746e+01
5.927830e-01	-2.623641e+01
5.959277e-01	-2.610321e+01
5.990725e-01	-2.596883e+01
6.022172e-01	-2.583412e+01
6.053619e-01	-2.569981e+01
6.085067e-01	-2.556653e+01
6.116514e-01	-2.543477e+01
6.147962e-01	-2.530495e+01
6.179409e-01	-2.517737e+01
6.210856e-01	-2.505224e+01
6.242304e-01	-2.492970e+01
6.273751e-01	-2.480979e+01
6.305198e-01	-2.469251e+01
6.336646e-01	-2.457779e+01
6.368093e-01	-2.446550e+01
6.399541e-01	-2.435548e+01
6.430988e-01	-2.424752e+01
6.462435e-01	-2.414141e+01
6.493883e-01	-2.403688e+01
6.525330e-01	-2.393368e+01
6.556777e-01	-2.383152e+01
6.588225e-01	-2.373015e+01
6.619672e-01	-2.362928e+01
6.651120e-01	-2.352866e+01
6.682567e-01	-2.342804e+01
6.714014e-01	-2.332721e+01
6.745462e-01	-2.322595e+01
6.776909e-01	-2.312410e+01
6.808356e-01	-2.302152e+01
6.839804e-01	-2.291809e+01
6.871251e-01	-2.281374e+01
6.902699e-01	-2.270842e+01
6.934146e-01	-2.260213e+01
6.965593e-01	-2.249488e+01
6.997041e-01	-2.238674e+01
7.028488e-01	-2.227778e+01
7.059935e-01	-2.216811e+01
7.091383e-01	-2.205787e+01
7.122830e-01	-2.194719e+01
7.154278e-01	-2.183626e+01
7.185725e-01	-2.172524e+01
7.217172e-01	-2.161434e+01
7.248620e-01	-2.150373e+01
7.280067e-01	-2.139361e+01
7.311514e-01	-2.128418e+01
7.342962e-01	-2.117562e+01
7.374409e-01	-2.106813e+01
7.405857e-01	-2.096186e+01
7.437304e-01	-2.085699e+01
7.468751e-01	-2.075367e+01
7.500199e-01	-2.065202e+01
7.531646e-01	-2.055217e+01
7.563093e-01	-2.045423e+01
7.594541e-01	-2.035827e+01
7.625988e-01	-2.026438e+01
7.657436e-01	-2.017261e+01
7.688883e-01	-2.008299e+01
7.720330e-01	-1.999554e+01
7.751778e-01	-1.991026e+01
7.783225e-01	-1.982715e+01
7.814672e-01	-1.974618e+01
7.846120e-01	-1.966729e+01
7.877567e-01	-1.959044e+01
7.909015e-01	-1.951556e+01
7.940462e-01	-1.944256e+01
7.971909e-01	-1.937134e+01
8.003357e-01	-1.930181e+01
8.034804e-01	-1.923385e+01
8.066251e-01	-1.916735e+01
8.097699e-01	-1.910217e+01
8.129146e-01	-1.903818e+01
8.160594e-01	-1.897525e+01
8.192041e-01	-1.891323e+01
8.223488e-01	-1.885199e+01
8.254936e-01	-1.879139e+01
8.286383e-01	-1.873129e+01
8.317830e-01	-1.867155e+01
8.349278e-01	-1.861204e+01
8.380725e-01	-1.855263e+01
8.412173e-01	-1.849322e+01
8.443620e-01	-1.843367e+01
8.475067e-01	-1.837390e+01
8.506515e-01	-1.831381e+01
8.537962e-01	-1.825331e+01
8.569409e-01	-1.819234e+01
8.600857e-01	-1.813083e+01
8.632304e-01	-1.806874e+01
8.663752e-01	-1.800604e+01
8.695199e-01	-1.794269e+01
8.726646e-01	-1.787869e+01
8.758094e-01	-1.781405e+01
8.789541e-01	-1.774877e+01
8.820988e-01	-1.768288e+01
8.852436e-01	-1.761642e+01
8.883883e-01	-1.754942e+01
8.915331e-01	-1.748195e+01
8.946778e-01	-1.741407e+01
8.978225e-01	-1.734583e+01
9.009673e-01	-1.727733e+01
9.041120e-01	-1.720863e+01
9.072567e-01	-1.713983e+01
9.104015e-01	-1.707101e+01
9.135462e-01	-1.700225e+01
9.166909e-01	-1.693366e+01
9.198357e-01	-1.686531e+01
9.229804e-01	-1.679730e+01
9.261252e-01	-1.672971e+01
9.292699e-01	-1.666264e+01
9.324146e-01	-1.659616e+01
9.355594e-01	-1.653036e+01
9.387041e-01	-1.646530e+01
9.418488e-01	-1.640106e+01
9.449936e-01	-1.633771e+01
9.481383e-01	-1.627530e+01
9.512831e-01	-1.621389e+01
9.544278e-01	-1.615354e+01
9.575725e-01	-1.609427e+01
9.607173e-01	-1.603613e+01
9.638620e-01	-1.597915e+01
9.670067e-01	-1.592336e+01
9.701515e-01	-1.586878e+01
9.732962e-01	-1.581541e+01
9.764410e-01	-1.576326e+01
9.795857e-01	-1.571234e+01
9.827304e-01	-1.566264e+01
9.858752e-01	-1.561415e+01
9.890199e-01	-1.556686e+01
9.921646e-01	-1.552074e+01
9.953094e-01	-1.547577e+01
9.984541e-01	-1.543192e+01
1.001599e+00	-1.538915e+01
1.004744e+00	-1.534742e+01
1.007888e+00	-1.530670e+01
1.011033e+00	-1.526694e+01
1.014178e+00	-1.522808e+01
1.017323e+00	-1.519007e+01
1.020467e+00	-1.515286e+01
1.023612e+00	-1.511639e+01
1.026757e+00	-1.508060e+01
1.029901e+00	-1.504542e+01
1.033046e+00	-1.501080e+01
1.036191e+00	-1.497667e+01
1.039336e+00	-1.494296e+01
1.042480e+00	-1.490961e+01
1.045625e+00	-1.487656e+01
1.048770e+00	-1.484373e+01
1.051915e+00	-1.481107e+01
1.055059e+00	-1.477851e+01
1.058204e+00	-1.474598e+01
1.061349e+00	-1.471344e+01
1.064494e+00	-1.468081e+01
1.067638e+00	-1.464804e+01
1.070783e+00	-1.461508e+01
1.073928e+00	-1.458188e+01
1.077073e+00	-1.454839e+01
1.080217e+00	-1.451456e+01
1.083362e+00	-1.448035e+01
1.086507e+00	-1.444572e+01
1.089652e+00	-1.441065e+01
1.092796e+00	-1.437509e+01
1.095941e+00	-1.433903e+01
1.099086e+00	-1.430243e+01
1.102230e+00	-1.426529e+01
1.105375e+00	-1.422758e+01
1.108520e+00	-1.418930e+01
1.111665e+00	-1.415044e+01
1.114809e+00	-1.411100e+01
1.117954e+00	-1.407097e+01
1.121099e+00	-1.403037e+01
1.124244e+00	-1.398920e+01
1.127388e+00	-1.394747e+01
1.130533e+00	-1.390521e+01
1.133678e+00	-1.386242e+01
1.136823e+00	-1.381913e+01
1.139967e+00	-1.377537e+01
1.143112e+00	-1.373115e+01
1.146257e+00	-1.368651e+01
1.149402e+00	-1.364148e+01
1.152546e+00	-1.359609e+01
1.155691e+00	-1.355037e+01
1.158836e+00	-1.350437e+01
1.161980e+00	-1.345810e+01
1.165125e+00	-1.341163e+01
1.168270e+00	-1.336497e+01
1.171415e+00	-1.331817e+01
1.174559e+00	-1.327126e+01
1.177704e+00	-1.322429e+01
1.180849e+00	-1.317729e+01
1.183994e+00	-1.313031e+01
1.187138e+00	-1.308337e+01
1.190283e+00	-1.303652e+01
1.193428e+00	-1.298979e+01
1.196573e+00	-1.294322e+01
1.199717e+00	-1.289684e+01
1.202862e+00	-1.285069e+01
1.206007e+00	-1.280479e+01
1.209152e+00	-1.275919e+01
1.212296e+00	-1.271391e+01
1.215441e+00	-1.266898e+01
1.218586e+00	-1.262442e+01
1.221730e+00	-1.258027e+01
1.224875e+00	-1.253655e+01
1.228020e+00	-1.249328e+01
1.231165e+00	-1.245049e+01
1.234309e+00	-1.240820e+01
1.237454e+00	-1.236642e+01
1.240599e+00	-1.232518e+01
1.243744e+00	-1.228449e+01
1.246888e+00	-1.224437e+01
1.250033e+00	-1.220483e+01
1.253178e+00	-1.216588e+01
1.256323e+00	-1.212755e+01
1.259467e+00	-1.208983e+01
1.262612e+00	-1.205275e+01
1.265757e+00	-1.201630e+01
1.268902e+00	-1.198049e+01
1.272046e+00	-1.194534e+01
1.275191e+00	-1.191084e+01
1.278336e+00	-1.187700e+01
1.281480e+00	-1.184383e+01
1.284625e+00	-1.181132e+01
1.287770e+00	-1.177949e+01
1.290915e+00	-1.174831e+01
1.294059e+00	-1.171781e+01
1.297204e+00	-1.168798e+01
1.300349e+00	-1.165881e+01
1.303494e+00	-1.163031e+01
1.306638e+00	-1.160247e+01
1.309783e+00	-1.157528e+01
1.312928e+00	-1.154875e+01
1.316073e+00	-1.152287e+01
1.319217e+00	-1.149763e+01
1.322362e+00	-1.147303e+01
1.325507e+00	-1.144906e+01
1.328652e+00	-1.142571e+01
1.331796e+00	-1.140299e+01
1.334941e+00	-1.138088e+01
1.338086e+00	-1.135937e+01
1.341230e+00	-1.133845e+01
1.344375e+00	-1.131813e+01
1.347520e+00	-1.129838e+01
1.350665e+00	-1.127920e+01
1.353809e+00	-1.126059e+01
1.356954e+00	-1.124252e+01
1.360099e+00	-1.122501e+01
1.363244e+00	-1.120802e+01
1.366388e+00	-1.119156e+01
1.369533e+00	-1.117561e+01
1.372678e+00	-1.116017e+01
1.375823e+00	-1.114522e+01
1.378967e+00	-1.113076e+01
1.382112e+00	-1.111677e+01
1.385257e+00	-1.110325e+01
1.388402e+00	-1.109018e+01
1.391546e+00	-1.107756e+01
1.394691e+00	-1.106537e+01
1.397836e+00	-1.105361e+01
1.400981e+00	-1.104226e+01
1.404125e+00	-1.103132e+01
1.407270e+00	-1.102077e+01
1.410415e+00	-1.101061e+01
1.413559e+00	-1.100082e+01
1.416704e+00	-1.099140e+01
1.419849e+00	-1.098234e+01
1.422994e+00	-1.097362e+01
1.426138e+00	-1.096524e+01
1.429283e+00	-1.095719e+01
1.432428e+00	-1.094946e+01
1.435573e+00	-1.094204e+01
1.438717e+00	-1.093492e+01
1.441862e+00	-1.092809e+01
1.445007e+00	-1.092155e+01
1.448152e+00	-1.091528e+01
1.451296e+00	-1.090928e+01
1.454441e+00	-1.090354e+01
1.457586e+00	-1.089806e+01
1.460731e+00	-1.089281e+01
1.463875e+00	-1.088780e+01
1.467020e+00	-1.088302e+01
1.470165e+00	-1.087847e+01
1.473309e+00	-1.087412e+01
1.476454e+00	-1.086999e+01
1.479599e+00	-1.086605e+01
1.482744e+00	-1.086232e+01
1.485888e+00	-1.085876e+01
1.489033e+00	-1.085540e+01
1.492178e+00	-1.085220e+01
1.495323e+00	-1.084918e+01
1.498467e+00	-1.084633e+01
1.501612e+00	-1.084363e+01
1.504757e+00	-1.084109e+01
1.507902e+00	-1.083870e+01
1.511046e+00	-1.083646e+01
1.514191e+00	-1.083436e+01
1.517336e+00	-1.083239e+01
1.520481e+00	-1.083056e+01
1.523625e+00	-1.082886e+01
1.526770e+00	-1.082729e+01
1.529915e+00	-1.082583e+01
1.533059e+00	-1.082450e+01
1.536204e+00	-1.082329e+01
1.539349e+00	-1.082219e+01
1.542494e+00	-1.082120e+01
1.545638e+00	-1.082032e+01
1.548783e+00	-1.081955e+01
1.551928e+00	-1.081888e+01
1.555073e+00	-1.081832e+01
1.558217e+00	-1.081786e+01
1.561362e+00	-1.081751e+01
1.564507e+00	-1.081726e+01
1.567652e+00	-1.081711e+01
1.570796e+00	-1.081706e+01


==> Data/beamf_SI_tx_Nested_11_11_43.dat <==
theta	SI
-1.570796e+00	-1.642153e+01
-1.567652e+00	-1.642138e+01
-1.564507e+00	-1.642094e+01
-1.561362e+00	-1.642020e+01
-1.558217e+00	-1.641918e+01
-1.555073e+00	-1.641787e+01
-1.551928e+00	-1.641629e+01
-1.548783e+00	-1.641446e+01
-1.545638e+00	-1.641237e+01
-1.542494e+00	-1.641005e+01
-1.539349e+00	-1.640752e+01
-1.536204e+00	-1.640478e+01
-1.533059e+00	-1.640187e+01
-1.529915e+00	-1.639881e+01
-1.526770e+00	-1.639562e+01
-1.523625e+00	-1.639233e+01
-1.520481e+00	-1.638897e+01
-1.517336e+00	-1.638556e+01
-1.514191e+00	-1.638215e+01
-1.511046e+00	-1.637876e+01
-1.507902e+00	-1.637543e+01
-1.504757e+00	-1.637221e+01
-1.501612e+00	-1.636913e+01
-1.498467e+00	-1.636624e+01
-1.495323e+00	-1.636357e+01
-1.492178e+00	-1.636118e+01
-1.489033e+00	-1.635912e+01
-1.485888e+00	-1.635743e+01
-1.482744e+00	-1.635617e+01
-1.479599e+00	-1.635540e+01
-1.476454e+00	-1.635516e+01
-1.473309e+00	-1.635552e+01
-1.470165e+00	-1.635654e+01
-1.467020e+00	-1.635828e+01
-1.463875e+00	-1.636081e+01
-1.460731e+00	-1.636418e+01
-1.457586e+00	-1.636846e+01
-1.454441e+00	-1.637374e+01
-1.451296e+00	-1.638006e+01
-1.448152e+00	-1.638752e+01
-1.445007e+00	-1.639617e+01
-1.441862e+00	-1.640611e+01
-1.438717e+00	-1.641739e+01
-1.435573e+00	-1.643011e+01
-1.432428e+00	-1.644434e+01
-1.429283e+00	-1.646016e+01
-1.426138e+00	-1.647766e+01
-1.422994e+00	-1.649691e+01
-1.419849e+00	-1.651801e+01
-1.416704e+00	-1.654103e+01
-1.413559e+00	-1.656606e+01
-1.410415e+00	-1.659319e+01
-1.407270e+00	-1.662251e+01
-1.404125e+00	-1.665409e+01
-1.400981e+00	-1.668803e+01
-1.397836e+00	-1.672442e+01
-1.394691e+00	-1.676334e+01
-1.391546e+00	-1.680487e+01
-1.388402e+00	-1.684910e+01
-1.385257e+00	-1.689611e+01
-1.382112e+00	-1.694599e+01
-1.378967e+00	-1.699881e+01
-1.375823e+00	-1.705465e+01
-1.372678e+00	-1.711358e+01
-1.369533e+00	-1.717567e+01
-1.366388e+00	-1.724099e+01
-1.363244e+00	-1.730959e+01
-1.360099e+00	-1.738153e+01
-1.356954e+00	-1.745686e+01
-1.353809e+00	-1.753562e+01
-1.350665e+00	-1.761784e+01
-1.347520e+00	-1.770354e+01
-1.344375e+00	-1.779273e+01
-1.341230e+00	-1.788541e+01
-1.338086e+00	-1.798156e+01
-1.334941e+00	-1.808117e+01
-1.331796e+00	-1.818417e+01
-1.328652e+00	-1.829051e+01
-1.325507e+00	-1.840010e+01
-1.322362e+00	-1.851283e+01
-1.319217e+00	-1.862859e+01
-1.316073e+00	-1.874720e+01
-1.312928e+00	-1.886850e+01
-1.309783e+00	-1.899226e+01
-1.306638e+00	-1.911826e+01
-1.303494e+00	-1.924622e+01
-1.300349e+00	-1.937584e+01
-1.297204e+00	-1.950679e+01
-1.294059e+00	-1.963870e+01
-1.290915e+00	-1.977117e+01
-1.287770e+00	-1.990379e+01
-1.284625e+00	-2.003610e+01
-1.281480e+00	-2.016763e+01
-1.278336e+00	-2.029790e+01
-1.275191e+00	-2.042642e+01
-1.272046e+00	-2.055268e+01
-1.268902e+00	-2.067620e+01
-1.265757e+00	-2.079651e+01
-1.262612e+00	-2.091317e+01
-1.259467e+00	-2.102577e+01
-1.256323e+00	-2.113399e+01
-1.253178e+00	-2.123752e+01
-1.250033e+00	-2.133616e+01
-1.246888e+00	-2.142980e+01
-1.243744e+00	-2.151840e+01
-1.240599e+00	-2.160202e+01
-1.237454e+00	-2.168085e+01
-1.234309e+00	-2.175513e+01
-1.231165e+00	-2.182525e+01
-1.228020e+00	-2.189167e+01
-1.224875e+00	-2.195492e+01
-1.221730e+00	-2.201564e+01
-1.218586e+00	-2.207450e+01
-1.215441e+00	-2.213227e+01
-1.212296e+00	-2.218971e+01
-1.209152e+00	-2.224764e+01
-1.206007e+00	-2.230689e+01
-1.202862e+00	-2.236829e+01
-1.199717e+00	-2.243266e+01
-1.196573e+00	-2.250082e+01
-1.193428e+00	-2.257353e+01
-1.190283e+00	-2.265154e+01
-1.187138e+00	-2.273554e+01
-1.183994e+00	-2.282618e+01
-1.180849e+00	-2.292403e+01
-1.177704e+00	-2.302961e+01
-1.174559e+00	-2.314334e+01
-1.171415e+00	-2.326556e+01
-1.168270e+00	-2.339653e+01
-1.165125e+00	-2.353638e+01
-1.161980e+00	-2.368512e+01
-1.158836e+00	-2.384262e+01
-1.155691e+00	-2.400860e+01
-1.152546e+00	-2.418262e+01
-1.149402e+00	-2.436403e+01
-1.146257e+00	-2.455198e+01
-1.143112e+00	-2.474541e+01
-1.139967e+00	-2.494299e+01
-1.136823e+00	-2.514319e+01
-1.133678e+00	-2.534420e+01
-1.130533e+00	-2.554401e+01
-1.127388e+00	-2.574039e+01
-1.124244e+00	-2.593102e+01
-1.121099e+00	-2.611346e+01
-1.117954e+00	-2.628534e+01
-1.114809e+00	-2.644445e+01
-1.111665e+00	-2.658885e+01
-1.108520e+00	-2.671704e+01
-1.105375e+00	-2.682802e+01
-1.102230e+00	-2.692147e+01
-1.099086e+00	-2.699771e+01
-1.095941e+00	-2.705776e+01
-1.092796e+00	-2.710327e+01
-1.089652e+00	-2.713647e+01
-1.086507e+00	-2.715999e+01
-1.083362e+00	-2.717681e+01
-1.080217e+00	-2.719006e+01
-1.077073e+00	-2.720294e+01
-1.073928e+00	-2.721860e+01
-1.070783e+00	-2.724005e+01
-1.067638e+00	-2.727011e+01
-1.064494e+00	-2.731135e+01
-1.061349e+00	-2.736608e+01
-1.058204e+00	-2.743631e+01
-1.055059e+00	-2.752373e+01
-1.051915e+00	-2.762971e+01
-1.048770e+00	-2.775527e+01
-1.045625e+00	-2.790101e+01
-1.042480e+00	-2.806712e+01
-1.039336e+00	-2.825323e+01
-1.036191e+00	-2.845838e+01
-1.033046e+00	-2.868087e+01
-1.029901e+00	-2.891812e+01
-1.026757e+00	-2.916652e+01
-1.023612e+00	-2.942128e+01
-1.020467e+00	-2.967631e+01
-1.017323e+00	-2.992422e+01
-1.014178e+00	-3.015646e+01
-1.011033e+00	-3.036368e+01
-1.007888e+00	-3.053640e+01
-1.004744e+00	-3.066594e+01
-1.001599e+00	-3.074549e+01
-9.984541e-01	-3.077109e+01
-9.953094e-01	-3.074230e+01
-9.921646e-01	-3.066230e+01
-9.890199e-01	-3.053741e+01
-9.858752e-01	-3.037622e+01
-9.827304e-01	-3.018846e+01
-9.795857e-01	-2.998405e+01
-9.764410e-01	-2.977231e+01
-9.732962e-01	-2.956145e+01
-9.701515e-01	-2.935837e+01
-9.670067e-01	-2.916861e+01
-9.638620e-01	-2.899636e+01
-9.607173e-01	-2.884466e+01
-9.575725e-01	-2.871545e+01
-9.544278e-01	-2.860972e+01
-9.512831e-01	-2.852759e+01
-9.481383e-01	-2.846833e+01
-9.449936e-01	-2.843043e+01
-9.418488e-01	-2.841157e+01
-9.387041e-01	-2.840861e+01
-9.355594e-01	-2.841760e+01
-9.324146e-01	-2.843379e+01
-9.292699e-01	-2.845169e+01
-9.261252e-01	-2.846527e+01
-9.229804e-01	-2.846816e+01
-9.198357e-01	-2.845405e+01
-9.166909e-01	-2.841718e+01
-9.135462e-01	-2.835280e+01
-9.104015e-01	-2.825770e+01
-9.072567e-01	-2.813052e+01
-9.041120e-01	-2.797189e+01
-9.009673e-01	-2.778434e+01
-8.978225e-01	-2.757195e+01
-8.946778e-01	-2.733993e+01
-8.915331e-01	-2.709403e+01
-8.883883e-01	-2.684011e+01
-8.852436e-01	-2.658374e+01
-8.820988e-01	-2.632991e+01
-8.789541e-01	-2.608289e+01
-8.758094e-01	-2.584612e+01
-8.726646e-01	-2.562222e+01
-8.695199e-01	-2.541301e+01
-8.663752e-01	-2.521955e+01
-8.632304e-01	-2.504219e+01
-8.600857e-01	-2.488061e+01
-8.569409e-01	-2.473390e+01
-8.537962e-01	-2.460058e+01
-8.506515e-01	-2.447862e+01
-8.475067e-01	-2.436556e+01
-8.443620e-01	-2.425852e+01
-8.412173e-01	-2.415430e+01
-8.380725e-01	-2.404951e+01
-8.349278e-01	-2.394069e+01
-8.317830e-01	-2.382451e+01
-8.286383e-01	-2.369790e+01
-8.254936e-01	-2.355828e+01
-8.223488e-01	-2.340374e+01
-8.192041e-01	-2.323309e+01
-8.160594e-01	-2.304601e+01
-8.129146e-01	-2.284300e+01
-8.097699e-01	-2.262532e+01
-8.066251e-01	-2.239488e+01
-8.034804e-01	-2.215406e+01
-8.003357e-01	-2.190555e+01
-7.971909e-01	-2.165217e+01
-7.940462e-01	-2.139675e+01
-7.909015e-01	-2.114195e+01
-7.877567e-01	-2.089027e+01
-7.846120e-01	-2.064393e+01
-7.814672e-01	-2.040487e+01
-7.783225e-01	-2.017475e+01
-7.751778e-01	-1.995498e+01
-7.720330e-01	-1.974672e+01
-7.688883e-01	-1.955091e+01
-7.657436e-01	-1.936835e+01
-7.625988e-01	-1.919966e+01
-7.594541e-01	-1.904540e+01
-7.563093e-01	-1.890601e+01
-7.531646e-01	-1.878190e+01
-7.500199e-01	-1.867347e+01
-7.468751e-01	-1.858107e+01
-7.437304e-01	-1.850509e+01
-7.405857e-01	-1.844591e+01
-7.374409e-01	-1.840396e+01
-7.342962e-01	-1.837966e+01
-7.311514e-01	-1.837347e+01
-7.280067e-01	-1.838587e+01
-7.248620e-01	-1.841733e+01
-7.217172e-01	-1.846832e+01
-7.185725e-01	-1.853930e+01
-7.154278e-01	-1.863068e+01
-7.122830e-01	-1.874281e+01
-7.091383e-01	-1.887596e+01
-7.059935e-01	-1.903028e+01
-7.028488e-01	-1.920575e+01
-6.997041e-01	-1.940218e+01
-6.965593e-01	-1.961914e+01
-6.934146e-01	-1.985592e+01
-6.902699e-01	-2.011147e+01
-6.871251e-01	-2.038439e+01
-6.839804e-01	-2.067284e+01
-6.808356e-01	-2.097454e+01
-6.776909e-01	-2.128677e+01
-6.745462e-01	-2.160636e+01
-6.714014e-01	-2.192982e+01
-6.682567e-01	-2.225340e+01
-6.651120e-01	-2.257331e+01
-6.619672e-01	-2.288600e+01
-6.588225e-01	-2.318837e+01
-6.556777e-01	-2.347812e+01
-6.525330e-01	-2.375397e+01
-6.493883e-01	-2.401586e+01
-6.462435e-01	-2.426498e+01
-6.430988e-01	-2.450371e+01
-6.399541e-01	-2.473541e+01
-6.368093e-01	-2.496414e+01
-6.336646e-01	-2.519433e+01
-6.305198e-01	-2.543041e+01
-6.273751e-01	-2.567651e+01
-6.242304e-01	-2.593619e+01
-6.210856e-01	-2.621215e+01
-6.179409e-01	-2.650610e+01
-6.147962e-01	-2.681853e+01
-6.116514e-01	-2.714863e+01
-6.085067e-01	-2.749418e+01
-6.053619e-01	-2.785150e+01
-6.022172e-01	-2.821559e+01
-5.990725e-01	-2.858033e+01
-5.959277e-01	-2.893895e+01
-5.927830e-01	-2.928475e+01
-5.896383e-01	-2.961191e+01
-5.864935e-01	-2.991650e+01
-5.833488e-01	-3.019724e+01
-5.802040e-01	-3.045595e+01
-5.770593e-01	-3.069755e+01
-5.739146e-01	-3.092950e+01
-5.707698e-01	-3.116096e+01
-5.676251e-01	-3.140173e+01
-5.644804e-01	-3.166113e+01
-5.613356e-01	-3.194706e+01
-5.581909e-01	-3.226499e+01
-5.550461e-01	-3.261691e+01
-5.519014e-01	-3.300013e+01
-5.487567e-01	-3.340574e+01
-5.456119e-01	-3.381699e+01
-5.424672e-01	-3.420815e+01
-5.393225e-01	-3.454503e+01
-5.361777e-01	-3.478912e+01
-5.330330e-01	-3.490614e+01
-5.298883e-01	-3.487689e+01
-5.267435e-01	-3.470465e+01
-5.235988e-01	-3.441418e+01
-5.204540e-01	-3.404291e+01
-5.173093e-01	-3.363026e+01
-5.141646e-01	-3.321003e+01
-5.110198e-01	-3.280721e+01
-5.078751e-01	-3.243794e+01
-5.047304e-01	-3.211074e+01
-5.015856e-01	-3.182801e+01
-4.984409e-01	-3.158721e+01
-4.952961e-01	-3.138181e+01
-4.921514e-01	-3.120198e+01
-4.890067e-01	-3.103526e+01
-4.858619e-01	-3.086759e+01
-4.827172e-01	-3.068460e+01
-4.795725e-01	-3.047344e+01
-4.764277e-01	-3.022460e+01
-4.732830e-01	-2.993343e+01
-4.701382e-01	-2.960083e+01
-4.669935e-01	-2.923274e+01
-4.638488e-01	-2.883881e+01
-4.607040e-01	-2.843061e+01
-4.575593e-01	-2.801981e+01
-4.544146e-01	-2.761697e+01
-4.512698e-01	-2.723070e+01
-4.481251e-01	-2.686730e+01
-4.449803e-01	-2.653077e+01
-4.418356e-01	-2.622287e+01
-4.386909e-01	-2.594333e+01
-4.355461e-01	-2.569001e+01
-4.324014e-01	-2.545915e+01
-4.292567e-01	-2.524556e+01
-4.261119e-01	-2.504292e+01
-4.229672e-01	-2.484415e+01
-4.198224e-01	-2.464189e+01
-4.166777e-01	-2.442913e+01
-4.135330e-01	-2.419984e+01
-4.103882e-01	-2.394961e+01
-4.072435e-01	-2.367608e+01
-4.040988e-01	-2.337921e+01
-4.009540e-01	-2.306111e+01
-3.978093e-01	-2.272573e+01
-3.946645e-01	-2.237826e+01
-3.915198e-01	-2.202455e+01
-3.883751e-01	-2.167054e+01
-3.852303e-01	-2.132185e+01
-3.820856e-01	-2.098349e+01
-3.789409e-01	-2.065974e+01
-3.757961e-01	-2.035404e+01
-3.726514e-01	-2.006914e+01
-3.695066e-01	-1.980710e+01
-3.663619e-01	-1.956943e+01
-3.632172e-01	-1.935717e+01
-3.600724e-01	-1.917106e+01
-3.569277e-01	-1.901158e+01
-3.537830e-01	-1.887905e+01
-3.506382e-01	-1.877370e+01
-3.474935e-01	-1.869574e+01
-3.443487e-01	-1.864538e+01
-3.412040e-01	-1.862286e+01
-3.380593e-01	-1.862848e+01
-3.349145e-01	-1.866259e+01
-3.317698e-01	-1.872556e+01
-3.286251e-01	-1.881777e+01
-3.254803e-01	-1.893959e+01
-3.223356e-01	-1.909129e+01
-3.191908e-01	-1.927301e+01
-3.160461e-01	-1.948465e+01
-3.129014e-01	-1.972580e+01
-3.097566e-01	-1.999564e+01
-3.066119e-01	-2.029278e+01
-3.034672e-01	-2.061520e+01
-3.003224e-01	-2.096009e+01
-2.971777e-01	-2.132376e+01
-2.940329e-01	-2.170161e+01
-2.908882e-01	-2.208815e+01
-2.877435e-01	-2.247720e+01
-2.845987e-01	-2.286220e+01
-2.814540e-01	-2.323672e+01
-2.783093e-01	-2.359514e+01
-2.751645e-01	-2.393333e+01
-2.720198e-01	-2.424929e+01
-2.688750e-01	-2.454352e+01
-2.657303e-01	-2.481906e+01
-2.625856e-01	-2.508116e+01
-2.594408e-01	-2.533666e+01
-2.562961e-01	-2.559319e+01
-2.531514e-01	-2.585840e+01
-2.500066e-01	-2.613927e+01
-2.468619e-01	-2.644154e+01
-2.437171e-01	-2.676930e+01
-2.405724e-01	-2.712467e+01
-2.374277e-01	-2.750755e+01
-2.342829e-01	-2.791550e+01
-2.311382e-01	-2.834362e+01
-2.279935e-01	-2.878474e+01
-2.248487e-01	-2.922984e+01
-2.217040e-01	-2.966888e+01
-2.185592e-01	-3.009212e+01
-2.154145e-01	-3.049173e+01
-2.122698e-01	-3.086337e+01
-2.091250e-01	-3.120733e+01
-2.059803e-01	-3.152867e+01
-2.028356e-01	-3.183636e+01
-1.996908e-01	-3.214160e+01
-1.965461e-01	-3.245568e+01
-1.934013e-01	-3.278779e+01
-1.902566e-01	-3.314288e+01
-1.871119e-01	-3.351967e+01
-1.839671e-01	-3.390863e+01
-1.808224e-01	-3.429040e+01
-1.776777e-01	-3.463552e+01
-1.745329e-01	-3.490715e+01
-1.713882e-01	-3.506832e+01
-1.682435e-01	-3.509300e+01
-1.650987e-01	-3.497583e+01
-1.619540e-01	-3.473456e+01
-1.588092e-01	-3.440318e+01
-1.556645e-01	-3.402064e+01
-1.525198e-01	-3.362149e+01
-1.493750e-01	-3.323097e+01
-1.462303e-01	-3.286405e+01
-1.430856e-01	-3.252644e+01
-1.399408e-01	-3.221624e+01
-1.367961e-01	-3.192576e+01
-1.336513e-01	-3.164337e+01
-1.305066e-01	-3.135560e+01
-1.273619e-01	-3.104938e+01
-1.242171e-01	-3.071451e+01
-1.210724e-01	-3.034551e+01
-1.179277e-01	-2.994263e+01
-1.147829e-01	-2.951153e+01
-1.116382e-01	-2.906181e+01
-1.084934e-01	-2.860506e+01
-1.053487e-01	-2.815296e+01
-1.022040e-01	-2.771578e+01
-9.905923e-02	-2.730149e+01
-9.591449e-02	-2.691538e+01
-9.276975e-02	-2.655997e+01
-8.962502e-02	-2.623512e+01
-8.648028e-02	-2.593821e+01
-8.333554e-02	-2.566444e+01
-8.019080e-02	-2.540718e+01
-7.704607e-02	-2.515841e+01
-7.390133e-02	-2.490940e+01
-7.075659e-02	-2.465156e+01
-6.761185e-02	-2.437733e+01
-6.446712e-02	-2.408115e+01
-6.132238e-02	-2.376016e+01
-5.817764e-02	-2.341451e+01
-5.503290e-02	-2.304723e+01
-5.188817e-02	-2.266365e+01
-4.874343e-02	-2.227061e+01
-4.559869e-02	-2.187557e+01
-4.245395e-02	-2.148589e+01
-3.930922e-02	-2.110829e+01
-3.616448e-02	-2.074851e+01
-3.301974e-02	-2.041124e+01
-2.987501e-02	-2.010009e+01
-2.673027e-02	-1.981770e+01
-2.358553e-02	-1.956586e+01
-2.044079e-02	-1.934569e+01
-1.729606e-02	-1.915779e+01
-1.415132e-02	-1.900233e+01
-1.100658e-02	-1.887924e+01
-7.861843e-03	-1.878824e+01
-4.717106e-03	-1.872901e+01
-1.572369e-03	-1.870116e+01
1.572369e-03	-1.870438e+01
4.717106e-03	-1.873840e+01
7.861843e-03	-1.880304e+01
1.100658e-02	-1.889822e+01
1.415132e-02	-1.902389e+01
1.729606e-02	-1.918004e+01
2.044079e-02	-1.936662e+01
2.358553e-02	-1.958344e+01
2.673027e-02	-1.983010e+01
2.987501e-02	-2.010580e+01
3.301974e-02	-2.040928e+01
3.616448e-02	-2.073856e+01
3.930922e-02	-2.109087e+01
4.245395e-02	-2.146242e+01
4.559869e-02	-2.184838e+01
4.874343e-02	-2.224279e+01
5.188817e-02	-2.263879e+01
5.503290e-02	-2.302894e+01
5.817764e-02	-2.340580e+01
6.132238e-02	-2.376278e+01
6.446712e-02	-2.409501e+01
6.761185e-02	-2.440018e+01
7.075659e-02	-2.467902e+01
7.390133e-02	-2.493541e+01
7.704607e-02	-2.517588e+01
8.019080e-02	-2.540886e+01
8.333554e-02	-2.564366e+01
8.648028e-02	-2.588957e+01
8.962502e-02	-2.615497e+01
9.276975e-02	-2.644678e+01
9.591449e-02	-2.676997e+01
9.905923e-02	-2.712721e+01
1.022040e-01	-2.751857e+01
1.053487e-01	-2.794123e+01
1.084934e-01	-2.838927e+01
1.116382e-01	-2.885358e+01
1.147829e-01	-2.932219e+01
1.179277e-01	-2.978111e+01
1.210724e-01	-3.021602e+01
1.242171e-01	-3.061461e+01
1.273619e-01	-3.096917e+01
1.305066e-01	-3.127855e+01
1.336513e-01	-3.154877e+01
1.367961e-01	-3.179184e+01
1.399408e-01	-3.202335e+01
1.430856e-01	-3.225958e+01
1.462303e-01	-3.251481e+01
1.493750e-01	-3.279922e+01
1.525198e-01	-3.311711e+01
1.556645e-01	-3.346531e+01
1.588092e-01	-3.383169e+01
1.619540e-01	-3.419396e+01
1.650987e-01	-3.451994e+01
1.682435e-01	-3.477099e+01
1.713882e-01	-3.490999e+01
1.745329e-01	-3.491242e+01
1.776777e-01	-3.477529e+01
1.808224e-01	-3.451797e+01
1.839671e-01	-3.417436e+01
1.871119e-01	-3.378172e+01
1.902566e-01	-3.337200e+01
1.934013e-01	-3.296772e+01
1.965461e-01	-3.258158e+01
1.996908e-01	-3.221775e+01
2.028356e-01	-3.187382e+01
2.059803e-01	-3.154289e+01
2.091250e-01	-3.121556e+01
2.122698e-01	-3.088201e+01
2.154145e-01	-3.053381e+01
2.185592e-01	-3.016559e+01
2.217040e-01	-2.977589e+01
2.248487e-01	-2.936723e+01
2.279935e-01	-2.894543e+01
2.311382e-01	-2.851833e+01
2.342829e-01	-2.809441e+01
2.374277e-01	-2.768159e+01
2.405724e-01	-2.728634e+01
2.437171e-01	-2.691315e+01
2.468619e-01	-2.656428e+01
2.500066e-01	-2.623975e+01
2.531514e-01	-2.593741e+01
2.562961e-01	-2.565321e+01
2.594408e-01	-2.538145e+01
2.625856e-01	-2.511532e+01
2.657303e-01	-2.484749e+01
2.688750e-01	-2.457081e+01
2.720198e-01	-2.427920e+01
2.751645e-01	-2.396836e+01
2.783093e-01	-2.363632e+01
2.814540e-01	-2.328370e+01
2.845987e-01	-2.291352e+01
2.877435e-01	-2.253073e+01
2.908882e-01	-2.214152e+01
2.940329e-01	-2.175265e+01
2.971777e-01	-2.137076e+01
3.003224e-01	-2.100201e+01
3.034672e-01	-2.065169e+01
3.066119e-01	-2.032420e+01
3.097566e-01	-2.002295e+01
3.129014e-01	-1.975046e+01
3.160461e-01	-1.950848e+01
3.191908e-01	-1.929807e+01
3.223356e-01	-1.911971e+01
3.254803e-01	-1.897345e+01
3.286251e-01	-1.885898e+01
3.317698e-01	-1.877574e+01
3.349145e-01	-1.872295e+01
3.380593e-01	-1.869976e+01
3.412040e-01	-1.870522e+01
3.443487e-01	-1.873839e+01
3.474935e-01	-1.879837e+01
3.506382e-01	-1.888433e+01
3.537830e-01	-1.899553e+01
3.569277e-01	-1.913131e+01
3.600724e-01	-1.929112e+01
3.632172e-01	-1.947447e+01
3.663619e-01	-1.968090e+01
3.695066e-01	-1.990990e+01
3.726514e-01	-2.016086e+01
3.757961e-01	-2.043292e+01
3.789409e-01	-2.072490e+01
3.820856e-01	-2.103516e+01
3.852303e-01	-2.136145e+01
3.883751e-01	-2.170079e+01
3.915198e-01	-2.204942e+01
3.946645e-01	-2.240275e+01
3.978093e-01	-2.275546e+01
4.009540e-01	-2.310171e+01
4.040988e-01	-2.343553e+01
4.072435e-01	-2.375137e+01
4.103882e-01	-2.404471e+01
4.135330e-01	-2.431275e+01
4.166777e-01	-2.455488e+01
4.198224e-01	-2.477291e+01
4.229672e-01	-2.497098e+01
4.261119e-01	-2.515518e+01
4.292567e-01	-2.533288e+01
4.324014e-01	-2.551206e+01
4.355461e-01	-2.570061e+01
4.386909e-01	-2.590579e+01
4.418356e-01	-2.613381e+01
4.449803e-01	-2.638948e+01
4.481251e-01	-2.667597e+01
4.512698e-01	-2.699459e+01
4.544146e-01	-2.734451e+01
4.575593e-01	-2.772252e+01
4.607040e-01	-2.812273e+01
4.638488e-01	-2.853644e+01
4.669935e-01	-2.895221e+01
4.701382e-01	-2.935637e+01
4.732830e-01	-2.973430e+01
4.764277e-01	-3.007235e+01
4.795725e-01	-3.036028e+01
4.827172e-01	-3.059356e+01
4.858619e-01	-3.077455e+01
4.890067e-01	-3.091233e+01
4.921514e-01	-3.102096e+01
4.952961e-01	-3.111713e+01
4.984409e-01	-3.121773e+01
5.015856e-01	-3.133805e+01
5.047304e-01	-3.149061e+01
5.078751e-01	-3.168451e+01
5.110198e-01	-3.192503e+01
5.141646e-01	-3.221308e+01
5.173093e-01	-3.254450e+01
5.204540e-01	-3.290900e+01
5.235988e-01	-3.328887e+01
5.267435e-01	-3.365817e+01
5.298883e-01	-3.398334e+01
5.330330e-01	-3.422701e+01
5.361777e-01	-3.435550e+01
5.393225e-01	-3.434857e+01
5.424672e-01	-3.420625e+01
5.456119e-01	-3.394853e+01
5.487567e-01	-3.360800e+01
5.519014e-01	-3.322014e+01
5.550461e-01	-3.281611e+01
5.581909e-01	-3.241928e+01
5.613356e-01	-3.204480e+01
5.644804e-01	-3.170072e+01
5.676251e-01	-3.138939e+01
5.707698e-01	-3.110885e+01
5.739146e-01	-3.085395e+01
5.770593e-01	-3.061733e+01
5.802040e-01	-3.039033e+01
5.833488e-01	-3.016396e+01
5.864935e-01	-2.992982e+01
5.896383e-01	-2.968106e+01
5.927830e-01	-2.941316e+01
5.959277e-01	-2.912437e+01
5.990725e-01	-2.881573e+01
6.022172e-01	-2.849064e+01
6.053619e-01	-2.815417e+01
6.085067e-01	-2.781224e+01
6.116514e-01	-2.747081e+01
6.147962e-01	-2.713523e+01
6.179409e-01	-2.680982e+01
6.210856e-01	-2.649762e+01
6.242304e-01	-2.620028e+01
6.273751e-01	-2.591807e+01
6.305198e-01	-2.564999e+01
6.336646e-01	-2.539390e+01
6.368093e-01	-2.514669e+01
6.399541e-01	-2.490462e+01
6.430988e-01	-2.466350e+01
6.462435e-01	-2.441913e+01
6.493883e-01	-2.416766e+01
6.525330e-01	-2.390588e+01
6.556777e-01	-2.363162e+01
6.588225e-01	-2.334390e+01
6.619672e-01	-2.304307e+01
6.651120e-01	-2.273067e+01
6.682567e-01	-2.240931e+01
6.714014e-01	-2.208238e+01
6.745462e-01	-2.175374e+01
6.776909e-01	-2.142744e+01
6.808356e-01	-2.110744e+01
6.839804e-01	-2.079746e+01
6.871251e-01	-2.050080e+01
6.902699e-01	-2.022032e+01
6.934146e-01	-1.995839e+01
6.965593e-01	-1.971688e+01
6.997041e-01	-1.949724e+01
7.028488e-01	-1.930050e+01
7.059935e-01	-1.912731e+01
7.091383e-01	-1.897802e+01
7.122830e-01	-1.885270e+01
7.154278e-01	-1.875116e+01
7.185725e-01	-1.867304e+01
7.217172e-01	-1.861779e+01
7.248620e-01	-1.858470e+01
7.280067e-01	-1.857297e+01
7.311514e-01	-1.858167e+01
7.342962e-01	-1.860984e+01
7.374409e-01	-1.865642e+01
7.405857e-01	-1.872034e+01
7.437304e-01	-1.880054e+01
7.468751e-01	-1.889594e+01
7.500199e-01	-1.900552e+01
7.531646e-01	-1.912829e+01
7.563093e-01	-1.926336e+01
7.594541e-01	-1.940990e+01
7.625988e-01	-1.956720e+01
7.657436e-01	-1.973462e+01
7.688883e-01	-1.991163e+01
7.720330e-01	-2.009779e+01
7.751778e-01	-2.029269e+01
7.783225e-01	-2.049599e+01
7.814672e-01	-2.070732e+01
7.846120e-01	-2.092627e+01
7.877567e-01	-2.115233e+01
7.909015e-01	-2.138486e+01
7.940462e-01	-2.162301e+01
7.971909e-01	-2.186568e+01
8.003357e-01	-2.211149e+01
8.034804e-01	-2.235875e+01
8.066251e-01	-2.260546e+01
8.097699e-01	-2.284932e+01
8.129146e-01	-2.308780e+01
8.160594e-01	-2.331824e+01
8.192041e-01	-2.353796e+01
8.223488e-01	-2.374445e+01
8.254936e-01	-2.393558e+01
8.286383e-01	-2.410975e+01
8.317830e-01	-2.426610e+01
8.349278e-01	-2.440458e+01
8.380725e-01	-2.452607e+01
8.412173e-01	-2.463230e+01
8.443620e-01	-2.472576e+01
8.475067e-01	-2.480957e+01
8.506515e-01	-2.488724e+01
8.537962e-01	-2.496250e+01
8.569409e-01	-2.503912e+01
8.600857e-01	-2.512069e+01
8.632304e-01	-2.521054e+01
8.663752e-01	-2.531161e+01
8.695199e-01	-2.542635e+01
8.726646e-01	-2.555672e+01
8.758094e-01	-2.570408e+01
8.789541e-01	-2.586920e+01
8.820988e-01	-2.605215e+01
8.852436e-01	-2.625231e+01
8.883883e-01	-2.646824e+01
8.915331e-01	-2.669768e+01
8.946778e-01	-2.693741e+01
8.978225e-01	-2.718330e+01
9.009673e-01	-2.743025e+01
9.041120e-01	-2.767232e+01
9.072567e-01	-2.790295e+01
9.104015e-01	-2.811530e+01
9.135462e-01	-2.830276e+01
9.166909e-01	-2.845958e+01
9.198357e-01	-2.858151e+01
9.229804e-01	-2.866628e+01
9.261252e-01	-2.871402e+01
9.292699e-01	-2.872715e+01
9.324146e-01	-2.871019e+01
9.355594e-01	-2.866916e+01
9.387041e-01	-2.861101e+01
9.418488e-01	-2.854296e+01
9.449936e-01	-2.847204e+01
9.481383e-01	-2.840469e+01
9.512831e-01	-2.834658e+01
9.544278e-01	-2.830249e+01
9.575725e-01	-2.827631e+01
9.607173e-01	-2.827106e+01
9.638620e-01	-2.828896e+01
9.670067e-01	-2.833148e+01
9.701515e-01	-2.839936e+01
9.732962e-01	-2.849266e+01
9.764410e-01	-2.861070e+01
9.795857e-01	-2.875202e+01
9.827304e-01	-2.891436e+01
9.858752e-01	-2.909448e+01
9.890199e-01	-2.928809e+01
9.921646e-01	-2.948978e+01
9.953094e-01	-2.969292e+01
9.984541e-01	-2.988976e+01
1.001599e+00	-3.007160e+01
1.004744e+00	-3.022928e+01
1.007888e+00	-3.035382e+01
1.011033e+00	-3.043726e+01
1.014178e+00	-3.047365e+01
1.017323e+00	-3.045978e+01
1.020467e+00	-3.039565e+01
1.023612e+00	-3.028442e+01
1.026757e+00	-3.013193e+01
1.029901e+00	-2.994582e+01
1.033046e+00	-2.973469e+01
1.036191e+00	-2.950716e+01
1.039336e+00	-2.927133e+01
1.042480e+00	-2.903432e+01
1.045625e+00	-2.880215e+01
1.048770e+00	-2.857965e+01
1.051915e+00	-2.837060e+01
1.055059e+00	-2.817779e+01
1.058204e+00	-2.800321e+01
1.061349e+00	-2.784812e+01
1.064494e+00	-2.771320e+01
1.067638e+00	-2.759864e+01
1.070783e+00	-2.750420e+01
1.073928e+00	-2.742928e+01
1.077073e+00	-2.737292e+01
1.080217e+00	-2.733386e+01
1.083362e+00	-2.731054e+01
1.086507e+00	-2.730110e+01
1.089652e+00	-2.730341e+01
1.092796e+00	-2.731504e+01
1.095941e+00	-2.733330e+01
1.099086e+00	-2.735527e+01
1.102230e+00	-2.737783e+01
1.105375e+00	-2.739772e+01
1.108520e+00	-2.741168e+01
1.111665e+00	-2.741648e+01
1.114809e+00	-2.740914e+01
1.117954e+00	-2.738701e+01
1.121099e+00	-2.734793e+01
1.124244e+00	-2.729035e+01
1.127388e+00	-2.721342e+01
1.130533e+00	-2.711699e+01
1.133678e+00	-2.700164e+01
1.136823e+00	-2.686860e+01
1.139967e+00	-2.671961e+01
1.143112e+00	-2.655683e+01
1.146257e+00	-2.638268e+01
1.149402e+00	-2.619971e+01
1.152546e+00	-2.601047e+01
1.155691e+00	-2.581739e+01
1.158836e+00	-2.562277e+01
1.161980e+00	-2.542866e+01
1.165125e+00	-2.523688e+01
1.168270e+00	-2.504899e+01
1.171415e+00	-2.486629e+01
1.174559e+00	-2.468985e+01
1.177704e+00	-2.452049e+01
1.180849e+00	-2.435885e+01
1.183994e+00	-2.420535e+01
1.187138e+00	-2.406028e+01
1.190283e+00	-2.392374e+01
1.193428e+00	-2.379572e+01
1.196573e+00	-2.367609e+01
1.199717e+00	-2.356462e+01
1.202862e+00	-2.346099e+01
1.206007e+00	-2.336477e+01
1.209152e+00	-2.327549e+01
1.212296e+00	-2.319262e+01
1.215441e+00	-2.311554e+01
1.218586e+00	-2.304361e+01
1.221730e+00	-2.297615e+01
1.224875e+00	-2.291243e+01
1.228020e+00	-2.285171e+01
1.231165e+00	-2.279322e+01
1.234309e+00	-2.273621e+01
1.237454e+00	-2.267989e+01
1.240599e+00	-2.262353e+01
1.243744e+00	-2.256640e+01
1.246888e+00	-2.250779e+01
1.250033e+00	-2.244706e+01
1.253178e+00	-2.238363e+01
1.256323e+00	-2.231694e+01
1.259467e+00	-2.224656e+01
1.262612e+00	-2.217211e+01
1.265757e+00	-2.209329e+01
1.268902e+00	-2.200989e+01
1.272046e+00	-2.192182e+01
1.275191e+00	-2.182902e+01
1.278336e+00	-2.173157e+01
1.281480e+00	-2.162958e+01
1.284625e+00	-2.152328e+01
1.287770e+00	-2.141291e+01
1.290915e+00	-2.129880e+01
1.294059e+00	-2.118131e+01
1.297204e+00	-2.106083e+01
1.300349e+00	-2.093779e+01
1.303494e+00	-2.081261e+01
1.306638e+00	-2.068574e+01
1.309783e+00	-2.055761e+01
1.312928e+00	-2.042865e+01
1.316073e+00	-2.029927e+01
1.319217e+00	-2.016988e+01
1.322362e+00	-2.004084e+01
1.325507e+00	-1.991251e+01
1.328652e+00	-1.978522e+01
1.331796e+00	-1.965927e+01
1.334941e+00	-1.953492e+01
1.338086e+00	-1.941242e+01
1.341230e+00	-1.929198e+01
1.344375e+00	-1.917381e+01
1.347520e+00	-1.905807e+01
1.350665e+00	-1.894490e+01
1.353809e+00	-1.883442e+01
1.356954e+00	-1.872674e+01
1.360099e+00	-1.862194e+01
1.363244e+00	-1.852008e+01
1.366388e+00	-1.842121e+01
1.369533e+00	-1.832537e+01
1.372678e+00	-1.823257e+01
1.375823e+00	-1.814283e+01
1.378967e+00	-1.805614e+01
1.382112e+00	-1.797250e+01
1.385257e+00	-1.789187e+01
1.388402e+00	-1.781423e+01
1.391546e+00	-1.773955e+01
1.394691e+00	-1.766778e+01
1.397836e+00	-1.759888e+01
1.400981e+00	-1.753280e+01
1.404125e+00	-1.746947e+01
1.407270e+00	-1.740884e+01
1.410415e+00	-1.735086e+01
1.413559e+00	-1.729544e+01
1.416704e+00	-1.724254e+01
1.419849e+00	-1.719208e+01
1.422994e+00	-1.714399e+01
1.426138e+00	-1.709820e+01
1.429283e+00	-1.705464e+01
1.432428e+00	-1.701324e+01
1.435573e+00	-1.697394e+01
1.438717e+00	-1.693665e+01
1.441862e+00	-1.690131e+01
1.445007e+00	-1.686784e+01
1.448152e+00	-1.683619e+01
1.451296e+00	-1.680628e+01
1.454441e+00	-1.677803e+01
1.457586e+00	-1.675140e+01
1.460731e+00	-1.672630e+01
1.463875e+00	-1.670268e+01
1.467020e+00	-1.668047e+01
1.470165e+00	-1.665961e+01
1.473309e+00	-1.664004e+01
1.476454e+00	-1.662169e+01
1.479599e+00	-1.660452e+01
1.482744e+00	-1.658847e+01
1.485888e+00	-1.657348e+01
1.489033e+00	-1.655950e+01
1.492178e+00	-1.654648e+01
1.495323e+00	-1.653437e+01
1.498467e+00	-1.652312e+01
1.501612e+00	-1.651269e+01
1.504757e+00	-1.650303e+01
1.507902e+00	-1.649411e+01
1.511046e+00	-1.648587e+01
1.514191e+00	-1.647829e+01
1.517336e+00	-1.647132e+01
1.520481e+00	-1.646494e+01
1.523625e+00	-1.645911e+01
1.526770e+00	-1.645380e+01
1.529915e+00	-1.644898e+01
1.533059e+00	-1.644462e+01
1.536204e+00	-1.644070e+01
1.539349e+00	-1.643720e+01
1.542494e+00	-1.643410e+01
1.545638e+00	-1.643137e+01
1.548783e+00	-1.642900e+01
1.551928e+00	-1.642698e+01
1.555073e+00	-1.642529e+01
1.558217e+00	-1.642393e+01
1.561362e+00	-1.642287e+01
1.564507e+00	-1.642212e+01
1.567652e+00	-1.642168e+01
1.570796e+00	-1.642153e+01


==> Data/beamf_SI_tx_Nested_11_11_43_lambda.dat <==
theta	SI
-1.570796e+00	-3.596948e+01
-1.567652e+00	-3.596955e+01
-1.564507e+00	-3.596978e+01
-1.561362e+00	-3.597016e+01
-1.558217e+00	-3.597070e+01
-1.555073e+00	-3.597142e+01
-1.551928e+00	-3.597231e+01
-1.548783e+00	-3.597339e+01
-1.545638e+00	-3.597469e+01
-1.542494e+00	-3.597621e+01
-1.539349e+00	-3.597797e+01
-1.536204e+00	-3.598000e+01
-1.533059e+00	-3.598233e+01
-1.529915e+00	-3.598497e+01
-1.526770e+00	-3.598796e+01
-1.523625e+00	-3.599133e+01
-1.520481e+00	-3.599511e+01
-1.517336e+00	-3.599935e+01
-1.514191e+00	-3.600407e+01
-1.511046e+00	-3.600932e+01
-1.507902e+00	-3.601515e+01
-1.504757e+00	-3.602159e+01
-1.501612e+00	-3.602869e+01
-1.498467e+00	-3.603652e+01
-1.495323e+00	-3.604511e+01
-1.492178e+00	-3.605452e+01
-1.489033e+00	-3.606481e+01
-1.485888e+00	-3.607604e+01
-1.482744e+00	-3.608827e+01
-1.479599e+00	-3.610157e+01
-1.476454e+00	-3.611599e+01
-1.473309e+00	-3.613161e+01
-1.470165e+00	-3.614849e+01
-1.467020e+00	-3.616672e+01
-1.463875e+00	-3.618636e+01
-1.460731e+00	-3.620749e+01
-1.457586e+00	-3.623018e+01
-1.454441e+00	-3.625453e+01
-1.451296e+00	-3.628061e+01
-1.448152e+00	-3.630850e+01
-1.445007e+00	-3.633829e+01
-1.441862e+00	-3.637007e+01
-1.438717e+00	-3.640393e+01
-1.435573e+00	-3.643996e+01
-1.432428e+00	-3.647825e+01
-1.429283e+00	-3.651890e+01
-1.426138e+00	-3.656199e+01
-1.422994e+00	-3.660764e+01
-1.419849e+00	-3.665592e+01
-1.416704e+00	-3.670694e+01
-1.413559e+00	-3.676080e+01
-1.410415e+00	-3.681759e+01
-1.407270e+00	-3.687742e+01
-1.404125e+00	-3.694037e+01
-1.400981e+00	-3.700655e+01
-1.397836e+00	-3.707605e+01
-1.394691e+00	-3.714896e+01
-1.391546e+00	-3.722537e+01
-1.388402e+00	-3.730537e+01
-1.385257e+00	-3.738904e+01
-1.382112e+00	-3.747646e+01
-1.378967e+00	-3.756770e+01
-1.375823e+00	-3.766283e+01
-1.372678e+00	-3.776191e+01
-1.369533e+00	-3.786498e+01
-1.366388e+00	-3.797207e+01
-1.363244e+00	-3.808323e+01
-1.360099e+00	-3.819844e+01
-1.356954e+00	-3.831772e+01
-1.353809e+00	-3.844103e+01
-1.350665e+00	-3.856833e+01
-1.347520e+00	-3.869954e+01
-1.344375e+00	-3.883457e+01
-1.341230e+00	-3.897329e+01
-1.338086e+00	-3.911553e+01
-1.334941e+00	-3.926111e+01
-1.331796e+00	-3.940977e+01
-1.328652e+00	-3.956123e+01
-1.325507e+00	-3.971516e+01
-1.322362e+00	-3.987118e+01
-1.319217e+00	-4.002885e+01
-1.316073e+00	-4.018766e+01
-1.312928e+00	-4.034709e+01
-1.309783e+00	-4.050650e+01
-1.306638e+00	-4.066525e+01
-1.303494e+00	-4.082261e+01
-1.300349e+00	-4.097784e+01
-1.297204e+00	-4.113012e+01
-1.294059e+00	-4.127865e+01
-1.290915e+00	-4.142259e+01
-1.287770e+00	-4.156113e+01
-1.284625e+00	-4.169346e+01
-1.281480e+00	-4.181885e+01
-1.278336e+00	-4.193663e+01
-1.275191e+00	-4.204623e+01
-1.272046e+00	-4.214721e+01
-1.268902e+00	-4.223925e+01
-1.265757e+00	-4.232222e+01
-1.262612e+00	-4.239613e+01
-1.259467e+00	-4.246120e+01
-1.256323e+00	-4.251779e+01
-1.253178e+00	-4.256646e+01
-1.250033e+00	-4.260791e+01
-1.246888e+00	-4.264300e+01
-1.243744e+00	-4.267271e+01
-1.240599e+00	-4.269810e+01
-1.237454e+00	-4.272031e+01
-1.234309e+00	-4.274056e+01
-1.231165e+00	-4.276005e+01
-1.228020e+00	-4.278004e+01
-1.224875e+00	-4.280173e+01
-1.221730e+00	-4.282632e+01
-1.218586e+00	-4.285497e+01
-1.215441e+00	-4.288878e+01
-1.212296e+00	-4.292879e+01
-1.209152e+00	-4.297600e+01
-1.206007e+00	-4.303131e+01
-1.202862e+00	-4.309554e+01
-1.199717e+00	-4.316946e+01
-1.196573e+00	-4.325373e+01
-1.193428e+00	-4.334893e+01
-1.190283e+00	-4.345552e+01
-1.187138e+00	-4.357388e+01
-1.183994e+00	-4.370424e+01
-1.180849e+00	-4.384670e+01
-1.177704e+00	-4.400119e+01
-1.174559e+00	-4.416749e+01
-1.171415e+00	-4.434510e+01
-1.168270e+00	-4.453334e+01
-1.165125e+00	-4.473118e+01
-1.161980e+00	-4.493730e+01
-1.158836e+00	-4.514999e+01
-1.155691e+00	-4.536711e+01
-1.152546e+00	-4.558611e+01
-1.149402e+00	-4.580395e+01
-1.146257e+00	-4.601719e+01
-1.143112e+00	-4.622200e+01
-1.139967e+00	-4.641427e+01
-1.136823e+00	-4.658984e+01
-1.133678e+00	-4.674465e+01
-1.130533e+00	-4.687508e+01
-1.127388e+00	-4.697822e+01
-1.124244e+00	-4.705213e+01
-1.121099e+00	-4.709608e+01
-1.117954e+00	-4.711061e+01
-1.114809e+00	-4.709755e+01
-1.111665e+00	-4.705986e+01
-1.108520e+00	-4.700138e+01
-1.105375e+00	-4.692660e+01
-1.102230e+00	-4.684031e+01
-1.099086e+00	-4.674737e+01
-1.095941e+00	-4.665251e+01
-1.092796e+00	-4.656013e+01
-1.089652e+00	-4.647429e+01
-1.086507e+00	-4.639856e+01
-1.083362e+00	-4.633609e+01
-1.080217e+00	-4.628961e+01
-1.077073e+00	-4.626142e+01
-1.073928e+00	-4.625346e+01
-1.070783e+00	-4.626730e+01
-1.067638e+00	-4.630422e+01
-1.064494e+00	-4.636515e+01
-1.061349e+00	-4.645072e+01
-1.058204e+00	-4.656121e+01
-1.055059e+00	-4.669650e+01
-1.051915e+00	-4.685604e+01
-1.048770e+00	-4.703872e+01
-1.045625e+00	-4.724277e+01
-1.042480e+00	-4.746559e+01
-1.039336e+00	-4.770359e+01
-1.036191e+00	-4.795201e+01
-1.033046e+00	-4.820473e+01
-1.029901e+00	-4.845426e+01
-1.026757e+00	-4.869171e+01
-1.023612e+00	-4.890717e+01
-1.020467e+00	-4.909028e+01
-1.017323e+00	-4.923117e+01
-1.014178e+00	-4.932164e+01
-1.011033e+00	-4.935635e+01
-1.007888e+00	-4.933369e+01
-1.004744e+00	-4.925610e+01
-1.001599e+00	-4.912974e+01
-9.984541e-01	-4.896351e+01
-9.953094e-01	-4.876789e+01
-9.921646e-01	-4.855378e+01
-9.890199e-01	-4.833157e+01
-9.858752e-01	-4.811056e+01
-9.827304e-01	-4.789869e+01
-9.795857e-01	-4.770246e+01
-9.764410e-01	-4.752704e+01
-9.732962e-01	-4.737639e+01
-9.701515e-01	-4.725347e+01
-9.670067e-01	-4.716033e+01
-9.638620e-01	-4.709827e+01
-9.607173e-01	-4.706790e+01
-9.575725e-01	-4.706918e+01
-9.544278e-01	-4.710141e+01
-9.512831e-01	-4.716317e+01
-9.481383e-01	-4.725222e+01
-9.449936e-01	-4.736542e+01
-9.418488e-01	-4.749848e+01
-9.387041e-01	-4.764591e+01
-9.355594e-01	-4.780082e+01
-9.324146e-01	-4.795492e+01
-9.292699e-01	-4.809870e+01
-9.261252e-01	-4.822182e+01
-9.229804e-01	-4.831383e+01
-9.198357e-01	-4.836521e+01
-9.166909e-01	-4.836859e+01
-9.135462e-01	-4.831975e+01
-9.104015e-01	-4.821837e+01
-9.072567e-01	-4.806800e+01
-9.041120e-01	-4.787555e+01
-9.009673e-01	-4.765014e+01
-8.978225e-01	-4.740201e+01
-8.946778e-01	-4.714136e+01
-8.915331e-01	-4.687763e+01
-8.883883e-01	-4.661899e+01
-8.852436e-01	-4.637215e+01
-8.820988e-01	-4.614235e+01
-8.789541e-01	-4.593347e+01
-8.758094e-01	-4.574814e+01
-8.726646e-01	-4.558789e+01
-8.695199e-01	-4.545328e+01
-8.663752e-01	-4.534396e+01
-8.632304e-01	-4.525876e+01
-8.600857e-01	-4.519568e+01
-8.569409e-01	-4.515193e+01
-8.537962e-01	-4.512391e+01
-8.506515e-01	-4.510723e+01
-8.475067e-01	-4.509675e+01
-8.443620e-01	-4.508669e+01
-8.412173e-01	-4.507082e+01
-8.380725e-01	-4.504277e+01
-8.349278e-01	-4.499636e+01
-8.317830e-01	-4.492613e+01
-8.286383e-01	-4.482776e+01
-8.254936e-01	-4.469848e+01
-8.223488e-01	-4.453733e+01
-8.192041e-01	-4.434521e+01
-8.160594e-01	-4.412465e+01
-8.129146e-01	-4.387953e+01
-8.097699e-01	-4.361458e+01
-8.066251e-01	-4.333492e+01
-8.034804e-01	-4.304568e+01
-8.003357e-01	-4.275164e+01
-7.971909e-01	-4.245706e+01
-7.940462e-01	-4.216555e+01
-7.909015e-01	-4.188005e+01
-7.877567e-01	-4.160289e+01
-7.846120e-01	-4.133579e+01
-7.814672e-01	-4.108002e+01
-7.783225e-01	-4.083642e+01
-7.751778e-01	-4.060555e+01
-7.720330e-01	-4.038774e+01
-7.688883e-01	-4.018318e+01
-7.657436e-01	-3.999199e+01
-7.625988e-01	-3.981429e+01
-7.594541e-01	-3.965022e+01
-7.563093e-01	-3.949998e+01
-7.531646e-01	-3.936389e+01
-7.500199e-01	-3.924237e+01
-7.468751e-01	-3.913598e+01
-7.437304e-01	-3.904538e+01
-7.405857e-01	-3.897137e+01
-7.374409e-01	-3.891481e+01
-7.342962e-01	-3.887669e+01
-7.311514e-01	-3.885804e+01
-7.280067e-01	-3.885991e+01
-7.248620e-01	-3.888339e+01
-7.217172e-01	-3.892955e+01
-7.185725e-01	-3.899940e+01
-7.154278e-01	-3.909390e+01
-7.122830e-01	-3.921388e+01
-7.091383e-01	-3.936006e+01
-7.059935e-01	-3.953293e+01
-7.028488e-01	-3.973280e+01
-6.997041e-01	-3.995966e+01
-6.965593e-01	-4.021314e+01
-6.934146e-01	-4.049246e+01
-6.902699e-01	-4.079629e+01
-6.871251e-01	-4.112273e+01
-6.839804e-01	-4.146915e+01
-6.808356e-01	-4.183214e+01
-6.776909e-01	-4.220749e+01
-6.745462e-01	-4.259020e+01
-6.714014e-01	-4.297460e+01
-6.682567e-01	-4.335457e+01
-6.651120e-01	-4.372401e+01
-6.619672e-01	-4.407729e+01
-6.588225e-01	-4.440987e+01
-6.556777e-01	-4.471894e+01
-6.525330e-01	-4.500376e+01
-6.493883e-01	-4.526592e+01
-6.462435e-01	-4.550916e+01
-6.430988e-01	-4.573898e+01
-6.399541e-01	-4.596205e+01
-6.368093e-01	-4.618548e+01
-6.336646e-01	-4.641624e+01
-6.305198e-01	-4.666053e+01
-6.273751e-01	-4.692336e+01
-6.242304e-01	-4.720819e+01
-6.210856e-01	-4.751660e+01
-6.179409e-01	-4.784806e+01
-6.147962e-01	-4.819965e+01
-6.116514e-01	-4.856590e+01
-6.085067e-01	-4.893874e+01
-6.053619e-01	-4.930781e+01
-6.022172e-01	-4.966115e+01
-5.990725e-01	-4.998655e+01
-5.959277e-01	-5.027339e+01
-5.927830e-01	-5.051473e+01
-5.896383e-01	-5.070898e+01
-5.864935e-01	-5.086068e+01
-5.833488e-01	-5.097989e+01
-5.802040e-01	-5.108065e+01
-5.770593e-01	-5.117894e+01
-5.739146e-01	-5.129071e+01
-5.707698e-01	-5.143039e+01
-5.676251e-01	-5.160988e+01
-5.644804e-01	-5.183782e+01
-5.613356e-01	-5.211893e+01
-5.581909e-01	-5.245304e+01
-5.550461e-01	-5.283364e+01
-5.519014e-01	-5.324580e+01
-5.487567e-01	-5.366387e+01
-5.456119e-01	-5.405010e+01
-5.424672e-01	-5.435674e+01
-5.393225e-01	-5.453464e+01
-5.361777e-01	-5.454810e+01
-5.330330e-01	-5.438947e+01
-5.298883e-01	-5.408280e+01
-5.267435e-01	-5.367389e+01
-5.235988e-01	-5.321429e+01
-5.204540e-01	-5.274918e+01
-5.173093e-01	-5.231238e+01
-5.141646e-01	-5.192631e+01
-5.110198e-01	-5.160415e+01
-5.078751e-01	-5.135209e+01
-5.047304e-01	-5.117100e+01
-5.015856e-01	-5.105736e+01
-4.984409e-01	-5.100354e+01
-4.952961e-01	-5.099763e+01
-4.921514e-01	-5.102307e+01
-4.890067e-01	-5.105859e+01
-4.858619e-01	-5.107894e+01
-4.827172e-01	-5.105727e+01
-4.795725e-01	-5.096924e+01
-4.764277e-01	-5.079811e+01
-4.732830e-01	-5.053891e+01
-4.701382e-01	-5.019953e+01
-4.669935e-01	-4.979812e+01
-4.638488e-01	-4.935815e+01
-4.607040e-01	-4.890357e+01
-4.575593e-01	-4.845536e+01
-4.544146e-01	-4.802995e+01
-4.512698e-01	-4.763892e+01
-4.481251e-01	-4.728945e+01
-4.449803e-01	-4.698495e+01
-4.418356e-01	-4.672564e+01
-4.386909e-01	-4.650894e+01
-4.355461e-01	-4.632980e+01
-4.324014e-01	-4.618082e+01
-4.292567e-01	-4.605248e+01
-4.261119e-01	-4.593340e+01
-4.229672e-01	-4.581092e+01
-4.198224e-01	-4.567206e+01
-4.166777e-01	-4.550473e+01
-4.135330e-01	-4.529932e+01
-4.103882e-01	-4.504992e+01
-4.072435e-01	-4.475522e+01
-4.040988e-01	-4.441843e+01
-4.009540e-01	-4.404650e+01
-3.978093e-01	-4.364877e+01
-3.946645e-01	-4.323557e+01
-3.915198e-01	-4.281694e+01
-3.883751e-01	-4.240185e+01
-3.852303e-01	-4.199774e+01
-3.820856e-01	-4.161045e+01
-3.789409e-01	-4.124434e+01
-3.757961e-01	-4.090243e+01
-3.726514e-01	-4.058673e+01
-3.695066e-01	-4.029845e+01
-3.663619e-01	-4.003823e+01
-3.632172e-01	-3.980636e+01
-3.600724e-01	-3.960292e+01
-3.569277e-01	-3.942793e+01
-3.537830e-01	-3.928143e+01
-3.506382e-01	-3.916354e+01
-3.474935e-01	-3.907457e+01
-3.443487e-01	-3.901497e+01
-3.412040e-01	-3.898536e+01
-3.380593e-01	-3.898656e+01
-3.349145e-01	-3.901950e+01
-3.317698e-01	-3.908519e+01
-3.286251e-01	-3.918469e+01
-3.254803e-01	-3.931904e+01
-3.223356e-01	-3.948916e+01
-3.191908e-01	-3.969574e+01
-3.160461e-01	-3.993919e+01
-3.129014e-01	-4.021942e+01
-3.097566e-01	-4.053573e+01
-3.066119e-01	-4.088662e+01
-3.034672e-01	-4.126954e+01
-3.003224e-01	-4.168068e+01
-2.971777e-01	-4.211475e+01
-2.940329e-01	-4.256486e+01
-2.908882e-01	-4.302251e+01
-2.877435e-01	-4.347789e+01
-2.845987e-01	-4.392051e+01
-2.814540e-01	-4.434025e+01
-2.783093e-01	-4.472873e+01
-2.751645e-01	-4.508073e+01
-2.720198e-01	-4.539520e+01
-2.688750e-01	-4.567570e+01
-2.657303e-01	-4.592986e+01
-2.625856e-01	-4.616822e+01
-2.594408e-01	-4.640272e+01
-2.562961e-01	-4.664523e+01
-2.531514e-01	-4.690633e+01
-2.500066e-01	-4.719446e+01
-2.468619e-01	-4.751531e+01
-2.437171e-01	-4.787150e+01
-2.405724e-01	-4.826215e+01
-2.374277e-01	-4.868269e+01
-2.342829e-01	-4.912467e+01
-2.311382e-01	-4.957594e+01
-2.279935e-01	-5.002143e+01
-2.248487e-01	-5.044484e+01
-2.217040e-01	-5.083128e+01
-2.185592e-01	-5.117050e+01
-2.154145e-01	-5.145962e+01
-2.122698e-01	-5.170429e+01
-2.091250e-01	-5.191766e+01
-2.059803e-01	-5.211765e+01
-2.028356e-01	-5.232346e+01
-1.996908e-01	-5.255236e+01
-1.965461e-01	-5.281715e+01
-1.934013e-01	-5.312416e+01
-1.902566e-01	-5.347129e+01
-1.871119e-01	-5.384605e+01
-1.839671e-01	-5.422366e+01
-1.808224e-01	-5.456671e+01
-1.776777e-01	-5.482903e+01
-1.745329e-01	-5.496599e+01
-1.713882e-01	-5.494971e+01
-1.682435e-01	-5.478107e+01
-1.650987e-01	-5.448977e+01
-1.619540e-01	-5.412229e+01
-1.588092e-01	-5.372684e+01
-1.556645e-01	-5.334312e+01
-1.525198e-01	-5.299861e+01
-1.493750e-01	-5.270878e+01
-1.462303e-01	-5.247882e+01
-1.430856e-01	-5.230518e+01
-1.399408e-01	-5.217660e+01
-1.367961e-01	-5.207494e+01
-1.336513e-01	-5.197637e+01
-1.305066e-01	-5.185378e+01
-1.273619e-01	-5.168093e+01
-1.242171e-01	-5.143798e+01
-1.210724e-01	-5.111636e+01
-1.179277e-01	-5.072095e+01
-1.147829e-01	-5.026808e+01
-1.116382e-01	-4.978070e+01
-1.084934e-01	-4.928305e+01
-1.053487e-01	-4.879663e+01
-1.022040e-01	-4.833817e+01
-9.905923e-02	-4.791908e+01
-9.591449e-02	-4.754573e+01
-9.276975e-02	-4.722002e+01
-8.962502e-02	-4.693991e+01
-8.648028e-02	-4.669982e+01
-8.333554e-02	-4.649099e+01
-8.019080e-02	-4.630182e+01
-7.704607e-02	-4.611850e+01
-7.390133e-02	-4.592604e+01
-7.075659e-02	-4.570980e+01
-6.761185e-02	-4.545738e+01
-6.446712e-02	-4.516055e+01
-6.132238e-02	-4.481655e+01
-5.817764e-02	-4.442834e+01
-5.503290e-02	-4.400374e+01
-5.188817e-02	-4.355372e+01
-4.874343e-02	-4.309054e+01
-4.559869e-02	-4.262613e+01
-4.245395e-02	-4.217101e+01
-3.930922e-02	-4.173379e+01
-3.616448e-02	-4.132107e+01
-3.301974e-02	-4.093760e+01
-2.987501e-02	-4.058659e+01
-2.673027e-02	-4.026998e+01
-2.358553e-02	-3.998879e+01
-2.044079e-02	-3.974338e+01
-1.729606e-02	-3.953368e+01
-1.415132e-02	-3.935936e+01
-1.100658e-02	-3.922000e+01
-7.861843e-03	-3.911520e+01
-4.717106e-03	-3.904467e+01
-1.572369e-03	-3.900824e+01
1.572369e-03	-3.900598e+01
4.717106e-03	-3.903814e+01
7.861843e-03	-3.910514e+01
1.100658e-02	-3.920759e+01
1.415132e-02	-3.934614e+01
1.729606e-02	-3.952149e+01
2.044079e-02	-3.973422e+01
2.358553e-02	-3.998468e+01
2.673027e-02	-4.027282e+01
2.987501e-02	-4.059799e+01
3.301974e-02	-4.095870e+01
3.616448e-02	-4.135233e+01
3.930922e-02	-4.177484e+01
4.245395e-02	-4.222046e+01
4.559869e-02	-4.268149e+01
4.874343e-02	-4.314825e+01
5.188817e-02	-4.360940e+01
5.503290e-02	-4.405272e+01
5.817764e-02	-4.446646e+01
6.132238e-02	-4.484112e+01
6.446712e-02	-4.517124e+01
6.761185e-02	-4.545670e+01
7.075659e-02	-4.570300e+01
7.390133e-02	-4.592043e+01
7.704607e-02	-4.612243e+01
8.019080e-02	-4.632362e+01
8.333554e-02	-4.653811e+01
8.648028e-02	-4.677822e+01
8.962502e-02	-4.705367e+01
9.276975e-02	-4.737110e+01
9.591449e-02	-4.773371e+01
9.905923e-02	-4.814092e+01
1.022040e-01	-4.858789e+01
1.053487e-01	-4.906504e+01
1.084934e-01	-4.955784e+01
1.116382e-01	-5.004709e+01
1.147829e-01	-5.051058e+01
1.179277e-01	-5.092635e+01
1.210724e-01	-5.127739e+01
1.242171e-01	-5.155628e+01
1.273619e-01	-5.176779e+01
1.305066e-01	-5.192794e+01
1.336513e-01	-5.206006e+01
1.367961e-01	-5.218975e+01
1.399408e-01	-5.234054e+01
1.430856e-01	-5.253103e+01
1.462303e-01	-5.277329e+01
1.493750e-01	-5.307178e+01
1.525198e-01	-5.342208e+01
1.556645e-01	-5.380928e+01
1.588092e-01	-5.420631e+01
1.619540e-01	-5.457364e+01
1.650987e-01	-5.486317e+01
1.682435e-01	-5.502865e+01
1.713882e-01	-5.504092e+01
1.745329e-01	-5.489986e+01
1.776777e-01	-5.463426e+01
1.808224e-01	-5.428947e+01
1.839671e-01	-5.391214e+01
1.871119e-01	-5.354000e+01
1.902566e-01	-5.319810e+01
1.934013e-01	-5.289914e+01
1.965461e-01	-5.264536e+01
1.996908e-01	-5.243046e+01
2.028356e-01	-5.224132e+01
2.059803e-01	-5.205991e+01
2.091250e-01	-5.186571e+01
2.122698e-01	-5.163898e+01
2.154145e-01	-5.136460e+01
2.185592e-01	-5.103528e+01
2.217040e-01	-5.065302e+01
2.248487e-01	-5.022818e+01
2.279935e-01	-4.977655e+01
2.311382e-01	-4.931585e+01
2.342829e-01	-4.886265e+01
2.374277e-01	-4.843053e+01
2.405724e-01	-4.802919e+01
2.437171e-01	-4.766428e+01
2.468619e-01	-4.733763e+01
2.500066e-01	-4.704750e+01
2.531514e-01	-4.678897e+01
2.562961e-01	-4.655426e+01
2.594408e-01	-4.633318e+01
2.625856e-01	-4.611387e+01
2.657303e-01	-4.588381e+01
2.688750e-01	-4.563118e+01
2.720198e-01	-4.534646e+01
2.751645e-01	-4.502382e+01
2.783093e-01	-4.466197e+01
2.814540e-01	-4.426423e+01
2.845987e-01	-4.383769e+01
2.877435e-01	-4.339189e+01
2.908882e-01	-4.293736e+01
2.940329e-01	-4.248435e+01
2.971777e-01	-4.204205e+01
3.003224e-01	-4.161808e+01
3.034672e-01	-4.121839e+01
3.066119e-01	-4.084739e+01
3.097566e-01	-4.050810e+01
3.129014e-01	-4.020242e+01
3.160461e-01	-3.993135e+01
3.191908e-01	-3.969522e+01
3.223356e-01	-3.949387e+01
3.254803e-01	-3.932678e+01
3.286251e-01	-3.919326e+01
3.317698e-01	-3.909251e+01
3.349145e-01	-3.902370e+01
3.380593e-01	-3.898609e+01
3.412040e-01	-3.897904e+01
3.443487e-01	-3.900208e+01
3.474935e-01	-3.905487e+01
3.506382e-01	-3.913731e+01
3.537830e-01	-3.924941e+01
3.569277e-01	-3.939133e+01
3.600724e-01	-3.956332e+01
3.632172e-01	-3.976562e+01
3.663619e-01	-3.999838e+01
3.695066e-01	-4.026153e+01
3.726514e-01	-4.055464e+01
3.757961e-01	-4.087671e+01
3.789409e-01	-4.122601e+01
3.820856e-01	-4.159978e+01
3.852303e-01	-4.199405e+01
3.883751e-01	-4.240337e+01
3.915198e-01	-4.282070e+01
3.946645e-01	-4.323746e+01
3.978093e-01	-4.364382e+01
4.009540e-01	-4.402941e+01
4.040988e-01	-4.438440e+01
4.072435e-01	-4.470088e+01
4.103882e-01	-4.497427e+01
4.135330e-01	-4.520429e+01
4.166777e-01	-4.539523e+01
4.198224e-01	-4.555541e+01
4.229672e-01	-4.569602e+01
4.261119e-01	-4.582960e+01
4.292567e-01	-4.596877e+01
4.324014e-01	-4.612509e+01
4.355461e-01	-4.630845e+01
4.386909e-01	-4.652664e+01
4.418356e-01	-4.678517e+01
4.449803e-01	-4.708706e+01
4.481251e-01	-4.743259e+01
4.512698e-01	-4.781895e+01
4.544146e-01	-4.823976e+01
4.575593e-01	-4.868446e+01
4.607040e-01	-4.913800e+01
4.638488e-01	-4.958102e+01
4.669935e-01	-4.999126e+01
4.701382e-01	-5.034646e+01
4.732830e-01	-5.062879e+01
4.764277e-01	-5.082935e+01
4.795725e-01	-5.095102e+01
4.827172e-01	-5.100794e+01
4.858619e-01	-5.102222e+01
4.890067e-01	-5.101919e+01
4.921514e-01	-5.102346e+01
4.952961e-01	-5.105631e+01
4.984409e-01	-5.113471e+01
5.015856e-01	-5.127115e+01
5.047304e-01	-5.147387e+01
5.078751e-01	-5.174689e+01
5.110198e-01	-5.208967e+01
5.141646e-01	-5.249607e+01
5.173093e-01	-5.295253e+01
5.204540e-01	-5.343553e+01
5.235988e-01	-5.390939e+01
5.267435e-01	-5.432631e+01
5.298883e-01	-5.463217e+01
5.330330e-01	-5.478013e+01
5.361777e-01	-5.474788e+01
5.393225e-01	-5.454728e+01
5.424672e-01	-5.421869e+01
5.456119e-01	-5.381458e+01
5.487567e-01	-5.338400e+01
5.519014e-01	-5.296461e+01
5.550461e-01	-5.258128e+01
5.581909e-01	-5.224795e+01
5.613356e-01	-5.197017e+01
5.644804e-01	-5.174723e+01
5.676251e-01	-5.157357e+01
5.707698e-01	-5.143973e+01
5.739146e-01	-5.133294e+01
5.770593e-01	-5.123790e+01
5.802040e-01	-5.113784e+01
5.833488e-01	-5.101614e+01
5.864935e-01	-5.085847e+01
5.896383e-01	-5.065494e+01
5.927830e-01	-5.040171e+01
5.959277e-01	-5.010141e+01
5.990725e-01	-4.976217e+01
6.022172e-01	-4.939566e+01
6.053619e-01	-4.901493e+01
6.085067e-01	-4.863246e+01
6.116514e-01	-4.825891e+01
6.147962e-01	-4.790243e+01
6.179409e-01	-4.756850e+01
6.210856e-01	-4.726003e+01
6.242304e-01	-4.697754e+01
6.273751e-01	-4.671944e+01
6.305198e-01	-4.648229e+01
6.336646e-01	-4.626108e+01
6.368093e-01	-4.604954e+01
6.399541e-01	-4.584059e+01
6.430988e-01	-4.562682e+01
6.462435e-01	-4.540113e+01
6.493883e-01	-4.515740e+01
6.525330e-01	-4.489114e+01
6.556777e-01	-4.459999e+01
6.588225e-01	-4.428388e+01
6.619672e-01	-4.394501e+01
6.651120e-01	-4.358741e+01
6.682567e-01	-4.321643e+01
6.714014e-01	-4.283808e+01
6.745462e-01	-4.245849e+01
6.776909e-01	-4.208345e+01
6.808356e-01	-4.171815e+01
6.839804e-01	-4.136697e+01
6.871251e-01	-4.103348e+01
6.902699e-01	-4.072046e+01
6.934146e-01	-4.042994e+01
6.965593e-01	-4.016331e+01
6.997041e-01	-3.992144e+01
7.028488e-01	-3.970474e+01
7.059935e-01	-3.951324e+01
7.091383e-01	-3.934670e+01
7.122830e-01	-3.920465e+01
7.154278e-01	-3.908644e+01
7.185725e-01	-3.899132e+01
7.217172e-01	-3.891844e+01
7.248620e-01	-3.886693e+01
7.280067e-01	-3.883589e+01
7.311514e-01	-3.882447e+01
7.342962e-01	-3.883183e+01
7.374409e-01	-3.885725e+01
7.405857e-01	-3.890005e+01
7.437304e-01	-3.895968e+01
7.468751e-01	-3.903571e+01
7.500199e-01	-3.912779e+01
7.531646e-01	-3.923570e+01
7.563093e-01	-3.935931e+01
7.594541e-01	-3.949858e+01
7.625988e-01	-3.965350e+01
7.657436e-01	-3.982408e+01
7.688883e-01	-4.001031e+01
7.720330e-01	-4.021210e+01
7.751778e-01	-4.042921e+01
7.783225e-01	-4.066119e+01
7.814672e-01	-4.090733e+01
7.846120e-01	-4.116654e+01
7.877567e-01	-4.143729e+01
7.909015e-01	-4.171752e+01
7.940462e-01	-4.200457e+01
7.971909e-01	-4.229515e+01
8.003357e-01	-4.258532e+01
8.034804e-01	-4.287055e+01
8.066251e-01	-4.314587e+01
8.097699e-01	-4.340609e+01
8.129146e-01	-4.364618e+01
8.160594e-01	-4.386166e+01
8.192041e-01	-4.404907e+01
8.223488e-01	-4.420637e+01
8.254936e-01	-4.433323e+01
8.286383e-01	-4.443113e+01
8.317830e-01	-4.450324e+01
8.349278e-01	-4.455411e+01
8.380725e-01	-4.458930e+01
8.412173e-01	-4.461485e+01
8.443620e-01	-4.463692e+01
8.475067e-01	-4.466140e+01
8.506515e-01	-4.469368e+01
8.537962e-01	-4.473847e+01
8.569409e-01	-4.479973e+01
8.600857e-01	-4.488062e+01
8.632304e-01	-4.498350e+01
8.663752e-01	-4.510992e+01
8.695199e-01	-4.526056e+01
8.726646e-01	-4.543527e+01
8.758094e-01	-4.563294e+01
8.789541e-01	-4.585145e+01
8.820988e-01	-4.608752e+01
8.852436e-01	-4.633663e+01
8.883883e-01	-4.659292e+01
8.915331e-01	-4.684920e+01
8.946778e-01	-4.709705e+01
8.978225e-01	-4.732724e+01
9.009673e-01	-4.753028e+01
9.041120e-01	-4.769733e+01
9.072567e-01	-4.782125e+01
9.104015e-01	-4.789756e+01
9.135462e-01	-4.792517e+01
9.166909e-01	-4.790653e+01
9.198357e-01	-4.784727e+01
9.229804e-01	-4.775541e+01
9.261252e-01	-4.764031e+01
9.292699e-01	-4.751164e+01
9.324146e-01	-4.737869e+01
9.355594e-01	-4.724977e+01
9.387041e-01	-4.713199e+01
9.418488e-01	-4.703118e+01
9.449936e-01	-4.695197e+01
9.481383e-01	-4.689786e+01
9.512831e-01	-4.687139e+01
9.544278e-01	-4.687422e+01
9.575725e-01	-4.690727e+01
9.607173e-01	-4.697070e+01
9.638620e-01	-4.706399e+01
9.670067e-01	-4.718587e+01
9.701515e-01	-4.733426e+01
9.732962e-01	-4.750615e+01
9.764410e-01	-4.769745e+01
9.795857e-01	-4.790288e+01
9.827304e-01	-4.811579e+01
9.858752e-01	-4.832816e+01
9.890199e-01	-4.853067e+01
9.921646e-01	-4.871305e+01
9.953094e-01	-4.886471e+01
9.984541e-01	-4.897570e+01
1.001599e+00	-4.903781e+01
1.004744e+00	-4.904572e+01
1.007888e+00	-4.899779e+01
1.011033e+00	-4.889624e+01
1.014178e+00	-4.874683e+01
1.017323e+00	-4.855786e+01
1.020467e+00	-4.833904e+01
1.023612e+00	-4.810043e+01
1.026757e+00	-4.785152e+01
1.029901e+00	-4.760078e+01
1.033046e+00	-4.735530e+01
1.036191e+00	-4.712084e+01
1.039336e+00	-4.690186e+01
1.042480e+00	-4.670171e+01
1.045625e+00	-4.652277e+01
1.048770e+00	-4.636663e+01
1.051915e+00	-4.623426e+01
1.055059e+00	-4.612605e+01
1.058204e+00	-4.604195e+01
1.061349e+00	-4.598154e+01
1.064494e+00	-4.594402e+01
1.067638e+00	-4.592827e+01
1.070783e+00	-4.593281e+01
1.073928e+00	-4.595585e+01
1.077073e+00	-4.599520e+01
1.080217e+00	-4.604833e+01
1.083362e+00	-4.611228e+01
1.086507e+00	-4.618368e+01
1.089652e+00	-4.625877e+01
1.092796e+00	-4.633345e+01
1.095941e+00	-4.640330e+01
1.099086e+00	-4.646381e+01
1.102230e+00	-4.651047e+01
1.105375e+00	-4.653906e+01
1.108520e+00	-4.654585e+01
1.111665e+00	-4.652792e+01
1.114809e+00	-4.648330e+01
1.117954e+00	-4.641117e+01
1.121099e+00	-4.631189e+01
1.124244e+00	-4.618691e+01
1.127388e+00	-4.603865e+01
1.130533e+00	-4.587025e+01
1.133678e+00	-4.568530e+01
1.136823e+00	-4.548764e+01
1.139967e+00	-4.528107e+01
1.143112e+00	-4.506925e+01
1.146257e+00	-4.485550e+01
1.149402e+00	-4.464280e+01
1.152546e+00	-4.443371e+01
1.155691e+00	-4.423037e+01
1.158836e+00	-4.403455e+01
1.161980e+00	-4.384766e+01
1.165125e+00	-4.367076e+01
1.168270e+00	-4.350465e+01
1.171415e+00	-4.334986e+01
1.174559e+00	-4.320671e+01
1.177704e+00	-4.307533e+01
1.180849e+00	-4.295567e+01
1.183994e+00	-4.284755e+01
1.187138e+00	-4.275067e+01
1.190283e+00	-4.266459e+01
1.193428e+00	-4.258878e+01
1.196573e+00	-4.252262e+01
1.199717e+00	-4.246539e+01
1.202862e+00	-4.241630e+01
1.206007e+00	-4.237446e+01
1.209152e+00	-4.233894e+01
1.212296e+00	-4.230872e+01
1.215441e+00	-4.228273e+01
1.218586e+00	-4.225985e+01
1.221730e+00	-4.223890e+01
1.224875e+00	-4.221870e+01
1.228020e+00	-4.219805e+01
1.231165e+00	-4.217575e+01
1.234309e+00	-4.215062e+01
1.237454e+00	-4.212153e+01
1.240599e+00	-4.208744e+01
1.243744e+00	-4.204738e+01
1.246888e+00	-4.200051e+01
1.250033e+00	-4.194611e+01
1.253178e+00	-4.188363e+01
1.256323e+00	-4.181268e+01
1.259467e+00	-4.173303e+01
1.262612e+00	-4.164466e+01
1.265757e+00	-4.154766e+01
1.268902e+00	-4.144232e+01
1.272046e+00	-4.132905e+01
1.275191e+00	-4.120840e+01
1.278336e+00	-4.108099e+01
1.281480e+00	-4.094754e+01
1.284625e+00	-4.080881e+01
1.287770e+00	-4.066561e+01
1.290915e+00	-4.051874e+01
1.294059e+00	-4.036899e+01
1.297204e+00	-4.021716e+01
1.300349e+00	-4.006399e+01
1.303494e+00	-3.991018e+01
1.306638e+00	-3.975639e+01
1.309783e+00	-3.960322e+01
1.312928e+00	-3.945122e+01
1.316073e+00	-3.930089e+01
1.319217e+00	-3.915266e+01
1.322362e+00	-3.900692e+01
1.325507e+00	-3.886400e+01
1.328652e+00	-3.872419e+01
1.331796e+00	-3.858773e+01
1.334941e+00	-3.845482e+01
1.338086e+00	-3.832563e+01
1.341230e+00	-3.820029e+01
1.344375e+00	-3.807890e+01
1.347520e+00	-3.796153e+01
1.350665e+00	-3.784824e+01
1.353809e+00	-3.773904e+01
1.356954e+00	-3.763395e+01
1.360099e+00	-3.753295e+01
1.363244e+00	-3.743602e+01
1.366388e+00	-3.734313e+01
1.369533e+00	-3.725423e+01
1.372678e+00	-3.716926e+01
1.375823e+00	-3.708814e+01
1.378967e+00	-3.701082e+01
1.382112e+00	-3.693720e+01
1.385257e+00	-3.686721e+01
1.388402e+00	-3.680076e+01
1.391546e+00	-3.673775e+01
1.394691e+00	-3.667809e+01
1.397836e+00	-3.662168e+01
1.400981e+00	-3.656842e+01
1.404125e+00	-3.651822e+01
1.407270e+00	-3.647097e+01
1.410415e+00	-3.642657e+01
1.413559e+00	-3.638491e+01
1.416704e+00	-3.634591e+01
1.419849e+00	-3.630945e+01
1.422994e+00	-3.627544e+01
1.426138e+00	-3.624378e+01
1.429283e+00	-3.621437e+01
1.432428e+00	-3.618711e+01
1.435573e+00	-3.616190e+01
1.438717e+00	-3.613866e+01
1.441862e+00	-3.611729e+01
1.445007e+00	-3.609769e+01
1.448152e+00	-3.607978e+01
1.451296e+00	-3.606347e+01
1.454441e+00	-3.604868e+01
1.457586e+00	-3.603531e+01
1.460731e+00	-3.602330e+01
1.463875e+00	-3.601255e+01
1.467020e+00	-3.600298e+01
1.470165e+00	-3.599453e+01
1.473309e+00	-3.598712e+01
1.476454e+00	-3.598067e+01
1.479599e+00	-3.597512e+01
1.482744e+00	-3.597040e+01
1.485888e+00	-3.596644e+01
1.489033e+00	-3.596318e+01
1.492178e+00	-3.596055e+01
1.495323e+00	-3.595851e+01
1.498467e+00	-3.595698e+01
1.501612e+00	-3.595592e+01
1.504757e+00	-3.595528e+01
1.507902e+00	-3.595500e+01
1.511046e+00	-3.595504e+01
1.514191e+00	-3.595535e+01
1.517336e+00	-3.595589e+01
1.520481e+00	-3.595662e+01
1.523625e+00	-3.595750e+01
1.526770e+00	-3.595849e+01
1.529915e+00	-3.595956e+01
1.533059e+00	-3.596067e+01
1.536204e+00	-3.596181e+01
1.539349e+00	-3.596293e+01
1.542494e+00	-3.596403e+01
1.545638e+00	-3.596506e+01
1.548783e+00	-3.596603e+01
1.551928e+00	-3.596690e+01
1.555073e+00	-3.596766e+01
1.558217e+00	-3.596830e+01
1.561362e+00	-3.596881e+01
1.564507e+00	-3.596918e+01
1.567652e+00	-3.596940e+01
1.570796e+00	-3.596948e+01


==> Data/beamf_SI_tx_Partitioned_11_11_21.dat <==
theta	SI
-1.570796e+00	-1.874710e+01
-1.567652e+00	-1.874704e+01
-1.564507e+00	-1.874685e+01
-1.561362e+00	-1.874655e+01
-1.558217e+00	-1.874612e+01
-1.555073e+00	-1.874558e+01
-1.551928e+00	-1.874491e+01
-1.548783e+00	-1.874412e+01
-1.545638e+00	-1.874322e+01
-1.542494e+00	-1.874220e+01
-1.539349e+00	-1.874107e+01
-1.536204e+00	-1.873983e+01
-1.533059e+00	-1.873847e+01
-1.529915e+00	-1.873701e+01
-1.526770e+00	-1.873544e+01
-1.523625e+00	-1.873377e+01
-1.520481e+00	-1.873200e+01
-1.517336e+00	-1.873013e+01
-1.514191e+00	-1.872817e+01
-1.511046e+00	-1.872612e+01
-1.507902e+00	-1.872398e+01
-1.504757e+00	-1.872176e+01
-1.501612e+00	-1.871945e+01
-1.498467e+00	-1.871708e+01
-1.495323e+00	-1.871463e+01
-1.492178e+00	-1.871212e+01
-1.489033e+00	-1.870955e+01
-1.485888e+00	-1.870692e+01
-1.482744e+00	-1.870424e+01
-1.479599e+00	-1.870152e+01
-1.476454e+00	-1.869875e+01
-1.473309e+00	-1.869596e+01
-1.470165e+00	-1.869313e+01
-1.467020e+00	-1.869028e+01
-1.463875e+00	-1.868741e+01
-1.460731e+00	-1.868454e+01
-1.457586e+00	-1.868166e+01
-1.454441e+00	-1.867879e+01
-1.451296e+00	-1.867593e+01
-1.448152e+00	-1.867308e+01
-1.445007e+00	-1.867027e+01
-1.441862e+00	-1.866748e+01
-1.438717e+00	-1.866474e+01
-1.435573e+00	-1.866204e+01
-1.432428e+00	-1.865940e+01
-1.429283e+00	-1.865683e+01
-1.426138e+00	-1.865433e+01
-1.422994e+00	-1.865191e+01
-1.419849e+00	-1.864959e+01
-1.416704e+00	-1.864736e+01
-1.413559e+00	-1.864524e+01
-1.410415e+00	-1.864325e+01
-1.407270e+00	-1.864138e+01
-1.404125e+00	-1.863964e+01
-1.400981e+00	-1.863806e+01
-1.397836e+00	-1.863663e+01
-1.394691e+00	-1.863537e+01
-1.391546e+00	-1.863428e+01
-1.388402e+00	-1.863339e+01
-1.385257e+00	-1.863269e+01
-1.382112e+00	-1.863220e+01
-1.378967e+00	-1.863193e+01
-1.375823e+00	-1.863189e+01
-1.372678e+00	-1.863210e+01
-1.369533e+00	-1.863256e+01
-1.366388e+00	-1.863328e+01
-1.363244e+00	-1.863428e+01
-1.360099e+00	-1.863557e+01
-1.356954e+00	-1.863716e+01
-1.353809e+00	-1.863906e+01
-1.350665e+00	-1.864128e+01
-1.347520e+00	-1.864384e+01
-1.344375e+00	-1.864675e+01
-1.341230e+00	-1.865002e+01
-1.338086e+00	-1.865366e+01
-1.334941e+00	-1.865769e+01
-1.331796e+00	-1.866212e+01
-1.328652e+00	-1.866696e+01
-1.325507e+00	-1.867223e+01
-1.322362e+00	-1.867793e+01
-1.319217e+00	-1.868408e+01
-1.316073e+00	-1.869070e+01
-1.312928e+00	-1.869780e+01
-1.309783e+00	-1.870538e+01
-1.306638e+00	-1.871347e+01
-1.303494e+00	-1.872208e+01
-1.300349e+00	-1.873121e+01
-1.297204e+00	-1.874090e+01
-1.294059e+00	-1.875114e+01
-1.290915e+00	-1.876195e+01
-1.287770e+00	-1.877334e+01
-1.284625e+00	-1.878534e+01
-1.281480e+00	-1.879795e+01
-1.278336e+00	-1.881118e+01
-1.275191e+00	-1.882506e+01
-1.272046e+00	-1.883958e+01
-1.268902e+00	-1.885478e+01
-1.265757e+00	-1.887065e+01
-1.262612e+00	-1.888722e+01
-1.259467e+00	-1.890449e+01
-1.256323e+00	-1.892249e+01
-1.253178e+00	-1.894122e+01
-1.250033e+00	-1.896070e+01
-1.246888e+00	-1.898093e+01
-1.243744e+00	-1.900194e+01
-1.240599e+00	-1.902373e+01
-1.237454e+00	-1.904632e+01
-1.234309e+00	-1.906972e+01
-1.231165e+00	-1.909394e+01
-1.228020e+00	-1.911899e+01
-1.224875e+00	-1.914489e+01
-1.221730e+00	-1.917164e+01
-1.218586e+00	-1.919926e+01
-1.215441e+00	-1.922776e+01
-1.212296e+00	-1.925715e+01
-1.209152e+00	-1.928743e+01
-1.206007e+00	-1.931862e+01
-1.202862e+00	-1.935072e+01
-1.199717e+00	-1.938374e+01
-1.196573e+00	-1.941770e+01
-1.193428e+00	-1.945259e+01
-1.190283e+00	-1.948843e+01
-1.187138e+00	-1.952522e+01
-1.183994e+00	-1.956296e+01
-1.180849e+00	-1.960166e+01
-1.177704e+00	-1.964133e+01
-1.174559e+00	-1.968196e+01
-1.171415e+00	-1.972355e+01
-1.168270e+00	-1.976612e+01
-1.165125e+00	-1.980965e+01
-1.161980e+00	-1.985415e+01
-1.158836e+00	-1.989961e+01
-1.155691e+00	-1.994603e+01
-1.152546e+00	-1.999341e+01
-1.149402e+00	-2.004173e+01
-1.146257e+00	-2.009099e+01
-1.143112e+00	-2.014118e+01
-1.139967e+00	-2.019229e+01
-1.136823e+00	-2.024430e+01
-1.133678e+00	-2.029721e+01
-1.130533e+00	-2.035098e+01
-1.127388e+00	-2.040562e+01
-1.124244e+00	-2.046108e+01
-1.121099e+00	-2.051736e+01
-1.117954e+00	-2.057442e+01
-1.114809e+00	-2.063224e+01
-1.111665e+00	-2.069079e+01
-1.108520e+00	-2.075004e+01
-1.105375e+00	-2.080995e+01
-1.102230e+00	-2.087048e+01
-1.099086e+00	-2.093159e+01
-1.095941e+00	-2.099325e+01
-1.092796e+00	-2.105539e+01
-1.089652e+00	-2.111799e+01
-1.086507e+00	-2.118097e+01
-1.083362e+00	-2.124430e+01
-1.080217e+00	-2.130790e+01
-1.077073e+00	-2.137173e+01
-1.073928e+00	-2.143571e+01
-1.070783e+00	-2.149978e+01
-1.067638e+00	-2.156387e+01
-1.064494e+00	-2.162791e+01
-1.061349e+00	-2.169183e+01
-1.058204e+00	-2.175553e+01
-1.055059e+00	-2.181896e+01
-1.051915e+00	-2.188202e+01
-1.048770e+00	-2.194463e+01
-1.045625e+00	-2.200671e+01
-1.042480e+00	-2.206816e+01
-1.039336e+00	-2.212891e+01
-1.036191e+00	-2.218886e+01
-1.033046e+00	-2.224793e+01
-1.029901e+00	-2.230602e+01
-1.026757e+00	-2.236305e+01
-1.023612e+00	-2.241894e+01
-1.020467e+00	-2.247360e+01
-1.017323e+00	-2.252694e+01
-1.014178e+00	-2.257890e+01
-1.011033e+00	-2.262938e+01
-1.007888e+00	-2.267833e+01
-1.004744e+00	-2.272567e+01
-1.001599e+00	-2.277134e+01
-9.984541e-01	-2.281528e+01
-9.953094e-01	-2.285745e+01
-9.921646e-01	-2.289780e+01
-9.890199e-01	-2.293629e+01
-9.858752e-01	-2.297290e+01
-9.827304e-01	-2.300760e+01
-9.795857e-01	-2.304039e+01
-9.764410e-01	-2.307125e+01
-9.732962e-01	-2.310020e+01
-9.701515e-01	-2.312724e+01
-9.670067e-01	-2.315239e+01
-9.638620e-01	-2.317570e+01
-9.607173e-01	-2.319719e+01
-9.575725e-01	-2.321692e+01
-9.544278e-01	-2.323494e+01
-9.512831e-01	-2.325132e+01
-9.481383e-01	-2.326612e+01
-9.449936e-01	-2.327943e+01
-9.418488e-01	-2.329132e+01
-9.387041e-01	-2.330190e+01
-9.355594e-01	-2.331126e+01
-9.324146e-01	-2.331949e+01
-9.292699e-01	-2.332671e+01
-9.261252e-01	-2.333302e+01
-9.229804e-01	-2.333854e+01
-9.198357e-01	-2.334339e+01
-9.166909e-01	-2.334767e+01
-9.135462e-01	-2.335150e+01
-9.104015e-01	-2.335502e+01
-9.072567e-01	-2.335833e+01
-9.041120e-01	-2.336155e+01
-9.009673e-01	-2.336480e+01
-8.978225e-01	-2.336820e+01
-8.946778e-01	-2.337187e+01
-8.915331e-01	-2.337591e+01
-8.883883e-01	-2.338044e+01
-8.852436e-01	-2.338556e+01
-8.820988e-01	-2.339137e+01
-8.789541e-01	-2.339798e+01
-8.758094e-01	-2.340549e+01
-8.726646e-01	-2.341398e+01
-8.695199e-01	-2.342354e+01
-8.663752e-01	-2.343426e+01
-8.632304e-01	-2.344621e+01
-8.600857e-01	-2.345947e+01
-8.569409e-01	-2.347411e+01
-8.537962e-01	-2.349019e+01
-8.506515e-01	-2.350776e+01
-8.475067e-01	-2.352688e+01
-8.443620e-01	-2.354760e+01
-8.412173e-01	-2.356996e+01
-8.380725e-01	-2.359398e+01
-8.349278e-01	-2.361970e+01
-8.317830e-01	-2.364714e+01
-8.286383e-01	-2.367632e+01
-8.254936e-01	-2.370724e+01
-8.223488e-01	-2.373990e+01
-8.192041e-01	-2.377430e+01
-8.160594e-01	-2.381043e+01
-8.129146e-01	-2.384826e+01
-8.097699e-01	-2.388777e+01
-8.066251e-01	-2.392892e+01
-8.034804e-01	-2.397167e+01
-8.003357e-01	-2.401596e+01
-7.971909e-01	-2.406175e+01
-7.940462e-01	-2.410895e+01
-7.909015e-01	-2.415750e+01
-7.877567e-01	-2.420730e+01
-7.846120e-01	-2.425827e+01
-7.814672e-01	-2.431030e+01
-7.783225e-01	-2.436329e+01
-7.751778e-01	-2.441711e+01
-7.720330e-01	-2.447163e+01
-7.688883e-01	-2.452673e+01
-7.657436e-01	-2.458226e+01
-7.625988e-01	-2.463807e+01
-7.594541e-01	-2.469401e+01
-7.563093e-01	-2.474991e+01
-7.531646e-01	-2.480561e+01
-7.500199e-01	-2.486093e+01
-7.468751e-01	-2.491572e+01
-7.437304e-01	-2.496978e+01
-7.405857e-01	-2.502294e+01
-7.374409e-01	-2.507504e+01
-7.342962e-01	-2.512589e+01
-7.311514e-01	-2.517532e+01
-7.280067e-01	-2.522318e+01
-7.248620e-01	-2.526931e+01
-7.217172e-01	-2.531355e+01
-7.185725e-01	-2.535578e+01
-7.154278e-01	-2.539587e+01
-7.122830e-01	-2.543370e+01
-7.091383e-01	-2.546919e+01
-7.059935e-01	-2.550226e+01
-7.028488e-01	-2.553284e+01
-6.997041e-01	-2.556089e+01
-6.965593e-01	-2.558640e+01
-6.934146e-01	-2.560936e+01
-6.902699e-01	-2.562979e+01
-6.871251e-01	-2.564772e+01
-6.839804e-01	-2.566323e+01
-6.808356e-01	-2.567639e+01
-6.776909e-01	-2.568729e+01
-6.745462e-01	-2.569605e+01
-6.714014e-01	-2.570280e+01
-6.682567e-01	-2.570769e+01
-6.651120e-01	-2.571089e+01
-6.619672e-01	-2.571256e+01
-6.588225e-01	-2.571288e+01
-6.556777e-01	-2.571205e+01
-6.525330e-01	-2.571026e+01
-6.493883e-01	-2.570771e+01
-6.462435e-01	-2.570462e+01
-6.430988e-01	-2.570118e+01
-6.399541e-01	-2.569760e+01
-6.368093e-01	-2.569409e+01
-6.336646e-01	-2.569084e+01
-6.305198e-01	-2.568805e+01
-6.273751e-01	-2.568591e+01
-6.242304e-01	-2.568460e+01
-6.210856e-01	-2.568431e+01
-6.179409e-01	-2.568519e+01
-6.147962e-01	-2.568740e+01
-6.116514e-01	-2.569109e+01
-6.085067e-01	-2.569639e+01
-6.053619e-01	-2.570343e+01
-6.022172e-01	-2.571232e+01
-5.990725e-01	-2.572317e+01
-5.959277e-01	-2.573605e+01
-5.927830e-01	-2.575104e+01
-5.896383e-01	-2.576821e+01
-5.864935e-01	-2.578760e+01
-5.833488e-01	-2.580924e+01
-5.802040e-01	-2.583316e+01
-5.770593e-01	-2.585935e+01
-5.739146e-01	-2.588782e+01
-5.707698e-01	-2.591852e+01
-5.676251e-01	-2.595143e+01
-5.644804e-01	-2.598649e+01
-5.613356e-01	-2.602362e+01
-5.581909e-01	-2.606274e+01
-5.550461e-01	-2.610376e+01
-5.519014e-01	-2.614654e+01
-5.487567e-01	-2.619095e+01
-5.456119e-01	-2.623686e+01
-5.424672e-01	-2.628408e+01
-5.393225e-01	-2.633246e+01
-5.361777e-01	-2.638178e+01
-5.330330e-01	-2.643185e+01
-5.298883e-01	-2.648245e+01
-5.267435e-01	-2.653334e+01
-5.235988e-01	-2.658430e+01
-5.204540e-01	-2.663506e+01
-5.173093e-01	-2.668539e+01
-5.141646e-01	-2.673501e+01
-5.110198e-01	-2.678368e+01
-5.078751e-01	-2.683114e+01
-5.047304e-01	-2.687712e+01
-5.015856e-01	-2.692139e+01
-4.984409e-01	-2.696371e+01
-4.952961e-01	-2.700386e+01
-4.921514e-01	-2.704163e+01
-4.890067e-01	-2.707684e+01
-4.858619e-01	-2.710931e+01
-4.827172e-01	-2.713892e+01
-4.795725e-01	-2.716555e+01
-4.764277e-01	-2.718913e+01
-4.732830e-01	-2.720960e+01
-4.701382e-01	-2.722695e+01
-4.669935e-01	-2.724119e+01
-4.638488e-01	-2.725238e+01
-4.607040e-01	-2.726059e+01
-4.575593e-01	-2.726595e+01
-4.544146e-01	-2.726859e+01
-4.512698e-01	-2.726869e+01
-4.481251e-01	-2.726643e+01
-4.449803e-01	-2.726205e+01
-4.418356e-01	-2.725577e+01
-4.386909e-01	-2.724786e+01
-4.355461e-01	-2.723857e+01
-4.324014e-01	-2.722818e+01
-4.292567e-01	-2.721698e+01
-4.261119e-01	-2.720525e+01
-4.229672e-01	-2.719328e+01
-4.198224e-01	-2.718134e+01
-4.166777e-01	-2.716971e+01
-4.135330e-01	-2.715867e+01
-4.103882e-01	-2.714848e+01
-4.072435e-01	-2.713937e+01
-4.040988e-01	-2.713158e+01
-4.009540e-01	-2.712535e+01
-3.978093e-01	-2.712085e+01
-3.946645e-01	-2.711830e+01
-3.915198e-01	-2.711784e+01
-3.883751e-01	-2.711964e+01
-3.852303e-01	-2.712382e+01
-3.820856e-01	-2.713049e+01
-3.789409e-01	-2.713975e+01
-3.757961e-01	-2.715165e+01
-3.726514e-01	-2.716625e+01
-3.695066e-01	-2.718358e+01
-3.663619e-01	-2.720363e+01
-3.632172e-01	-2.722639e+01
-3.600724e-01	-2.725182e+01
-3.569277e-01	-2.727986e+01
-3.537830e-01	-2.731041e+01
-3.506382e-01	-2.734338e+01
-3.474935e-01	-2.737863e+01
-3.443487e-01	-2.741601e+01
-3.412040e-01	-2.745534e+01
-3.380593e-01	-2.749642e+01
-3.349145e-01	-2.753903e+01
-3.317698e-01	-2.758295e+01
-3.286251e-01	-2.762790e+01
-3.254803e-01	-2.767362e+01
-3.223356e-01	-2.771981e+01
-3.191908e-01	-2.776616e+01
-3.160461e-01	-2.781237e+01
-3.129014e-01	-2.785811e+01
-3.097566e-01	-2.790304e+01
-3.066119e-01	-2.794685e+01
-3.034672e-01	-2.798919e+01
-3.003224e-01	-2.802976e+01
-2.971777e-01	-2.806823e+01
-2.940329e-01	-2.810433e+01
-2.908882e-01	-2.813778e+01
-2.877435e-01	-2.816834e+01
-2.845987e-01	-2.819579e+01
-2.814540e-01	-2.821995e+01
-2.783093e-01	-2.824067e+01
-2.751645e-01	-2.825787e+01
-2.720198e-01	-2.827147e+01
-2.688750e-01	-2.828147e+01
-2.657303e-01	-2.828789e+01
-2.625856e-01	-2.829081e+01
-2.594408e-01	-2.829035e+01
-2.562961e-01	-2.828665e+01
-2.531514e-01	-2.827993e+01
-2.500066e-01	-2.827041e+01
-2.468619e-01	-2.825836e+01
-2.437171e-01	-2.824406e+01
-2.405724e-01	-2.822782e+01
-2.374277e-01	-2.820998e+01
-2.342829e-01	-2.819087e+01
-2.311382e-01	-2.817083e+01
-2.279935e-01	-2.815023e+01
-2.248487e-01	-2.812940e+01
-2.217040e-01	-2.810870e+01
-2.185592e-01	-2.808846e+01
-2.154145e-01	-2.806900e+01
-2.122698e-01	-2.805063e+01
-2.091250e-01	-2.803364e+01
-2.059803e-01	-2.801832e+01
-2.028356e-01	-2.800491e+01
-1.996908e-01	-2.799364e+01
-1.965461e-01	-2.798472e+01
-1.934013e-01	-2.797833e+01
-1.902566e-01	-2.797463e+01
-1.871119e-01	-2.797375e+01
-1.839671e-01	-2.797581e+01
-1.808224e-01	-2.798087e+01
-1.776777e-01	-2.798899e+01
-1.745329e-01	-2.800019e+01
-1.713882e-01	-2.801447e+01
-1.682435e-01	-2.803181e+01
-1.650987e-01	-2.805213e+01
-1.619540e-01	-2.807536e+01
-1.588092e-01	-2.810139e+01
-1.556645e-01	-2.813006e+01
-1.525198e-01	-2.816121e+01
-1.493750e-01	-2.819464e+01
-1.462303e-01	-2.823013e+01
-1.430856e-01	-2.826743e+01
-1.399408e-01	-2.830626e+01
-1.367961e-01	-2.834633e+01
-1.336513e-01	-2.838732e+01
-1.305066e-01	-2.842889e+01
-1.273619e-01	-2.847069e+01
-1.242171e-01	-2.851234e+01
-1.210724e-01	-2.855348e+01
-1.179277e-01	-2.859371e+01
-1.147829e-01	-2.863266e+01
-1.116382e-01	-2.866995e+01
-1.084934e-01	-2.870521e+01
-1.053487e-01	-2.873809e+01
-1.022040e-01	-2.876825e+01
-9.905923e-02	-2.879540e+01
-9.591449e-02	-2.881926e+01
-9.276975e-02	-2.883960e+01
-8.962502e-02	-2.885623e+01
-8.648028e-02	-2.886902e+01
-8.333554e-02	-2.887786e+01
-8.019080e-02	-2.888273e+01
-7.704607e-02	-2.888362e+01
-7.390133e-02	-2.888063e+01
-7.075659e-02	-2.887385e+01
-6.761185e-02	-2.886346e+01
-6.446712e-02	-2.884967e+01
-6.132238e-02	-2.883273e+01
-5.817764e-02	-2.881295e+01
-5.503290e-02	-2.879064e+01
-5.188817e-02	-2.876615e+01
-4.874343e-02	-2.873986e+01
-4.559869e-02	-2.871214e+01
-4.245395e-02	-2.868339e+01
-3.930922e-02	-2.865400e+01
-3.616448e-02	-2.862436e+01
-3.301974e-02	-2.859487e+01
-2.987501e-02	-2.856589e+01
-2.673027e-02	-2.853779e+01
-2.358553e-02	-2.851090e+01
-2.044079e-02	-2.848556e+01
-1.729606e-02	-2.846206e+01
-1.415132e-02	-2.844067e+01
-1.100658e-02	-2.842164e+01
-7.861843e-03	-2.840520e+01
-4.717106e-03	-2.839154e+01
-1.572369e-03	-2.838082e+01
1.572369e-03	-2.837319e+01
4.717106e-03	-2.836874e+01
7.861843e-03	-2.836756e+01
1.100658e-02	-2.836969e+01
1.415132e-02	-2.837515e+01
1.729606e-02	-2.838393e+01
2.044079e-02	-2.839598e+01
2.358553e-02	-2.841122e+01
2.673027e-02	-2.842956e+01
2.987501e-02	-2.845086e+01
3.301974e-02	-2.847495e+01
3.616448e-02	-2.850164e+01
3.930922e-02	-2.853070e+01
4.245395e-02	-2.856189e+01
4.559869e-02	-2.859492e+01
4.874343e-02	-2.862950e+01
5.188817e-02	-2.866528e+01
5.503290e-02	-2.870193e+01
5.817764e-02	-2.873906e+01
6.132238e-02	-2.877630e+01
6.446712e-02	-2.881324e+01
6.761185e-02	-2.884948e+01
7.075659e-02	-2.888460e+01
7.390133e-02	-2.891819e+01
7.704607e-02	-2.894986e+01
8.019080e-02	-2.897921e+01
8.333554e-02	-2.900588e+01
8.648028e-02	-2.902952e+01
8.962502e-02	-2.904983e+01
9.276975e-02	-2.906654e+01
9.591449e-02	-2.907941e+01
9.905923e-02	-2.908828e+01
1.022040e-01	-2.909301e+01
1.053487e-01	-2.909353e+01
1.084934e-01	-2.908984e+01
1.116382e-01	-2.908196e+01
1.147829e-01	-2.907001e+01
1.179277e-01	-2.905413e+01
1.210724e-01	-2.903453e+01
1.242171e-01	-2.901145e+01
1.273619e-01	-2.898520e+01
1.305066e-01	-2.895608e+01
1.336513e-01	-2.892447e+01
1.367961e-01	-2.889073e+01
1.399408e-01	-2.885527e+01
1.430856e-01	-2.881849e+01
1.462303e-01	-2.878080e+01
1.493750e-01	-2.874261e+01
1.525198e-01	-2.870434e+01
1.556645e-01	-2.866637e+01
1.588092e-01	-2.862908e+01
1.619540e-01	-2.859285e+01
1.650987e-01	-2.855800e+01
1.682435e-01	-2.852487e+01
1.713882e-01	-2.849375e+01
1.745329e-01	-2.846490e+01
1.776777e-01	-2.843858e+01
1.808224e-01	-2.841500e+01
1.839671e-01	-2.839435e+01
1.871119e-01	-2.837677e+01
1.902566e-01	-2.836241e+01
1.934013e-01	-2.835136e+01
1.965461e-01	-2.834370e+01
1.996908e-01	-2.833945e+01
2.028356e-01	-2.833864e+01
2.059803e-01	-2.834125e+01
2.091250e-01	-2.834722e+01
2.122698e-01	-2.835649e+01
2.154145e-01	-2.836895e+01
2.185592e-01	-2.838446e+01
2.217040e-01	-2.840286e+01
2.248487e-01	-2.842397e+01
2.279935e-01	-2.844755e+01
2.311382e-01	-2.847337e+01
2.342829e-01	-2.850116e+01
2.374277e-01	-2.853060e+01
2.405724e-01	-2.856140e+01
2.437171e-01	-2.859319e+01
2.468619e-01	-2.862562e+01
2.500066e-01	-2.865831e+01
2.531514e-01	-2.869087e+01
2.562961e-01	-2.872289e+01
2.594408e-01	-2.875397e+01
2.625856e-01	-2.878369e+01
2.657303e-01	-2.881165e+01
2.688750e-01	-2.883746e+01
2.720198e-01	-2.886074e+01
2.751645e-01	-2.888114e+01
2.783093e-01	-2.889832e+01
2.814540e-01	-2.891199e+01
2.845987e-01	-2.892190e+01
2.877435e-01	-2.892784e+01
2.908882e-01	-2.892964e+01
2.940329e-01	-2.892720e+01
2.971777e-01	-2.892045e+01
3.003224e-01	-2.890940e+01
3.034672e-01	-2.889410e+01
3.066119e-01	-2.887466e+01
3.097566e-01	-2.885122e+01
3.129014e-01	-2.882401e+01
3.160461e-01	-2.879326e+01
3.191908e-01	-2.875926e+01
3.223356e-01	-2.872234e+01
3.254803e-01	-2.868284e+01
3.286251e-01	-2.864113e+01
3.317698e-01	-2.859759e+01
3.349145e-01	-2.855262e+01
3.380593e-01	-2.850661e+01
3.412040e-01	-2.845997e+01
3.443487e-01	-2.841308e+01
3.474935e-01	-2.836633e+01
3.506382e-01	-2.832009e+01
3.537830e-01	-2.827470e+01
3.569277e-01	-2.823050e+01
3.600724e-01	-2.818781e+01
3.632172e-01	-2.814692e+01
3.663619e-01	-2.810810e+01
3.695066e-01	-2.807158e+01
3.726514e-01	-2.803760e+01
3.757961e-01	-2.800634e+01
3.789409e-01	-2.797797e+01
3.820856e-01	-2.795264e+01
3.852303e-01	-2.793047e+01
3.883751e-01	-2.791153e+01
3.915198e-01	-2.789591e+01
3.946645e-01	-2.788365e+01
3.978093e-01	-2.787476e+01
4.009540e-01	-2.786923e+01
4.040988e-01	-2.786704e+01
4.072435e-01	-2.786812e+01
4.103882e-01	-2.787240e+01
4.135330e-01	-2.787978e+01
4.166777e-01	-2.789012e+01
4.198224e-01	-2.790327e+01
4.229672e-01	-2.791906e+01
4.261119e-01	-2.793728e+01
4.292567e-01	-2.795773e+01
4.324014e-01	-2.798015e+01
4.355461e-01	-2.800428e+01
4.386909e-01	-2.802984e+01
4.418356e-01	-2.805652e+01
4.449803e-01	-2.808400e+01
4.481251e-01	-2.811194e+01
4.512698e-01	-2.813999e+01
4.544146e-01	-2.816780e+01
4.575593e-01	-2.819499e+01
4.607040e-01	-2.822119e+01
4.638488e-01	-2.824603e+01
4.669935e-01	-2.826914e+01
4.701382e-01	-2.829015e+01
4.732830e-01	-2.830874e+01
4.764277e-01	-2.832455e+01
4.795725e-01	-2.833729e+01
4.827172e-01	-2.834669e+01
4.858619e-01	-2.835249e+01
4.890067e-01	-2.835448e+01
4.921514e-01	-2.835250e+01
4.952961e-01	-2.834643e+01
4.984409e-01	-2.833617e+01
5.015856e-01	-2.832169e+01
5.047304e-01	-2.830302e+01
5.078751e-01	-2.828019e+01
5.110198e-01	-2.825333e+01
5.141646e-01	-2.822257e+01
5.173093e-01	-2.818811e+01
5.204540e-01	-2.815015e+01
5.235988e-01	-2.810896e+01
5.267435e-01	-2.806483e+01
5.298883e-01	-2.801804e+01
5.330330e-01	-2.796893e+01
5.361777e-01	-2.791784e+01
5.393225e-01	-2.786511e+01
5.424672e-01	-2.781108e+01
5.456119e-01	-2.775611e+01
5.487567e-01	-2.770054e+01
5.519014e-01	-2.764472e+01
5.550461e-01	-2.758898e+01
5.581909e-01	-2.753363e+01
5.613356e-01	-2.747897e+01
5.644804e-01	-2.742530e+01
5.676251e-01	-2.737289e+01
5.707698e-01	-2.732199e+01
5.739146e-01	-2.727284e+01
5.770593e-01	-2.722565e+01
5.802040e-01	-2.718062e+01
5.833488e-01	-2.713793e+01
5.864935e-01	-2.709774e+01
5.896383e-01	-2.706018e+01
5.927830e-01	-2.702538e+01
5.959277e-01	-2.699343e+01
5.990725e-01	-2.696442e+01
6.022172e-01	-2.693842e+01
6.053619e-01	-2.691546e+01
6.085067e-01	-2.689559e+01
6.116514e-01	-2.687882e+01
6.147962e-01	-2.686513e+01
6.179409e-01	-2.685451e+01
6.210856e-01	-2.684693e+01
6.242304e-01	-2.684232e+01
6.273751e-01	-2.684062e+01
6.305198e-01	-2.684175e+01
6.336646e-01	-2.684559e+01
6.368093e-01	-2.685205e+01
6.399541e-01	-2.686097e+01
6.430988e-01	-2.687221e+01
6.462435e-01	-2.688562e+01
6.493883e-01	-2.690100e+01
6.525330e-01	-2.691817e+01
6.556777e-01	-2.693691e+01
6.588225e-01	-2.695701e+01
6.619672e-01	-2.697822e+01
6.651120e-01	-2.700030e+01
6.682567e-01	-2.702298e+01
6.714014e-01	-2.704600e+01
6.745462e-01	-2.706907e+01
6.776909e-01	-2.709190e+01
6.808356e-01	-2.711421e+01
6.839804e-01	-2.713569e+01
6.871251e-01	-2.715604e+01
6.902699e-01	-2.717496e+01
6.934146e-01	-2.719217e+01
6.965593e-01	-2.720737e+01
6.997041e-01	-2.722028e+01
7.028488e-01	-2.723065e+01
7.059935e-01	-2.723821e+01
7.091383e-01	-2.724275e+01
7.122830e-01	-2.724406e+01
7.154278e-01	-2.724195e+01
7.185725e-01	-2.723626e+01
7.217172e-01	-2.722687e+01
7.248620e-01	-2.721370e+01
7.280067e-01	-2.719666e+01
7.311514e-01	-2.717574e+01
7.342962e-01	-2.715094e+01
7.374409e-01	-2.712229e+01
7.405857e-01	-2.708986e+01
7.437304e-01	-2.705375e+01
7.468751e-01	-2.701409e+01
7.500199e-01	-2.697104e+01
7.531646e-01	-2.692477e+01
7.563093e-01	-2.687548e+01
7.594541e-01	-2.682338e+01
7.625988e-01	-2.676872e+01
7.657436e-01	-2.671174e+01
7.688883e-01	-2.665269e+01
7.720330e-01	-2.659184e+01
7.751778e-01	-2.652945e+01
7.783225e-01	-2.646578e+01
7.814672e-01	-2.640110e+01
7.846120e-01	-2.633568e+01
7.877567e-01	-2.626976e+01
7.909015e-01	-2.620359e+01
7.940462e-01	-2.613742e+01
7.971909e-01	-2.607148e+01
8.003357e-01	-2.600599e+01
8.034804e-01	-2.594115e+01
8.066251e-01	-2.587716e+01
8.097699e-01	-2.581422e+01
8.129146e-01	-2.575249e+01
8.160594e-01	-2.569213e+01
8.192041e-01	-2.563330e+01
8.223488e-01	-2.557613e+01
8.254936e-01	-2.552075e+01
8.286383e-01	-2.546727e+01
8.317830e-01	-2.541579e+01
8.349278e-01	-2.536641e+01
8.380725e-01	-2.531921e+01
8.412173e-01	-2.527425e+01
8.443620e-01	-2.523160e+01
8.475067e-01	-2.519132e+01
8.506515e-01	-2.515343e+01
8.537962e-01	-2.511798e+01
8.569409e-01	-2.508500e+01
8.600857e-01	-2.505449e+01
8.632304e-01	-2.502647e+01
8.663752e-01	-2.500093e+01
8.695199e-01	-2.497788e+01
8.726646e-01	-2.495729e+01
8.758094e-01	-2.493915e+01
8.789541e-01	-2.492343e+01
8.820988e-01	-2.491010e+01
8.852436e-01	-2.489910e+01
8.883883e-01	-2.489040e+01
8.915331e-01	-2.488394e+01
8.946778e-01	-2.487966e+01
8.978225e-01	-2.487748e+01
9.009673e-01	-2.487734e+01
9.041120e-01	-2.487916e+01
9.072567e-01	-2.488284e+01
9.104015e-01	-2.488829e+01
9.135462e-01	-2.489541e+01
9.166909e-01	-2.490410e+01
9.198357e-01	-2.491423e+01
9.229804e-01	-2.492570e+01
9.261252e-01	-2.493837e+01
9.292699e-01	-2.495210e+01
9.324146e-01	-2.496677e+01
9.355594e-01	-2.498222e+01
9.387041e-01	-2.499831e+01
9.418488e-01	-2.501488e+01
9.449936e-01	-2.503176e+01
9.481383e-01	-2.504879e+01
9.512831e-01	-2.506579e+01
9.544278e-01	-2.508260e+01
9.575725e-01	-2.509904e+01
9.607173e-01	-2.511491e+01
9.638620e-01	-2.513004e+01
9.670067e-01	-2.514425e+01
9.701515e-01	-2.515735e+01
9.732962e-01	-2.516916e+01
9.764410e-01	-2.517949e+01
9.795857e-01	-2.518817e+01
9.827304e-01	-2.519502e+01
9.858752e-01	-2.519987e+01
9.890199e-01	-2.520257e+01
9.921646e-01	-2.520294e+01
9.953094e-01	-2.520086e+01
9.984541e-01	-2.519617e+01
1.001599e+00	-2.518877e+01
1.004744e+00	-2.517852e+01
1.007888e+00	-2.516535e+01
1.011033e+00	-2.514915e+01
1.014178e+00	-2.512986e+01
1.017323e+00	-2.510743e+01
1.020467e+00	-2.508181e+01
1.023612e+00	-2.505297e+01
1.026757e+00	-2.502093e+01
1.029901e+00	-2.498567e+01
1.033046e+00	-2.494722e+01
1.036191e+00	-2.490562e+01
1.039336e+00	-2.486093e+01
1.042480e+00	-2.481321e+01
1.045625e+00	-2.476254e+01
1.048770e+00	-2.470900e+01
1.051915e+00	-2.465271e+01
1.055059e+00	-2.459377e+01
1.058204e+00	-2.453230e+01
1.061349e+00	-2.446843e+01
1.064494e+00	-2.440229e+01
1.067638e+00	-2.433401e+01
1.070783e+00	-2.426375e+01
1.073928e+00	-2.419164e+01
1.077073e+00	-2.411782e+01
1.080217e+00	-2.404245e+01
1.083362e+00	-2.396567e+01
1.086507e+00	-2.388761e+01
1.089652e+00	-2.380843e+01
1.092796e+00	-2.372827e+01
1.095941e+00	-2.364725e+01
1.099086e+00	-2.356552e+01
1.102230e+00	-2.348319e+01
1.105375e+00	-2.340040e+01
1.108520e+00	-2.331726e+01
1.111665e+00	-2.323388e+01
1.114809e+00	-2.315037e+01
1.117954e+00	-2.306685e+01
1.121099e+00	-2.298339e+01
1.124244e+00	-2.290011e+01
1.127388e+00	-2.281707e+01
1.130533e+00	-2.273438e+01
1.133678e+00	-2.265209e+01
1.136823e+00	-2.257029e+01
1.139967e+00	-2.248904e+01
1.143112e+00	-2.240840e+01
1.146257e+00	-2.232844e+01
1.149402e+00	-2.224919e+01
1.152546e+00	-2.217072e+01
1.155691e+00	-2.209307e+01
1.158836e+00	-2.201627e+01
1.161980e+00	-2.194036e+01
1.165125e+00	-2.186538e+01
1.168270e+00	-2.179136e+01
1.171415e+00	-2.171832e+01
1.174559e+00	-2.164629e+01
1.177704e+00	-2.157529e+01
1.180849e+00	-2.150534e+01
1.183994e+00	-2.143645e+01
1.187138e+00	-2.136864e+01
1.190283e+00	-2.130191e+01
1.193428e+00	-2.123628e+01
1.196573e+00	-2.117176e+01
1.199717e+00	-2.110835e+01
1.202862e+00	-2.104605e+01
1.206007e+00	-2.098486e+01
1.209152e+00	-2.092479e+01
1.212296e+00	-2.086584e+01
1.215441e+00	-2.080800e+01
1.218586e+00	-2.075128e+01
1.221730e+00	-2.069566e+01
1.224875e+00	-2.064114e+01
1.228020e+00	-2.058772e+01
1.231165e+00	-2.053539e+01
1.234309e+00	-2.048413e+01
1.237454e+00	-2.043395e+01
1.240599e+00	-2.038484e+01
1.243744e+00	-2.033678e+01
1.246888e+00	-2.028976e+01
1.250033e+00	-2.024378e+01
1.253178e+00	-2.019881e+01
1.256323e+00	-2.015486e+01
1.259467e+00	-2.011191e+01
1.262612e+00	-2.006994e+01
1.265757e+00	-2.002895e+01
1.268902e+00	-1.998892e+01
1.272046e+00	-1.994983e+01
1.275191e+00	-1.991168e+01
1.278336e+00	-1.987445e+01
1.281480e+00	-1.983813e+01
1.284625e+00	-1.980270e+01
1.287770e+00	-1.976815e+01
1.290915e+00	-1.973446e+01
1.294059e+00	-1.970163e+01
1.297204e+00	-1.966963e+01
1.300349e+00	-1.963846e+01
1.303494e+00	-1.960810e+01
1.306638e+00	-1.957853e+01
1.309783e+00	-1.954975e+01
1.312928e+00	-1.952173e+01
1.316073e+00	-1.949446e+01
1.319217e+00	-1.946794e+01
1.322362e+00	-1.944213e+01
1.325507e+00	-1.941704e+01
1.328652e+00	-1.939265e+01
1.331796e+00	-1.936894e+01
1.334941e+00	-1.934590e+01
1.338086e+00	-1.932352e+01
1.341230e+00	-1.930178e+01
1.344375e+00	-1.928067e+01
1.347520e+00	-1.926018e+01
1.350665e+00	-1.924029e+01
1.353809e+00	-1.922099e+01
1.356954e+00	-1.920227e+01
1.360099e+00	-1.918411e+01
1.363244e+00	-1.916651e+01
1.366388e+00	-1.914945e+01
1.369533e+00	-1.913291e+01
1.372678e+00	-1.911689e+01
1.375823e+00	-1.910138e+01
1.378967e+00	-1.908635e+01
1.382112e+00	-1.907181e+01
1.385257e+00	-1.905774e+01
1.388402e+00	-1.904412e+01
1.391546e+00	-1.903096e+01
1.394691e+00	-1.901822e+01
1.397836e+00	-1.900592e+01
1.400981e+00	-1.899402e+01
1.404125e+00	-1.898254e+01
1.407270e+00	-1.897144e+01
1.410415e+00	-1.896073e+01
1.413559e+00	-1.895040e+01
1.416704e+00	-1.894042e+01
1.419849e+00	-1.893081e+01
1.422994e+00	-1.892153e+01
1.426138e+00	-1.891260e+01
1.429283e+00	-1.890399e+01
1.432428e+00	-1.889570e+01
1.435573e+00	-1.888772e+01
1.438717e+00	-1.888004e+01
1.441862e+00	-1.887266e+01
1.445007e+00	-1.886556e+01
1.448152e+00	-1.885874e+01
1.451296e+00	-1.885219e+01
1.454441e+00	-1.884590e+01
1.457586e+00	-1.883986e+01
1.460731e+00	-1.883408e+01
1.463875e+00	-1.882853e+01
1.467020e+00	-1.882322e+01
1.470165e+00	-1.881814e+01
1.473309e+00	-1.881328e+01
1.476454e+00	-1.880863e+01
1.479599e+00	-1.880419e+01
1.482744e+00	-1.879996e+01
1.485888e+00	-1.879593e+01
1.489033e+00	-1.879209e+01
1.492178e+00	-1.878844e+01
1.495323e+00	-1.878497e+01
1.498467e+00	-1.878167e+01
1.501612e+00	-1.877856e+01
1.504757e+00	-1.877561e+01
1.507902e+00	-1.877282e+01
1.511046e+00	-1.877020e+01
1.514191e+00	-1.876774e+01
1.517336e+00	-1.876543e+01
1.520481e+00	-1.876326e+01
1.523625e+00	-1.876125e+01
1.526770e+00	-1.875938e+01
1.529915e+00	-1.875765e+01
1.533059e+00	-1.875606e+01
1.536204e+00	-1.875461e+01
1.539349e+00	-1.875329e+01
1.542494e+00	-1.875210e+01
1.545638e+00	-1.875104e+01
1.548783e+00	-1.875011e+01
1.551928e+00	-1.874931e+01
1.555073e+00	-1.874863e+01
1.558217e+00	-1.874808e+01
1.561362e+00	-1.874765e+01
1.564507e+00	-1.874734e+01
1.567652e+00	-1.874716e+01
1.570796e+00	-1.874710e+01


==> Data/beamf_SI_tx_Partitioned_11_11_43.dat <==
theta	SI
-1.570796e+00	-3.296425e+01
-1.567652e+00	-3.296423e+01
-1.564507e+00	-3.296418e+01
-1.561362e+00	-3.296409e+01
-1.558217e+00	-3.296397e+01
-1.555073e+00	-3.296382e+01
-1.551928e+00	-3.296364e+01
-1.548783e+00	-3.296342e+01
-1.545638e+00	-3.296318e+01
-1.542494e+00	-3.296291e+01
-1.539349e+00	-3.296262e+01
-1.536204e+00	-3.296231e+01
-1.533059e+00	-3.296198e+01
-1.529915e+00	-3.296163e+01
-1.526770e+00	-3.296127e+01
-1.523625e+00	-3.296090e+01
-1.520481e+00	-3.296053e+01
-1.517336e+00	-3.296016e+01
-1.514191e+00	-3.295979e+01
-1.511046e+00	-3.295944e+01
-1.507902e+00	-3.295909e+01
-1.504757e+00	-3.295877e+01
-1.501612e+00	-3.295847e+01
-1.498467e+00	-3.295820e+01
-1.495323e+00	-3.295796e+01
-1.492178e+00	-3.295777e+01
-1.489033e+00	-3.295763e+01
-1.485888e+00	-3.295755e+01
-1.482744e+00	-3.295752e+01
-1.479599e+00	-3.295757e+01
-1.476454e+00	-3.295770e+01
-1.473309e+00	-3.295792e+01
-1.470165e+00	-3.295823e+01
-1.467020e+00	-3.295864e+01
-1.463875e+00	-3.295916e+01
-1.460731e+00	-3.295980e+01
-1.457586e+00	-3.296058e+01
-1.454441e+00	-3.296149e+01
-1.451296e+00	-3.296255e+01
-1.448152e+00	-3.296378e+01
-1.445007e+00	-3.296517e+01
-1.441862e+00	-3.296674e+01
-1.438717e+00	-3.296850e+01
-1.435573e+00	-3.297046e+01
-1.432428e+00	-3.297264e+01
-1.429283e+00	-3.297504e+01
-1.426138e+00	-3.297768e+01
-1.422994e+00	-3.298056e+01
-1.419849e+00	-3.298371e+01
-1.416704e+00	-3.298713e+01
-1.413559e+00	-3.299084e+01
-1.410415e+00	-3.299485e+01
-1.407270e+00	-3.299917e+01
-1.404125e+00	-3.300382e+01
-1.400981e+00	-3.300881e+01
-1.397836e+00	-3.301416e+01
-1.394691e+00	-3.301987e+01
-1.391546e+00	-3.302597e+01
-1.388402e+00	-3.303248e+01
-1.385257e+00	-3.303939e+01
-1.382112e+00	-3.304674e+01
-1.378967e+00	-3.305454e+01
-1.375823e+00	-3.306280e+01
-1.372678e+00	-3.307154e+01
-1.369533e+00	-3.308078e+01
-1.366388e+00	-3.309053e+01
-1.363244e+00	-3.310082e+01
-1.360099e+00	-3.311165e+01
-1.356954e+00	-3.312305e+01
-1.353809e+00	-3.313504e+01
-1.350665e+00	-3.314764e+01
-1.347520e+00	-3.316086e+01
-1.344375e+00	-3.317472e+01
-1.341230e+00	-3.318925e+01
-1.338086e+00	-3.320446e+01
-1.334941e+00	-3.322037e+01
-1.331796e+00	-3.323701e+01
-1.328652e+00	-3.325440e+01
-1.325507e+00	-3.327255e+01
-1.322362e+00	-3.329150e+01
-1.319217e+00	-3.331125e+01
-1.316073e+00	-3.333184e+01
-1.312928e+00	-3.335329e+01
-1.309783e+00	-3.337562e+01
-1.306638e+00	-3.339886e+01
-1.303494e+00	-3.342302e+01
-1.300349e+00	-3.344814e+01
-1.297204e+00	-3.347424e+01
-1.294059e+00	-3.350135e+01
-1.290915e+00	-3.352949e+01
-1.287770e+00	-3.355869e+01
-1.284625e+00	-3.358897e+01
-1.281480e+00	-3.362037e+01
-1.278336e+00	-3.365291e+01
-1.275191e+00	-3.368662e+01
-1.272046e+00	-3.372153e+01
-1.268902e+00	-3.375767e+01
-1.265757e+00	-3.379508e+01
-1.262612e+00	-3.383377e+01
-1.259467e+00	-3.387380e+01
-1.256323e+00	-3.391517e+01
-1.253178e+00	-3.395794e+01
-1.250033e+00	-3.400214e+01
-1.246888e+00	-3.404779e+01
-1.243744e+00	-3.409493e+01
-1.240599e+00	-3.414361e+01
-1.237454e+00	-3.419386e+01
-1.234309e+00	-3.424571e+01
-1.231165e+00	-3.429921e+01
-1.228020e+00	-3.435439e+01
-1.224875e+00	-3.441130e+01
-1.221730e+00	-3.446998e+01
-1.218586e+00	-3.453046e+01
-1.215441e+00	-3.459280e+01
-1.212296e+00	-3.465705e+01
-1.209152e+00	-3.472323e+01
-1.206007e+00	-3.479141e+01
-1.202862e+00	-3.486163e+01
-1.199717e+00	-3.493394e+01
-1.196573e+00	-3.500840e+01
-1.193428e+00	-3.508505e+01
-1.190283e+00	-3.516396e+01
-1.187138e+00	-3.524517e+01
-1.183994e+00	-3.532874e+01
-1.180849e+00	-3.541474e+01
-1.177704e+00	-3.550322e+01
-1.174559e+00	-3.559425e+01
-1.171415e+00	-3.568789e+01
-1.168270e+00	-3.578422e+01
-1.165125e+00	-3.588329e+01
-1.161980e+00	-3.598518e+01
-1.158836e+00	-3.608997e+01
-1.155691e+00	-3.619772e+01
-1.152546e+00	-3.630853e+01
-1.149402e+00	-3.642247e+01
-1.146257e+00	-3.653963e+01
-1.143112e+00	-3.666008e+01
-1.139967e+00	-3.678394e+01
-1.136823e+00	-3.691128e+01
-1.133678e+00	-3.704220e+01
-1.130533e+00	-3.717681e+01
-1.127388e+00	-3.731521e+01
-1.124244e+00	-3.745752e+01
-1.121099e+00	-3.760383e+01
-1.117954e+00	-3.775427e+01
-1.114809e+00	-3.790896e+01
-1.111665e+00	-3.806802e+01
-1.108520e+00	-3.823159e+01
-1.105375e+00	-3.839981e+01
-1.102230e+00	-3.857280e+01
-1.099086e+00	-3.875072e+01
-1.095941e+00	-3.893372e+01
-1.092796e+00	-3.912194e+01
-1.089652e+00	-3.931557e+01
-1.086507e+00	-3.951475e+01
-1.083362e+00	-3.971966e+01
-1.080217e+00	-3.993048e+01
-1.077073e+00	-4.014739e+01
-1.073928e+00	-4.037056e+01
-1.070783e+00	-4.060019e+01
-1.067638e+00	-4.083646e+01
-1.064494e+00	-4.107956e+01
-1.061349e+00	-4.132967e+01
-1.058204e+00	-4.158698e+01
-1.055059e+00	-4.185165e+01
-1.051915e+00	-4.212385e+01
-1.048770e+00	-4.240371e+01
-1.045625e+00	-4.269135e+01
-1.042480e+00	-4.298685e+01
-1.039336e+00	-4.329025e+01
-1.036191e+00	-4.360152e+01
-1.033046e+00	-4.392055e+01
-1.029901e+00	-4.424716e+01
-1.026757e+00	-4.458101e+01
-1.023612e+00	-4.492161e+01
-1.020467e+00	-4.526830e+01
-1.017323e+00	-4.562014e+01
-1.014178e+00	-4.597592e+01
-1.011033e+00	-4.633406e+01
-1.007888e+00	-4.669257e+01
-1.004744e+00	-4.704896e+01
-1.001599e+00	-4.740021e+01
-9.984541e-01	-4.774268e+01
-9.953094e-01	-4.807215e+01
-9.921646e-01	-4.838382e+01
-9.890199e-01	-4.867244e+01
-9.858752e-01	-4.893248e+01
-9.827304e-01	-4.915843e+01
-9.795857e-01	-4.934518e+01
-9.764410e-01	-4.948843e+01
-9.732962e-01	-4.958510e+01
-9.701515e-01	-4.963367e+01
-9.670067e-01	-4.963434e+01
-9.638620e-01	-4.958900e+01
-9.607173e-01	-4.950105e+01
-9.575725e-01	-4.937505e+01
-9.544278e-01	-4.921628e+01
-9.512831e-01	-4.903036e+01
-9.481383e-01	-4.882287e+01
-9.449936e-01	-4.859907e+01
-9.418488e-01	-4.836373e+01
-9.387041e-01	-4.812107e+01
-9.355594e-01	-4.787467e+01
-9.324146e-01	-4.762754e+01
-9.292699e-01	-4.738217e+01
-9.261252e-01	-4.714054e+01
-9.229804e-01	-4.690426e+01
-9.198357e-01	-4.667455e+01
-9.166909e-01	-4.645240e+01
-9.135462e-01	-4.623853e+01
-9.104015e-01	-4.603348e+01
-9.072567e-01	-4.583764e+01
-9.041120e-01	-4.565129e+01
-9.009673e-01	-4.547461e+01
-8.978225e-01	-4.530771e+01
-8.946778e-01	-4.515065e+01
-8.915331e-01	-4.500344e+01
-8.883883e-01	-4.486607e+01
-8.852436e-01	-4.473849e+01
-8.820988e-01	-4.462066e+01
-8.789541e-01	-4.451253e+01
-8.758094e-01	-4.441401e+01
-8.726646e-01	-4.432506e+01
-8.695199e-01	-4.424560e+01
-8.663752e-01	-4.417558e+01
-8.632304e-01	-4.411494e+01
-8.600857e-01	-4.406365e+01
-8.569409e-01	-4.402165e+01
-8.537962e-01	-4.398894e+01
-8.506515e-01	-4.396548e+01
-8.475067e-01	-4.395127e+01
-8.443620e-01	-4.394633e+01
-8.412173e-01	-4.395066e+01
-8.380725e-01	-4.396429e+01
-8.349278e-01	-4.398728e+01
-8.317830e-01	-4.401968e+01
-8.286383e-01	-4.406156e+01
-8.254936e-01	-4.411300e+01
-8.223488e-01	-4.417411e+01
-8.192041e-01	-4.424500e+01
-8.160594e-01	-4.432580e+01
-8.129146e-01	-4.441667e+01
-8.097699e-01	-4.451778e+01
-8.066251e-01	-4.462930e+01
-8.034804e-01	-4.475145e+01
-8.003357e-01	-4.488445e+01
-7.971909e-01	-4.502854e+01
-7.940462e-01	-4.518399e+01
-7.909015e-01	-4.535110e+01
-7.877567e-01	-4.553016e+01
-7.846120e-01	-4.572153e+01
-7.814672e-01	-4.592556e+01
-7.783225e-01	-4.614262e+01
-7.751778e-01	-4.637314e+01
-7.720330e-01	-4.661752e+01
-7.688883e-01	-4.687621e+01
-7.657436e-01	-4.714967e+01
-7.625988e-01	-4.743835e+01
-7.594541e-01	-4.774271e+01
-7.563093e-01	-4.806318e+01
-7.531646e-01	-4.840013e+01
-7.500199e-01	-4.875389e+01
-7.468751e-01	-4.912462e+01
-7.437304e-01	-4.951235e+01
-7.405857e-01	-4.991678e+01
-7.374409e-01	-5.033729e+01
-7.342962e-01	-5.077267e+01
-7.311514e-01	-5.122100e+01
-7.280067e-01	-5.167934e+01
-7.248620e-01	-5.214344e+01
-7.217172e-01	-5.260736e+01
-7.185725e-01	-5.306311e+01
-7.154278e-01	-5.350032e+01
-7.122830e-01	-5.390624e+01
-7.091383e-01	-5.426602e+01
-7.059935e-01	-5.456381e+01
-7.028488e-01	-5.478445e+01
-6.997041e-01	-5.491581e+01
-6.965593e-01	-5.495104e+01
-6.934146e-01	-5.489003e+01
-6.902699e-01	-5.473944e+01
-6.871251e-01	-5.451131e+01
-6.839804e-01	-5.422079e+01
-6.808356e-01	-5.388383e+01
-6.776909e-01	-5.351542e+01
-6.745462e-01	-5.312850e+01
-6.714014e-01	-5.273362e+01
-6.682567e-01	-5.233895e+01
-6.651120e-01	-5.195060e+01
-6.619672e-01	-5.157297e+01
-6.588225e-01	-5.120914e+01
-6.556777e-01	-5.086115e+01
-6.525330e-01	-5.053033e+01
-6.493883e-01	-5.021744e+01
-6.462435e-01	-4.992286e+01
-6.430988e-01	-4.964670e+01
-6.399541e-01	-4.938889e+01
-6.368093e-01	-4.914922e+01
-6.336646e-01	-4.892744e+01
-6.305198e-01	-4.872324e+01
-6.273751e-01	-4.853628e+01
-6.242304e-01	-4.836623e+01
-6.210856e-01	-4.821278e+01
-6.179409e-01	-4.807562e+01
-6.147962e-01	-4.795447e+01
-6.116514e-01	-4.784909e+01
-6.085067e-01	-4.775925e+01
-6.053619e-01	-4.768477e+01
-6.022172e-01	-4.762549e+01
-5.990725e-01	-4.758130e+01
-5.959277e-01	-4.755210e+01
-5.927830e-01	-4.753785e+01
-5.896383e-01	-4.753853e+01
-5.864935e-01	-4.755418e+01
-5.833488e-01	-4.758484e+01
-5.802040e-01	-4.763062e+01
-5.770593e-01	-4.769166e+01
-5.739146e-01	-4.776813e+01
-5.707698e-01	-4.786026e+01
-5.676251e-01	-4.796831e+01
-5.644804e-01	-4.809259e+01
-5.613356e-01	-4.823347e+01
-5.581909e-01	-4.839136e+01
-5.550461e-01	-4.856672e+01
-5.519014e-01	-4.876008e+01
-5.487567e-01	-4.897202e+01
-5.456119e-01	-4.920319e+01
-5.424672e-01	-4.945429e+01
-5.393225e-01	-4.972609e+01
-5.361777e-01	-5.001944e+01
-5.330330e-01	-5.033522e+01
-5.298883e-01	-5.067439e+01
-5.267435e-01	-5.103789e+01
-5.235988e-01	-5.142670e+01
-5.204540e-01	-5.184173e+01
-5.173093e-01	-5.228374e+01
-5.141646e-01	-5.275322e+01
-5.110198e-01	-5.325021e+01
-5.078751e-01	-5.377397e+01
-5.047304e-01	-5.432256e+01
-5.015856e-01	-5.489218e+01
-4.984409e-01	-5.547631e+01
-4.952961e-01	-5.606452e+01
-4.921514e-01	-5.664116e+01
-4.890067e-01	-5.718418e+01
-4.858619e-01	-5.766490e+01
-4.827172e-01	-5.804987e+01
-4.795725e-01	-5.830591e+01
-4.764277e-01	-5.840794e+01
-4.732830e-01	-5.834664e+01
-4.701382e-01	-5.813172e+01
-4.669935e-01	-5.778854e+01
-4.638488e-01	-5.735040e+01
-4.607040e-01	-5.685079e+01
-4.575593e-01	-5.631833e+01
-4.544146e-01	-5.577504e+01
-4.512698e-01	-5.523653e+01
-4.481251e-01	-5.471323e+01
-4.449803e-01	-5.421168e+01
-4.418356e-01	-5.373571e+01
-4.386909e-01	-5.328731e+01
-4.355461e-01	-5.286730e+01
-4.324014e-01	-5.247570e+01
-4.292567e-01	-5.211211e+01
-4.261119e-01	-5.177585e+01
-4.229672e-01	-5.146610e+01
-4.198224e-01	-5.118201e+01
-4.166777e-01	-5.092270e+01
-4.135330e-01	-5.068735e+01
-4.103882e-01	-5.047519e+01
-4.072435e-01	-5.028549e+01
-4.040988e-01	-5.011762e+01
-4.009540e-01	-4.997102e+01
-3.978093e-01	-4.984518e+01
-3.946645e-01	-4.973968e+01
-3.915198e-01	-4.965417e+01
-3.883751e-01	-4.958837e+01
-3.852303e-01	-4.954207e+01
-3.820856e-01	-4.951513e+01
-3.789409e-01	-4.950746e+01
-3.757961e-01	-4.951905e+01
-3.726514e-01	-4.954997e+01
-3.695066e-01	-4.960034e+01
-3.663619e-01	-4.967036e+01
-3.632172e-01	-4.976029e+01
-3.600724e-01	-4.987049e+01
-3.569277e-01	-5.000138e+01
-3.537830e-01	-5.015348e+01
-3.506382e-01	-5.032740e+01
-3.474935e-01	-5.052384e+01
-3.443487e-01	-5.074361e+01
-3.412040e-01	-5.098766e+01
-3.380593e-01	-5.125703e+01
-3.349145e-01	-5.155290e+01
-3.317698e-01	-5.187663e+01
-3.286251e-01	-5.222967e+01
-3.254803e-01	-5.261367e+01
-3.223356e-01	-5.303037e+01
-3.191908e-01	-5.348165e+01
-3.160461e-01	-5.396940e+01
-3.129014e-01	-5.449544e+01
-3.097566e-01	-5.506130e+01
-3.066119e-01	-5.566778e+01
-3.034672e-01	-5.631439e+01
-3.003224e-01	-5.699819e+01
-2.971777e-01	-5.771214e+01
-2.940329e-01	-5.844243e+01
-2.908882e-01	-5.916494e+01
-2.877435e-01	-5.984140e+01
-2.845987e-01	-6.041771e+01
-2.814540e-01	-6.082910e+01
-2.783093e-01	-6.101644e+01
-2.751645e-01	-6.094977e+01
-2.720198e-01	-6.064311e+01
-2.688750e-01	-6.014728e+01
-2.657303e-01	-5.952751e+01
-2.625856e-01	-5.884316e+01
-2.594408e-01	-5.813858e+01
-2.562961e-01	-5.744290e+01
-2.531514e-01	-5.677342e+01
-2.500066e-01	-5.613943e+01
-2.468619e-01	-5.554525e+01
-2.437171e-01	-5.499219e+01
-2.405724e-01	-5.447988e+01
-2.374277e-01	-5.400708e+01
-2.342829e-01	-5.357211e+01
-2.311382e-01	-5.317316e+01
-2.279935e-01	-5.280838e+01
-2.248487e-01	-5.247606e+01
-2.217040e-01	-5.217458e+01
-2.185592e-01	-5.190249e+01
-2.154145e-01	-5.165849e+01
-2.122698e-01	-5.144141e+01
-2.091250e-01	-5.125027e+01
-2.059803e-01	-5.108417e+01
-2.028356e-01	-5.094238e+01
-1.996908e-01	-5.082427e+01
-1.965461e-01	-5.072934e+01
-1.934013e-01	-5.065718e+01
-1.902566e-01	-5.060748e+01
-1.871119e-01	-5.058005e+01
-1.839671e-01	-5.057478e+01
-1.808224e-01	-5.059166e+01
-1.776777e-01	-5.063079e+01
-1.745329e-01	-5.069235e+01
-1.713882e-01	-5.077662e+01
-1.682435e-01	-5.088401e+01
-1.650987e-01	-5.101502e+01
-1.619540e-01	-5.117028e+01
-1.588092e-01	-5.135054e+01
-1.556645e-01	-5.155673e+01
-1.525198e-01	-5.178989e+01
-1.493750e-01	-5.205128e+01
-1.462303e-01	-5.234232e+01
-1.430856e-01	-5.266469e+01
-1.399408e-01	-5.302030e+01
-1.367961e-01	-5.341132e+01
-1.336513e-01	-5.384024e+01
-1.305066e-01	-5.430986e+01
-1.273619e-01	-5.482331e+01
-1.242171e-01	-5.538398e+01
-1.210724e-01	-5.599544e+01
-1.179277e-01	-5.666113e+01
-1.147829e-01	-5.738385e+01
-1.116382e-01	-5.816457e+01
-1.084934e-01	-5.900042e+01
-1.053487e-01	-5.988075e+01
-1.022040e-01	-6.078063e+01
-9.905923e-02	-6.165122e+01
-9.591449e-02	-6.241022e+01
-9.276975e-02	-6.294432e+01
-8.962502e-02	-6.314255e+01
-8.648028e-02	-6.295647e+01
-8.333554e-02	-6.243394e+01
-8.019080e-02	-6.168574e+01
-7.704607e-02	-6.082534e+01
-7.390133e-02	-5.993530e+01
-7.075659e-02	-5.906466e+01
-6.761185e-02	-5.823851e+01
-6.446712e-02	-5.746758e+01
-6.132238e-02	-5.675481e+01
-5.817764e-02	-5.609926e+01
-5.503290e-02	-5.549816e+01
-5.188817e-02	-5.494811e+01
-4.874343e-02	-5.444555e+01
-4.559869e-02	-5.398711e+01
-4.245395e-02	-5.356971e+01
-3.930922e-02	-5.319055e+01
-3.616448e-02	-5.284720e+01
-3.301974e-02	-5.253750e+01
-2.987501e-02	-5.225957e+01
-2.673027e-02	-5.201180e+01
-2.358553e-02	-5.179278e+01
-2.044079e-02	-5.160132e+01
-1.729606e-02	-5.143640e+01
-1.415132e-02	-5.129719e+01
-1.100658e-02	-5.118298e+01
-7.861843e-03	-5.109322e+01
-4.717106e-03	-5.102746e+01
-1.572369e-03	-5.098542e+01
1.572369e-03	-5.096690e+01
4.717106e-03	-5.097183e+01
7.861843e-03	-5.100024e+01
1.100658e-02	-5.105230e+01
1.415132e-02	-5.112828e+01
1.729606e-02	-5.122859e+01
2.044079e-02	-5.135374e+01
2.358553e-02	-5.150442e+01
2.673027e-02	-5.168145e+01
2.987501e-02	-5.188584e+01
3.301974e-02	-5.211877e+01
3.616448e-02	-5.238167e+01
3.930922e-02	-5.267620e+01
4.245395e-02	-5.300432e+01
4.559869e-02	-5.336831e+01
4.874343e-02	-5.377086e+01
5.188817e-02	-5.421511e+01
5.503290e-02	-5.470471e+01
5.817764e-02	-5.524395e+01
6.132238e-02	-5.583776e+01
6.446712e-02	-5.649180e+01
6.761185e-02	-5.721237e+01
7.075659e-02	-5.800611e+01
7.390133e-02	-5.887922e+01
7.704607e-02	-5.983540e+01
8.019080e-02	-6.087142e+01
8.333554e-02	-6.196767e+01
8.648028e-02	-6.307000e+01
8.962502e-02	-6.406297e+01
9.276975e-02	-6.475616e+01
9.591449e-02	-6.494509e+01
9.905923e-02	-6.456045e+01
1.022040e-01	-6.373431e+01
1.053487e-01	-6.268032e+01
1.084934e-01	-6.156486e+01
1.116382e-01	-6.047936e+01
1.147829e-01	-5.946346e+01
1.179277e-01	-5.852967e+01
1.210724e-01	-5.767809e+01
1.242171e-01	-5.690381e+01
1.273619e-01	-5.620034e+01
1.305066e-01	-5.556108e+01
1.336513e-01	-5.497992e+01
1.367961e-01	-5.445143e+01
1.399408e-01	-5.397089e+01
1.430856e-01	-5.353424e+01
1.462303e-01	-5.313798e+01
1.493750e-01	-5.277914e+01
1.525198e-01	-5.245514e+01
1.556645e-01	-5.216382e+01
1.588092e-01	-5.190330e+01
1.619540e-01	-5.167199e+01
1.650987e-01	-5.146855e+01
1.682435e-01	-5.129182e+01
1.713882e-01	-5.114085e+01
1.745329e-01	-5.101486e+01
1.776777e-01	-5.091320e+01
1.808224e-01	-5.083536e+01
1.839671e-01	-5.078099e+01
1.871119e-01	-5.074981e+01
1.902566e-01	-5.074171e+01
1.934013e-01	-5.075667e+01
1.965461e-01	-5.079477e+01
1.996908e-01	-5.085624e+01
2.028356e-01	-5.094142e+01
2.059803e-01	-5.105077e+01
2.091250e-01	-5.118490e+01
2.122698e-01	-5.134456e+01
2.154145e-01	-5.153070e+01
2.185592e-01	-5.174441e+01
2.217040e-01	-5.198705e+01
2.248487e-01	-5.226019e+01
2.279935e-01	-5.256571e+01
2.311382e-01	-5.290583e+01
2.342829e-01	-5.328317e+01
2.374277e-01	-5.370085e+01
2.405724e-01	-5.416258e+01
2.437171e-01	-5.467280e+01
2.468619e-01	-5.523680e+01
2.500066e-01	-5.586098e+01
2.531514e-01	-5.655301e+01
2.562961e-01	-5.732209e+01
2.594408e-01	-5.817911e+01
2.625856e-01	-5.913644e+01
2.657303e-01	-6.020693e+01
2.688750e-01	-6.140020e+01
2.720198e-01	-6.271240e+01
2.751645e-01	-6.409977e+01
2.783093e-01	-6.542169e+01
2.814540e-01	-6.637113e+01
2.845987e-01	-6.655701e+01
2.877435e-01	-6.587638e+01
2.908882e-01	-6.464633e+01
2.940329e-01	-6.323954e+01
2.971777e-01	-6.186316e+01
3.003224e-01	-6.059392e+01
3.034672e-01	-5.944826e+01
3.066119e-01	-5.842047e+01
3.097566e-01	-5.749836e+01
3.129014e-01	-5.666908e+01
3.160461e-01	-5.592100e+01
3.191908e-01	-5.524415e+01
3.223356e-01	-5.463016e+01
3.254803e-01	-5.407209e+01
3.286251e-01	-5.356411e+01
3.317698e-01	-5.310140e+01
3.349145e-01	-5.267989e+01
3.380593e-01	-5.229616e+01
3.412040e-01	-5.194732e+01
3.443487e-01	-5.163093e+01
3.474935e-01	-5.134490e+01
3.506382e-01	-5.108745e+01
3.537830e-01	-5.085707e+01
3.569277e-01	-5.065246e+01
3.600724e-01	-5.047254e+01
3.632172e-01	-5.031638e+01
3.663619e-01	-5.018320e+01
3.695066e-01	-5.007237e+01
3.726514e-01	-4.998337e+01
3.757961e-01	-4.991581e+01
3.789409e-01	-4.986939e+01
3.820856e-01	-4.984393e+01
3.852303e-01	-4.983933e+01
3.883751e-01	-4.985560e+01
3.915198e-01	-4.989285e+01
3.946645e-01	-4.995128e+01
3.978093e-01	-5.003119e+01
4.009540e-01	-5.013301e+01
4.040988e-01	-5.025729e+01
4.072435e-01	-5.040469e+01
4.103882e-01	-5.057602e+01
4.135330e-01	-5.077227e+01
4.166777e-01	-5.099459e+01
4.198224e-01	-5.124438e+01
4.229672e-01	-5.152325e+01
4.261119e-01	-5.183314e+01
4.292567e-01	-5.217631e+01
4.324014e-01	-5.255548e+01
4.355461e-01	-5.297386e+01
4.386909e-01	-5.343531e+01
4.418356e-01	-5.394449e+01
4.449803e-01	-5.450708e+01
4.481251e-01	-5.513001e+01
4.512698e-01	-5.582189e+01
4.544146e-01	-5.659348e+01
4.575593e-01	-5.745829e+01
4.607040e-01	-5.843340e+01
4.638488e-01	-5.954018e+01
4.669935e-01	-6.080435e+01
4.701382e-01	-6.225278e+01
4.732830e-01	-6.389844e+01
4.764277e-01	-6.568559e+01
4.795725e-01	-6.733310e+01
4.827172e-01	-6.814554e+01
4.858619e-01	-6.753262e+01
4.890067e-01	-6.593372e+01
4.921514e-01	-6.410035e+01
4.952961e-01	-6.238080e+01
4.984409e-01	-6.085599e+01
5.015856e-01	-5.951935e+01
5.047304e-01	-5.834471e+01
5.078751e-01	-5.730568e+01
5.110198e-01	-5.637999e+01
5.141646e-01	-5.554976e+01
5.173093e-01	-5.480081e+01
5.204540e-01	-5.412187e+01
5.235988e-01	-5.350391e+01
5.267435e-01	-5.293963e+01
5.298883e-01	-5.242307e+01
5.330330e-01	-5.194932e+01
5.361777e-01	-5.151430e+01
5.393225e-01	-5.111460e+01
5.424672e-01	-5.074733e+01
5.456119e-01	-5.041004e+01
5.487567e-01	-5.010063e+01
5.519014e-01	-4.981732e+01
5.550461e-01	-4.955857e+01
5.581909e-01	-4.932304e+01
5.613356e-01	-4.910958e+01
5.644804e-01	-4.891722e+01
5.676251e-01	-4.874509e+01
5.707698e-01	-4.859246e+01
5.739146e-01	-4.845870e+01
5.770593e-01	-4.834330e+01
5.802040e-01	-4.824579e+01
5.833488e-01	-4.816584e+01
5.864935e-01	-4.810314e+01
5.896383e-01	-4.805748e+01
5.927830e-01	-4.802872e+01
5.959277e-01	-4.801677e+01
5.990725e-01	-4.802162e+01
6.022172e-01	-4.804332e+01
6.053619e-01	-4.808198e+01
6.085067e-01	-4.813779e+01
6.116514e-01	-4.821101e+01
6.147962e-01	-4.830195e+01
6.179409e-01	-4.841104e+01
6.210856e-01	-4.853878e+01
6.242304e-01	-4.868576e+01
6.273751e-01	-4.885270e+01
6.305198e-01	-4.904043e+01
6.336646e-01	-4.924993e+01
6.368093e-01	-4.948232e+01
6.399541e-01	-4.973893e+01
6.430988e-01	-5.002131e+01
6.462435e-01	-5.033128e+01
6.493883e-01	-5.067094e+01
6.525330e-01	-5.104281e+01
6.556777e-01	-5.144985e+01
6.588225e-01	-5.189562e+01
6.619672e-01	-5.238438e+01
6.651120e-01	-5.292134e+01
6.682567e-01	-5.351286e+01
6.714014e-01	-5.416689e+01
6.745462e-01	-5.489342e+01
6.776909e-01	-5.570525e+01
6.808356e-01	-5.661906e+01
6.839804e-01	-5.765687e+01
6.871251e-01	-5.884832e+01
6.902699e-01	-6.023337e+01
6.934146e-01	-6.186449e+01
6.965593e-01	-6.380004e+01
6.997041e-01	-6.604823e+01
7.028488e-01	-6.829140e+01
7.059935e-01	-6.926555e+01
7.091383e-01	-6.793597e+01
7.122830e-01	-6.557860e+01
7.154278e-01	-6.330565e+01
7.185725e-01	-6.135311e+01
7.217172e-01	-5.969693e+01
7.248620e-01	-5.827812e+01
7.280067e-01	-5.704594e+01
7.311514e-01	-5.596199e+01
7.342962e-01	-5.499782e+01
7.374409e-01	-5.413221e+01
7.405857e-01	-5.334903e+01
7.437304e-01	-5.263586e+01
7.468751e-01	-5.198294e+01
7.500199e-01	-5.138251e+01
7.531646e-01	-5.082828e+01
7.563093e-01	-5.031510e+01
7.594541e-01	-4.983872e+01
7.625988e-01	-4.939557e+01
7.657436e-01	-4.898265e+01
7.688883e-01	-4.859741e+01
7.720330e-01	-4.823764e+01
7.751778e-01	-4.790147e+01
7.783225e-01	-4.758726e+01
7.814672e-01	-4.729356e+01
7.846120e-01	-4.701914e+01
7.877567e-01	-4.676288e+01
7.909015e-01	-4.652383e+01
7.940462e-01	-4.630112e+01
7.971909e-01	-4.609398e+01
8.003357e-01	-4.590176e+01
8.034804e-01	-4.572383e+01
8.066251e-01	-4.555967e+01
8.097699e-01	-4.540881e+01
8.129146e-01	-4.527083e+01
8.160594e-01	-4.514535e+01
8.192041e-01	-4.503204e+01
8.223488e-01	-4.493063e+01
8.254936e-01	-4.484085e+01
8.286383e-01	-4.476251e+01
8.317830e-01	-4.469540e+01
8.349278e-01	-4.463939e+01
8.380725e-01	-4.459436e+01
8.412173e-01	-4.456021e+01
8.443620e-01	-4.453688e+01
8.475067e-01	-4.452433e+01
8.506515e-01	-4.452257e+01
8.537962e-01	-4.453160e+01
8.569409e-01	-4.455149e+01
8.600857e-01	-4.458229e+01
8.632304e-01	-4.462413e+01
8.663752e-01	-4.467715e+01
8.695199e-01	-4.474150e+01
8.726646e-01	-4.481741e+01
8.758094e-01	-4.490511e+01
8.789541e-01	-4.500489e+01
8.820988e-01	-4.511707e+01
8.852436e-01	-4.524205e+01
8.883883e-01	-4.538024e+01
8.915331e-01	-4.553214e+01
8.946778e-01	-4.569831e+01
8.978225e-01	-4.587938e+01
9.009673e-01	-4.607608e+01
9.041120e-01	-4.628921e+01
9.072567e-01	-4.651971e+01
9.104015e-01	-4.676864e+01
9.135462e-01	-4.703721e+01
9.166909e-01	-4.732681e+01
9.198357e-01	-4.763905e+01
9.229804e-01	-4.797578e+01
9.261252e-01	-4.833916e+01
9.292699e-01	-4.873171e+01
9.324146e-01	-4.915642e+01
9.355594e-01	-4.961682e+01
9.387041e-01	-5.011716e+01
9.418488e-01	-5.066257e+01
9.449936e-01	-5.125934e+01
9.481383e-01	-5.191526e+01
9.512831e-01	-5.264010e+01
9.544278e-01	-5.344632e+01
9.575725e-01	-5.435007e+01
9.607173e-01	-5.537257e+01
9.638620e-01	-5.654211e+01
9.670067e-01	-5.789645e+01
9.701515e-01	-5.948423e+01
9.732962e-01	-6.135764e+01
9.764410e-01	-6.351883e+01
9.795857e-01	-6.567335e+01
9.827304e-01	-6.668512e+01
9.858752e-01	-6.552118e+01
9.890199e-01	-6.325224e+01
9.921646e-01	-6.099167e+01
9.953094e-01	-5.902041e+01
9.984541e-01	-5.733337e+01
1.001599e+00	-5.587807e+01
1.004744e+00	-5.460603e+01
1.007888e+00	-5.347968e+01
1.011033e+00	-5.247086e+01
1.014178e+00	-5.155839e+01
1.017323e+00	-5.072617e+01
1.020467e+00	-4.996172e+01
1.023612e+00	-4.925524e+01
1.026757e+00	-4.859889e+01
1.029901e+00	-4.798635e+01
1.033046e+00	-4.741241e+01
1.036191e+00	-4.687276e+01
1.039336e+00	-4.636378e+01
1.042480e+00	-4.588242e+01
1.045625e+00	-4.542606e+01
1.048770e+00	-4.499246e+01
1.051915e+00	-4.457967e+01
1.055059e+00	-4.418600e+01
1.058204e+00	-4.380995e+01
1.061349e+00	-4.345020e+01
1.064494e+00	-4.310561e+01
1.067638e+00	-4.277512e+01
1.070783e+00	-4.245780e+01
1.073928e+00	-4.215283e+01
1.077073e+00	-4.185944e+01
1.080217e+00	-4.157696e+01
1.083362e+00	-4.130476e+01
1.086507e+00	-4.104227e+01
1.089652e+00	-4.078898e+01
1.092796e+00	-4.054442e+01
1.095941e+00	-4.030814e+01
1.099086e+00	-4.007974e+01
1.102230e+00	-3.985886e+01
1.105375e+00	-3.964515e+01
1.108520e+00	-3.943828e+01
1.111665e+00	-3.923797e+01
1.114809e+00	-3.904392e+01
1.117954e+00	-3.885589e+01
1.121099e+00	-3.867363e+01
1.124244e+00	-3.849691e+01
1.127388e+00	-3.832553e+01
1.130533e+00	-3.815926e+01
1.133678e+00	-3.799794e+01
1.136823e+00	-3.784138e+01
1.139967e+00	-3.768941e+01
1.143112e+00	-3.754188e+01
1.146257e+00	-3.739862e+01
1.149402e+00	-3.725950e+01
1.152546e+00	-3.712438e+01
1.155691e+00	-3.699314e+01
1.158836e+00	-3.686564e+01
1.161980e+00	-3.674177e+01
1.165125e+00	-3.662143e+01
1.168270e+00	-3.650449e+01
1.171415e+00	-3.639086e+01
1.174559e+00	-3.628045e+01
1.177704e+00	-3.617315e+01
1.180849e+00	-3.606888e+01
1.183994e+00	-3.596755e+01
1.187138e+00	-3.586907e+01
1.190283e+00	-3.577338e+01
1.193428e+00	-3.568039e+01
1.196573e+00	-3.559002e+01
1.199717e+00	-3.550221e+01
1.202862e+00	-3.541689e+01
1.206007e+00	-3.533399e+01
1.209152e+00	-3.525345e+01
1.212296e+00	-3.517520e+01
1.215441e+00	-3.509919e+01
1.218586e+00	-3.502536e+01
1.221730e+00	-3.495365e+01
1.224875e+00	-3.488400e+01
1.228020e+00	-3.481637e+01
1.231165e+00	-3.475071e+01
1.234309e+00	-3.468696e+01
1.237454e+00	-3.462508e+01
1.240599e+00	-3.456501e+01
1.243744e+00	-3.450672e+01
1.246888e+00	-3.445016e+01
1.250033e+00	-3.439529e+01
1.253178e+00	-3.434206e+01
1.256323e+00	-3.429044e+01
1.259467e+00	-3.424038e+01
1.262612e+00	-3.419185e+01
1.265757e+00	-3.414481e+01
1.268902e+00	-3.409921e+01
1.272046e+00	-3.405504e+01
1.275191e+00	-3.401224e+01
1.278336e+00	-3.397080e+01
1.281480e+00	-3.393066e+01
1.284625e+00	-3.389181e+01
1.287770e+00	-3.385420e+01
1.290915e+00	-3.381781e+01
1.294059e+00	-3.378261e+01
1.297204e+00	-3.374857e+01
1.300349e+00	-3.371565e+01
1.303494e+00	-3.368383e+01
1.306638e+00	-3.365309e+01
1.309783e+00	-3.362339e+01
1.312928e+00	-3.359470e+01
1.316073e+00	-3.356701e+01
1.319217e+00	-3.354028e+01
1.322362e+00	-3.351449e+01
1.325507e+00	-3.348962e+01
1.328652e+00	-3.346564e+01
1.331796e+00	-3.344252e+01
1.334941e+00	-3.342025e+01
1.338086e+00	-3.339880e+01
1.341230e+00	-3.337815e+01
1.344375e+00	-3.335828e+01
1.347520e+00	-3.333916e+01
1.350665e+00	-3.332077e+01
1.353809e+00	-3.330310e+01
1.356954e+00	-3.328612e+01
1.360099e+00	-3.326982e+01
1.363244e+00	-3.325417e+01
1.366388e+00	-3.323915e+01
1.369533e+00	-3.322475e+01
1.372678e+00	-3.321095e+01
1.375823e+00	-3.319772e+01
1.378967e+00	-3.318506e+01
1.382112e+00	-3.317294e+01
1.385257e+00	-3.316135e+01
1.388402e+00	-3.315027e+01
1.391546e+00	-3.313968e+01
1.394691e+00	-3.312957e+01
1.397836e+00	-3.311992e+01
1.400981e+00	-3.311072e+01
1.404125e+00	-3.310195e+01
1.407270e+00	-3.309360e+01
1.410415e+00	-3.308565e+01
1.413559e+00	-3.307808e+01
1.416704e+00	-3.307089e+01
1.419849e+00	-3.306407e+01
1.422994e+00	-3.305758e+01
1.426138e+00	-3.305144e+01
1.429283e+00	-3.304561e+01
1.432428e+00	-3.304009e+01
1.435573e+00	-3.303487e+01
1.438717e+00	-3.302994e+01
1.441862e+00	-3.302528e+01
1.445007e+00	-3.302088e+01
1.448152e+00	-3.301673e+01
1.451296e+00	-3.301282e+01
1.454441e+00	-3.300914e+01
1.457586e+00	-3.300568e+01
1.460731e+00	-3.300244e+01
1.463875e+00	-3.299939e+01
1.467020e+00	-3.299653e+01
1.470165e+00	-3.299385e+01
1.473309e+00	-3.299135e+01
1.476454e+00	-3.298901e+01
1.479599e+00	-3.298683e+01
1.482744e+00	-3.298480e+01
1.485888e+00	-3.298291e+01
1.489033e+00	-3.298115e+01
1.492178e+00	-3.297951e+01
1.495323e+00	-3.297800e+01
1.498467e+00	-3.297660e+01
1.501612e+00	-3.297530e+01
1.504757e+00	-3.297411e+01
1.507902e+00	-3.297301e+01
1.511046e+00	-3.297199e+01
1.514191e+00	-3.297106e+01
1.517336e+00	-3.297021e+01
1.520481e+00	-3.296944e+01
1.523625e+00	-3.296873e+01
1.526770e+00	-3.296809e+01
1.529915e+00	-3.296751e+01
1.533059e+00	-3.296699e+01
1.536204e+00	-3.296652e+01
1.539349e+00	-3.296610e+01
1.542494e+00	-3.296573e+01
1.545638e+00	-3.296541e+01
1.548783e+00	-3.296513e+01
1.551928e+00	-3.296489e+01
1.555073e+00	-3.296469e+01
1.558217e+00	-3.296453e+01
1.561362e+00	-3.296441e+01
1.564507e+00	-3.296432e+01
1.567652e+00	-3.296427e+01
1.570796e+00	-3.296425e+01


==> Data/beamf_SI_tx_Partitioned_11_11_43_lambda.dat <==
theta	SI
-1.570796e+00	-4.855334e+01
-1.567652e+00	-4.855334e+01
-1.564507e+00	-4.855335e+01
-1.561362e+00	-4.855335e+01
-1.558217e+00	-4.855337e+01
-1.555073e+00	-4.855338e+01
-1.551928e+00	-4.855340e+01
-1.548783e+00	-4.855343e+01
-1.545638e+00	-4.855347e+01
-1.542494e+00	-4.855352e+01
-1.539349e+00	-4.855358e+01
-1.536204e+00	-4.855366e+01
-1.533059e+00	-4.855376e+01
-1.529915e+00	-4.855387e+01
-1.526770e+00	-4.855402e+01
-1.523625e+00	-4.855419e+01
-1.520481e+00	-4.855439e+01
-1.517336e+00	-4.855463e+01
-1.514191e+00	-4.855491e+01
-1.511046e+00	-4.855524e+01
-1.507902e+00	-4.855561e+01
-1.504757e+00	-4.855604e+01
-1.501612e+00	-4.855653e+01
-1.498467e+00	-4.855709e+01
-1.495323e+00	-4.855771e+01
-1.492178e+00	-4.855842e+01
-1.489033e+00	-4.855921e+01
-1.485888e+00	-4.856009e+01
-1.482744e+00	-4.856107e+01
-1.479599e+00	-4.856215e+01
-1.476454e+00	-4.856335e+01
-1.473309e+00	-4.856467e+01
-1.470165e+00	-4.856611e+01
-1.467020e+00	-4.856769e+01
-1.463875e+00	-4.856942e+01
-1.460731e+00	-4.857130e+01
-1.457586e+00	-4.857334e+01
-1.454441e+00	-4.857556e+01
-1.451296e+00	-4.857796e+01
-1.448152e+00	-4.858054e+01
-1.445007e+00	-4.858333e+01
-1.441862e+00	-4.858633e+01
-1.438717e+00	-4.858956e+01
-1.435573e+00	-4.859301e+01
-1.432428e+00	-4.859671e+01
-1.429283e+00	-4.860067e+01
-1.426138e+00	-4.860489e+01
-1.422994e+00	-4.860939e+01
-1.419849e+00	-4.861418e+01
-1.416704e+00	-4.861928e+01
-1.413559e+00	-4.862469e+01
-1.410415e+00	-4.863044e+01
-1.407270e+00	-4.863652e+01
-1.404125e+00	-4.864296e+01
-1.400981e+00	-4.864978e+01
-1.397836e+00	-4.865697e+01
-1.394691e+00	-4.866457e+01
-1.391546e+00	-4.867258e+01
-1.388402e+00	-4.868101e+01
-1.385257e+00	-4.868990e+01
-1.382112e+00	-4.869923e+01
-1.378967e+00	-4.870905e+01
-1.375823e+00	-4.871936e+01
-1.372678e+00	-4.873017e+01
-1.369533e+00	-4.874151e+01
-1.366388e+00	-4.875339e+01
-1.363244e+00	-4.876583e+01
-1.360099e+00	-4.877885e+01
-1.356954e+00	-4.879246e+01
-1.353809e+00	-4.880668e+01
-1.350665e+00	-4.882154e+01
-1.347520e+00	-4.883705e+01
-1.344375e+00	-4.885323e+01
-1.341230e+00	-4.887010e+01
-1.338086e+00	-4.888768e+01
-1.334941e+00	-4.890599e+01
-1.331796e+00	-4.892505e+01
-1.328652e+00	-4.894489e+01
-1.325507e+00	-4.896552e+01
-1.322362e+00	-4.898697e+01
-1.319217e+00	-4.900926e+01
-1.316073e+00	-4.903241e+01
-1.312928e+00	-4.905645e+01
-1.309783e+00	-4.908139e+01
-1.306638e+00	-4.910727e+01
-1.303494e+00	-4.913411e+01
-1.300349e+00	-4.916194e+01
-1.297204e+00	-4.919077e+01
-1.294059e+00	-4.922065e+01
-1.290915e+00	-4.925158e+01
-1.287770e+00	-4.928360e+01
-1.284625e+00	-4.931675e+01
-1.281480e+00	-4.935103e+01
-1.278336e+00	-4.938650e+01
-1.275191e+00	-4.942317e+01
-1.272046e+00	-4.946107e+01
-1.268902e+00	-4.950025e+01
-1.265757e+00	-4.954072e+01
-1.262612e+00	-4.958252e+01
-1.259467e+00	-4.962568e+01
-1.256323e+00	-4.967024e+01
-1.253178e+00	-4.971624e+01
-1.250033e+00	-4.976370e+01
-1.246888e+00	-4.981266e+01
-1.243744e+00	-4.986317e+01
-1.240599e+00	-4.991526e+01
-1.237454e+00	-4.996896e+01
-1.234309e+00	-5.002432e+01
-1.231165e+00	-5.008138e+01
-1.228020e+00	-5.014018e+01
-1.224875e+00	-5.020077e+01
-1.221730e+00	-5.026319e+01
-1.218586e+00	-5.032748e+01
-1.215441e+00	-5.039369e+01
-1.212296e+00	-5.046188e+01
-1.209152e+00	-5.053208e+01
-1.206007e+00	-5.060436e+01
-1.202862e+00	-5.067875e+01
-1.199717e+00	-5.075533e+01
-1.196573e+00	-5.083415e+01
-1.193428e+00	-5.091525e+01
-1.190283e+00	-5.099871e+01
-1.187138e+00	-5.108458e+01
-1.183994e+00	-5.117294e+01
-1.180849e+00	-5.126383e+01
-1.177704e+00	-5.135734e+01
-1.174559e+00	-5.145354e+01
-1.171415e+00	-5.155249e+01
-1.168270e+00	-5.165428e+01
-1.165125e+00	-5.175898e+01
-1.161980e+00	-5.186668e+01
-1.158836e+00	-5.197746e+01
-1.155691e+00	-5.209142e+01
-1.152546e+00	-5.220863e+01
-1.149402e+00	-5.232921e+01
-1.146257e+00	-5.245326e+01
-1.143112e+00	-5.258087e+01
-1.139967e+00	-5.271216e+01
-1.136823e+00	-5.284724e+01
-1.133678e+00	-5.298624e+01
-1.130533e+00	-5.312928e+01
-1.127388e+00	-5.327650e+01
-1.124244e+00	-5.342804e+01
-1.121099e+00	-5.358404e+01
-1.117954e+00	-5.374465e+01
-1.114809e+00	-5.391005e+01
-1.111665e+00	-5.408040e+01
-1.108520e+00	-5.425589e+01
-1.105375e+00	-5.443670e+01
-1.102230e+00	-5.462305e+01
-1.099086e+00	-5.481515e+01
-1.095941e+00	-5.501322e+01
-1.092796e+00	-5.521752e+01
-1.089652e+00	-5.542831e+01
-1.086507e+00	-5.564586e+01
-1.083362e+00	-5.587046e+01
-1.080217e+00	-5.610244e+01
-1.077073e+00	-5.634214e+01
-1.073928e+00	-5.658992e+01
-1.070783e+00	-5.684617e+01
-1.067638e+00	-5.711131e+01
-1.064494e+00	-5.738581e+01
-1.061349e+00	-5.767014e+01
-1.058204e+00	-5.796486e+01
-1.055059e+00	-5.827052e+01
-1.051915e+00	-5.858775e+01
-1.048770e+00	-5.891724e+01
-1.045625e+00	-5.925971e+01
-1.042480e+00	-5.961598e+01
-1.039336e+00	-5.998692e+01
-1.036191e+00	-6.037348e+01
-1.033046e+00	-6.077670e+01
-1.029901e+00	-6.119770e+01
-1.026757e+00	-6.163770e+01
-1.023612e+00	-6.209801e+01
-1.020467e+00	-6.258004e+01
-1.017323e+00	-6.308526e+01
-1.014178e+00	-6.361519e+01
-1.011033e+00	-6.417132e+01
-1.007888e+00	-6.475507e+01
-1.004744e+00	-6.536755e+01
-1.001599e+00	-6.600933e+01
-9.984541e-01	-6.668002e+01
-9.953094e-01	-6.737755e+01
-9.921646e-01	-6.809713e+01
-9.890199e-01	-6.882969e+01
-9.858752e-01	-6.955977e+01
-9.827304e-01	-7.026306e+01
-9.795857e-01	-7.090448e+01
-9.764410e-01	-7.143883e+01
-9.732962e-01	-7.181678e+01
-9.701515e-01	-7.199747e+01
-9.670067e-01	-7.196330e+01
-9.638620e-01	-7.172743e+01
-9.607173e-01	-7.132812e+01
-9.575725e-01	-7.081445e+01
-9.544278e-01	-7.023289e+01
-9.512831e-01	-6.962029e+01
-9.481383e-01	-6.900260e+01
-9.449936e-01	-6.839655e+01
-9.418488e-01	-6.781212e+01
-9.387041e-01	-6.725473e+01
-9.355594e-01	-6.672685e+01
-9.324146e-01	-6.622919e+01
-9.292699e-01	-6.576135e+01
-9.261252e-01	-6.532238e+01
-9.229804e-01	-6.491100e+01
-9.198357e-01	-6.452578e+01
-9.166909e-01	-6.416531e+01
-9.135462e-01	-6.382820e+01
-9.104015e-01	-6.351311e+01
-9.072567e-01	-6.321883e+01
-9.041120e-01	-6.294421e+01
-9.009673e-01	-6.268822e+01
-8.978225e-01	-6.244990e+01
-8.946778e-01	-6.222841e+01
-8.915331e-01	-6.202295e+01
-8.883883e-01	-6.183283e+01
-8.852436e-01	-6.165741e+01
-8.820988e-01	-6.149612e+01
-8.789541e-01	-6.134845e+01
-8.758094e-01	-6.121394e+01
-8.726646e-01	-6.109218e+01
-8.695199e-01	-6.098281e+01
-8.663752e-01	-6.088550e+01
-8.632304e-01	-6.079996e+01
-8.600857e-01	-6.072596e+01
-8.569409e-01	-6.066328e+01
-8.537962e-01	-6.061172e+01
-8.506515e-01	-6.057115e+01
-8.475067e-01	-6.054144e+01
-8.443620e-01	-6.052249e+01
-8.412173e-01	-6.051423e+01
-8.380725e-01	-6.051662e+01
-8.349278e-01	-6.052963e+01
-8.317830e-01	-6.055328e+01
-8.286383e-01	-6.058760e+01
-8.254936e-01	-6.063264e+01
-8.223488e-01	-6.068848e+01
-8.192041e-01	-6.075523e+01
-8.160594e-01	-6.083303e+01
-8.129146e-01	-6.092204e+01
-8.097699e-01	-6.102246e+01
-8.066251e-01	-6.113450e+01
-8.034804e-01	-6.125843e+01
-8.003357e-01	-6.139453e+01
-7.971909e-01	-6.154314e+01
-7.940462e-01	-6.170462e+01
-7.909015e-01	-6.187941e+01
-7.877567e-01	-6.206796e+01
-7.846120e-01	-6.227079e+01
-7.814672e-01	-6.248850e+01
-7.783225e-01	-6.272173e+01
-7.751778e-01	-6.297120e+01
-7.720330e-01	-6.323774e+01
-7.688883e-01	-6.352226e+01
-7.657436e-01	-6.382576e+01
-7.625988e-01	-6.414941e+01
-7.594541e-01	-6.449448e+01
-7.563093e-01	-6.486242e+01
-7.531646e-01	-6.525488e+01
-7.500199e-01	-6.567369e+01
-7.468751e-01	-6.612096e+01
-7.437304e-01	-6.659905e+01
-7.405857e-01	-6.711064e+01
-7.374409e-01	-6.765874e+01
-7.342962e-01	-6.824673e+01
-7.311514e-01	-6.887832e+01
-7.280067e-01	-6.955750e+01
-7.248620e-01	-7.028832e+01
-7.217172e-01	-7.107447e+01
-7.185725e-01	-7.191828e+01
-7.154278e-01	-7.281893e+01
-7.122830e-01	-7.376891e+01
-7.091383e-01	-7.474764e+01
-7.059935e-01	-7.571139e+01
-7.028488e-01	-7.658109e+01
-6.997041e-01	-7.723887e+01
-6.965593e-01	-7.755610e+01
-6.934146e-01	-7.746031e+01
-6.902699e-01	-7.698697e+01
-6.871251e-01	-7.625302e+01
-6.839804e-01	-7.538600e+01
-6.808356e-01	-7.447999e+01
-6.776909e-01	-7.359043e+01
-6.745462e-01	-7.274509e+01
-6.714014e-01	-7.195542e+01
-6.682567e-01	-7.122428e+01
-6.651120e-01	-7.055026e+01
-6.619672e-01	-6.993013e+01
-6.588225e-01	-6.935998e+01
-6.556777e-01	-6.883587e+01
-6.525330e-01	-6.835406e+01
-6.493883e-01	-6.791114e+01
-6.462435e-01	-6.750407e+01
-6.430988e-01	-6.713015e+01
-6.399541e-01	-6.678702e+01
-6.368093e-01	-6.647258e+01
-6.336646e-01	-6.618502e+01
-6.305198e-01	-6.592276e+01
-6.273751e-01	-6.568439e+01
-6.242304e-01	-6.546871e+01
-6.210856e-01	-6.527465e+01
-6.179409e-01	-6.510130e+01
-6.147962e-01	-6.494785e+01
-6.116514e-01	-6.481362e+01
-6.085067e-01	-6.469802e+01
-6.053619e-01	-6.460055e+01
-6.022172e-01	-6.452080e+01
-5.990725e-01	-6.445841e+01
-5.959277e-01	-6.441312e+01
-5.927830e-01	-6.438473e+01
-5.896383e-01	-6.437309e+01
-5.864935e-01	-6.437813e+01
-5.833488e-01	-6.439983e+01
-5.802040e-01	-6.443824e+01
-5.770593e-01	-6.449345e+01
-5.739146e-01	-6.456564e+01
-5.707698e-01	-6.465504e+01
-5.676251e-01	-6.476193e+01
-5.644804e-01	-6.488670e+01
-5.613356e-01	-6.502978e+01
-5.581909e-01	-6.519171e+01
-5.550461e-01	-6.537310e+01
-5.519014e-01	-6.557467e+01
-5.487567e-01	-6.579724e+01
-5.456119e-01	-6.604178e+01
-5.424672e-01	-6.630937e+01
-5.393225e-01	-6.660128e+01
-5.361777e-01	-6.691895e+01
-5.330330e-01	-6.726402e+01
-5.298883e-01	-6.763842e+01
-5.267435e-01	-6.804432e+01
-5.235988e-01	-6.848424e+01
-5.204540e-01	-6.896110e+01
-5.173093e-01	-6.947825e+01
-5.141646e-01	-7.003955e+01
-5.110198e-01	-7.064942e+01
-5.078751e-01	-7.131286e+01
-5.047304e-01	-7.203539e+01
-5.015856e-01	-7.282285e+01
-4.984409e-01	-7.368072e+01
-4.952961e-01	-7.461268e+01
-4.921514e-01	-7.561747e+01
-4.890067e-01	-7.668230e+01
-4.858619e-01	-7.777030e+01
-4.827172e-01	-7.880054e+01
-4.795725e-01	-7.962957e+01
-4.764277e-01	-8.007129e+01
-4.732830e-01	-7.999584e+01
-4.701382e-01	-7.943664e+01
-4.669935e-01	-7.856027e+01
-4.638488e-01	-7.754406e+01
-4.607040e-01	-7.650723e+01
-4.575593e-01	-7.551160e+01
-4.544146e-01	-7.458315e+01
-4.512698e-01	-7.372935e+01
-4.481251e-01	-7.294914e+01
-4.449803e-01	-7.223799e+01
-4.418356e-01	-7.159024e+01
-4.386909e-01	-7.100021e+01
-4.355461e-01	-7.046263e+01
-4.324014e-01	-6.997281e+01
-4.292567e-01	-6.952661e+01
-4.261119e-01	-6.912046e+01
-4.229672e-01	-6.875128e+01
-4.198224e-01	-6.841640e+01
-4.166777e-01	-6.811353e+01
-4.135330e-01	-6.784070e+01
-4.103882e-01	-6.759621e+01
-4.072435e-01	-6.737862e+01
-4.040988e-01	-6.718667e+01
-4.009540e-01	-6.701932e+01
-3.978093e-01	-6.687565e+01
-3.946645e-01	-6.675492e+01
-3.915198e-01	-6.665651e+01
-3.883751e-01	-6.657991e+01
-3.852303e-01	-6.652474e+01
-3.820856e-01	-6.649072e+01
-3.789409e-01	-6.647765e+01
-3.757961e-01	-6.648544e+01
-3.726514e-01	-6.651410e+01
-3.695066e-01	-6.656372e+01
-3.663619e-01	-6.663449e+01
-3.632172e-01	-6.672671e+01
-3.600724e-01	-6.684077e+01
-3.569277e-01	-6.697717e+01
-3.537830e-01	-6.713654e+01
-3.506382e-01	-6.731962e+01
-3.474935e-01	-6.752730e+01
-3.443487e-01	-6.776065e+01
-3.412040e-01	-6.802089e+01
-3.380593e-01	-6.830947e+01
-3.349145e-01	-6.862807e+01
-3.317698e-01	-6.897865e+01
-3.286251e-01	-6.936347e+01
-3.254803e-01	-6.978518e+01
-3.223356e-01	-7.024687e+01
-3.191908e-01	-7.075210e+01
-3.160461e-01	-7.130506e+01
-3.129014e-01	-7.191055e+01
-3.097566e-01	-7.257406e+01
-3.066119e-01	-7.330176e+01
-3.034672e-01	-7.410018e+01
-3.003224e-01	-7.497559e+01
-2.971777e-01	-7.593224e+01
-2.940329e-01	-7.696856e+01
-2.908882e-01	-7.806899e+01
-2.877435e-01	-7.918803e+01
-2.845987e-01	-8.022512e+01
-2.814540e-01	-8.100559e+01
-2.783093e-01	-8.132127e+01
-2.751645e-01	-8.106673e+01
-2.720198e-01	-8.033657e+01
-2.688750e-01	-7.933736e+01
-2.657303e-01	-7.824796e+01
-2.625856e-01	-7.717313e+01
-2.594408e-01	-7.616094e+01
-2.562961e-01	-7.522826e+01
-2.531514e-01	-7.437725e+01
-2.500066e-01	-7.360391e+01
-2.468619e-01	-7.290209e+01
-2.437171e-01	-7.226527e+01
-2.405724e-01	-7.168734e+01
-2.374277e-01	-7.116279e+01
-2.342829e-01	-7.068683e+01
-2.311382e-01	-7.025532e+01
-2.279935e-01	-6.986471e+01
-2.248487e-01	-6.951194e+01
-2.217040e-01	-6.919441e+01
-2.185592e-01	-6.890990e+01
-2.154145e-01	-6.865652e+01
-2.122698e-01	-6.843265e+01
-2.091250e-01	-6.823691e+01
-2.059803e-01	-6.806816e+01
-2.028356e-01	-6.792543e+01
-1.996908e-01	-6.780791e+01
-1.965461e-01	-6.771498e+01
-1.934013e-01	-6.764613e+01
-1.902566e-01	-6.760098e+01
-1.871119e-01	-6.757929e+01
-1.839671e-01	-6.758094e+01
-1.808224e-01	-6.760590e+01
-1.776777e-01	-6.765429e+01
-1.745329e-01	-6.772633e+01
-1.713882e-01	-6.782237e+01
-1.682435e-01	-6.794287e+01
-1.650987e-01	-6.808844e+01
-1.619540e-01	-6.825986e+01
-1.588092e-01	-6.845804e+01
-1.556645e-01	-6.868408e+01
-1.525198e-01	-6.893930e+01
-1.493750e-01	-6.922525e+01
-1.462303e-01	-6.954375e+01
-1.430856e-01	-6.989691e+01
-1.399408e-01	-7.028723e+01
-1.367961e-01	-7.071761e+01
-1.336513e-01	-7.119145e+01
-1.305066e-01	-7.171271e+01
-1.273619e-01	-7.228598e+01
-1.242171e-01	-7.291654e+01
-1.210724e-01	-7.361031e+01
-1.179277e-01	-7.437375e+01
-1.147829e-01	-7.521325e+01
-1.116382e-01	-7.613379e+01
-1.084934e-01	-7.713585e+01
-1.053487e-01	-7.820868e+01
-1.022040e-01	-7.931681e+01
-9.905923e-02	-8.037710e+01
-9.591449e-02	-8.123470e+01
-9.276975e-02	-8.168099e+01
-8.962502e-02	-8.156831e+01
-8.648028e-02	-8.093886e+01
-8.333554e-02	-7.998437e+01
-8.019080e-02	-7.889944e+01
-7.704607e-02	-7.780807e+01
-7.390133e-02	-7.677072e+01
-7.075659e-02	-7.581062e+01
-6.761185e-02	-7.493280e+01
-6.446712e-02	-7.413442e+01
-6.132238e-02	-7.340970e+01
-5.817764e-02	-7.275213e+01
-5.503290e-02	-7.215545e+01
-5.188817e-02	-7.161401e+01
-4.874343e-02	-7.112283e+01
-4.559869e-02	-7.067760e+01
-4.245395e-02	-7.027462e+01
-3.930922e-02	-6.991073e+01
-3.616448e-02	-6.958321e+01
-3.301974e-02	-6.928977e+01
-2.987501e-02	-6.902842e+01
-2.673027e-02	-6.879749e+01
-2.358553e-02	-6.859557e+01
-2.044079e-02	-6.842145e+01
-1.729606e-02	-6.827415e+01
-1.415132e-02	-6.815284e+01
-1.100658e-02	-6.805686e+01
-7.861843e-03	-6.798571e+01
-4.717106e-03	-6.793901e+01
-1.572369e-03	-6.791652e+01
1.572369e-03	-6.791812e+01
4.717106e-03	-6.794381e+01
7.861843e-03	-6.799373e+01
1.100658e-02	-6.806813e+01
1.415132e-02	-6.816739e+01
1.729606e-02	-6.829204e+01
2.044079e-02	-6.844274e+01
2.358553e-02	-6.862034e+01
2.673027e-02	-6.882583e+01
2.987501e-02	-6.906042e+01
3.301974e-02	-6.932554e+01
3.616448e-02	-6.962289e+01
3.930922e-02	-6.995442e+01
4.245395e-02	-7.032247e+01
4.559869e-02	-7.072973e+01
4.874343e-02	-7.117935e+01
5.188817e-02	-7.167499e+01
5.503290e-02	-7.222087e+01
5.817764e-02	-7.282182e+01
6.132238e-02	-7.348323e+01
6.446712e-02	-7.421093e+01
6.761185e-02	-7.501060e+01
7.075659e-02	-7.588666e+01
7.390133e-02	-7.683955e+01
7.704607e-02	-7.786010e+01
8.019080e-02	-7.891850e+01
8.333554e-02	-7.994537e+01
8.648028e-02	-8.081029e+01
8.962502e-02	-8.132790e+01
9.276975e-02	-8.134108e+01
9.591449e-02	-8.084371e+01
9.905923e-02	-7.998621e+01
1.022040e-01	-7.895565e+01
1.053487e-01	-7.788691e+01
1.084934e-01	-7.685280e+01
1.116382e-01	-7.588509e+01
1.147829e-01	-7.499388e+01
1.179277e-01	-7.417913e+01
1.210724e-01	-7.343658e+01
1.242171e-01	-7.276054e+01
1.273619e-01	-7.214518e+01
1.305066e-01	-7.158504e+01
1.336513e-01	-7.107523e+01
1.367961e-01	-7.061146e+01
1.399408e-01	-7.019003e+01
1.430856e-01	-6.980773e+01
1.462303e-01	-6.946179e+01
1.493750e-01	-6.914987e+01
1.525198e-01	-6.886992e+01
1.556645e-01	-6.862022e+01
1.588092e-01	-6.839929e+01
1.619540e-01	-6.820587e+01
1.650987e-01	-6.803890e+01
1.682435e-01	-6.789749e+01
1.713882e-01	-6.778092e+01
1.745329e-01	-6.768861e+01
1.776777e-01	-6.762010e+01
1.808224e-01	-6.757507e+01
1.839671e-01	-6.755331e+01
1.871119e-01	-6.755473e+01
1.902566e-01	-6.757935e+01
1.934013e-01	-6.762730e+01
1.965461e-01	-6.769883e+01
1.996908e-01	-6.779431e+01
2.028356e-01	-6.791425e+01
2.059803e-01	-6.805927e+01
2.091250e-01	-6.823015e+01
2.122698e-01	-6.842785e+01
2.154145e-01	-6.865348e+01
2.185592e-01	-6.890837e+01
2.217040e-01	-6.919407e+01
2.248487e-01	-6.951241e+01
2.279935e-01	-6.986548e+01
2.311382e-01	-7.025574e+01
2.342829e-01	-7.068602e+01
2.374277e-01	-7.115955e+01
2.405724e-01	-7.168005e+01
2.437171e-01	-7.225167e+01
2.468619e-01	-7.287896e+01
2.500066e-01	-7.356666e+01
2.531514e-01	-7.431918e+01
2.562961e-01	-7.513944e+01
2.594408e-01	-7.602661e+01
2.625856e-01	-7.697142e+01
2.657303e-01	-7.794758e+01
2.688750e-01	-7.889783e+01
2.720198e-01	-7.971835e+01
2.751645e-01	-8.026038e+01
2.783093e-01	-8.038274e+01
2.814540e-01	-8.004449e+01
2.845987e-01	-7.933841e+01
2.877435e-01	-7.841918e+01
2.908882e-01	-7.741959e+01
2.940329e-01	-7.642257e+01
2.971777e-01	-7.547045e+01
3.003224e-01	-7.458100e+01
3.034672e-01	-7.375918e+01
3.066119e-01	-7.300381e+01
3.097566e-01	-7.231109e+01
3.129014e-01	-7.167635e+01
3.160461e-01	-7.109482e+01
3.191908e-01	-7.056205e+01
3.223356e-01	-7.007402e+01
3.254803e-01	-6.962715e+01
3.286251e-01	-6.921831e+01
3.317698e-01	-6.884477e+01
3.349145e-01	-6.850417e+01
3.380593e-01	-6.819443e+01
3.412040e-01	-6.791379e+01
3.443487e-01	-6.766070e+01
3.474935e-01	-6.743383e+01
3.506382e-01	-6.723203e+01
3.537830e-01	-6.705433e+01
3.569277e-01	-6.689989e+01
3.600724e-01	-6.676801e+01
3.632172e-01	-6.665811e+01
3.663619e-01	-6.656972e+01
3.695066e-01	-6.650248e+01
3.726514e-01	-6.645612e+01
3.757961e-01	-6.643045e+01
3.789409e-01	-6.642539e+01
3.820856e-01	-6.644095e+01
3.852303e-01	-6.647722e+01
3.883751e-01	-6.653438e+01
3.915198e-01	-6.661270e+01
3.946645e-01	-6.671256e+01
3.978093e-01	-6.683444e+01
4.009540e-01	-6.697892e+01
4.040988e-01	-6.714672e+01
4.072435e-01	-6.733867e+01
4.103882e-01	-6.755576e+01
4.135330e-01	-6.779913e+01
4.166777e-01	-6.807012e+01
4.198224e-01	-6.837026e+01
4.229672e-01	-6.870129e+01
4.261119e-01	-6.906523e+01
4.292567e-01	-6.946436e+01
4.324014e-01	-6.990124e+01
4.355461e-01	-7.037876e+01
4.386909e-01	-7.090004e+01
4.418356e-01	-7.146843e+01
4.449803e-01	-7.208726e+01
4.481251e-01	-7.275941e+01
4.512698e-01	-7.348656e+01
4.544146e-01	-7.426754e+01
4.575593e-01	-7.509552e+01
4.607040e-01	-7.595301e+01
4.638488e-01	-7.680403e+01
4.669935e-01	-7.758458e+01
4.701382e-01	-7.819810e+01
4.732830e-01	-7.853183e+01
4.764277e-01	-7.850439e+01
4.795725e-01	-7.811647e+01
4.827172e-01	-7.745029e+01
4.858619e-01	-7.661860e+01
4.890067e-01	-7.571743e+01
4.921514e-01	-7.481024e+01
4.952961e-01	-7.393257e+01
4.984409e-01	-7.310162e+01
5.015856e-01	-7.232406e+01
5.047304e-01	-7.160088e+01
5.078751e-01	-7.093034e+01
5.110198e-01	-7.030945e+01
5.141646e-01	-6.973480e+01
5.173093e-01	-6.920298e+01
5.204540e-01	-6.871076e+01
5.235988e-01	-6.825518e+01
5.267435e-01	-6.783359e+01
5.298883e-01	-6.744362e+01
5.330330e-01	-6.708317e+01
5.361777e-01	-6.675037e+01
5.393225e-01	-6.644359e+01
5.424672e-01	-6.616138e+01
5.456119e-01	-6.590247e+01
5.487567e-01	-6.566575e+01
5.519014e-01	-6.545023e+01
5.550461e-01	-6.525506e+01
5.581909e-01	-6.507948e+01
5.613356e-01	-6.492283e+01
5.644804e-01	-6.478457e+01
5.676251e-01	-6.466419e+01
5.707698e-01	-6.456130e+01
5.739146e-01	-6.447555e+01
5.770593e-01	-6.440667e+01
5.802040e-01	-6.435446e+01
5.833488e-01	-6.431875e+01
5.864935e-01	-6.429945e+01
5.896383e-01	-6.429652e+01
5.927830e-01	-6.430998e+01
5.959277e-01	-6.433991e+01
5.990725e-01	-6.438643e+01
6.022172e-01	-6.444973e+01
6.053619e-01	-6.453007e+01
6.085067e-01	-6.462775e+01
6.116514e-01	-6.474317e+01
6.147962e-01	-6.487676e+01
6.179409e-01	-6.502908e+01
6.210856e-01	-6.520073e+01
6.242304e-01	-6.539243e+01
6.273751e-01	-6.560498e+01
6.305198e-01	-6.583931e+01
6.336646e-01	-6.609645e+01
6.368093e-01	-6.637758e+01
6.399541e-01	-6.668401e+01
6.430988e-01	-6.701719e+01
6.462435e-01	-6.737875e+01
6.493883e-01	-6.777045e+01
6.525330e-01	-6.819418e+01
6.556777e-01	-6.865193e+01
6.588225e-01	-6.914569e+01
6.619672e-01	-6.967727e+01
6.651120e-01	-7.024804e+01
6.682567e-01	-7.085837e+01
6.714014e-01	-7.150678e+01
6.745462e-01	-7.218851e+01
6.776909e-01	-7.289316e+01
6.808356e-01	-7.360143e+01
6.839804e-01	-7.428081e+01
6.871251e-01	-7.488216e+01
6.902699e-01	-7.534096e+01
6.934146e-01	-7.558928e+01
6.965593e-01	-7.557935e+01
6.997041e-01	-7.530628e+01
7.028488e-01	-7.481063e+01
7.059935e-01	-7.415835e+01
7.091383e-01	-7.341595e+01
7.122830e-01	-7.263592e+01
7.154278e-01	-7.185377e+01
7.185725e-01	-7.109103e+01
7.217172e-01	-7.035946e+01
7.248620e-01	-6.966466e+01
7.280067e-01	-6.900854e+01
7.311514e-01	-6.839091e+01
7.342962e-01	-6.781047e+01
7.374409e-01	-6.726538e+01
7.405857e-01	-6.675356e+01
7.437304e-01	-6.627293e+01
7.468751e-01	-6.582147e+01
7.500199e-01	-6.539727e+01
7.531646e-01	-6.499858e+01
7.563093e-01	-6.462381e+01
7.594541e-01	-6.427149e+01
7.625988e-01	-6.394031e+01
7.657436e-01	-6.362907e+01
7.688883e-01	-6.333670e+01
7.720330e-01	-6.306222e+01
7.751778e-01	-6.280477e+01
7.783225e-01	-6.256355e+01
7.814672e-01	-6.233785e+01
7.846120e-01	-6.212703e+01
7.877567e-01	-6.193050e+01
7.909015e-01	-6.174776e+01
7.940462e-01	-6.157832e+01
7.971909e-01	-6.142177e+01
8.003357e-01	-6.127773e+01
8.034804e-01	-6.114586e+01
8.066251e-01	-6.102585e+01
8.097699e-01	-6.091744e+01
8.129146e-01	-6.082039e+01
8.160594e-01	-6.073450e+01
8.192041e-01	-6.065959e+01
8.223488e-01	-6.059552e+01
8.254936e-01	-6.054214e+01
8.286383e-01	-6.049938e+01
8.317830e-01	-6.046714e+01
8.349278e-01	-6.044538e+01
8.380725e-01	-6.043408e+01
8.412173e-01	-6.043322e+01
8.443620e-01	-6.044282e+01
8.475067e-01	-6.046294e+01
8.506515e-01	-6.049362e+01
8.537962e-01	-6.053496e+01
8.569409e-01	-6.058709e+01
8.600857e-01	-6.065013e+01
8.632304e-01	-6.072425e+01
8.663752e-01	-6.080966e+01
8.695199e-01	-6.090658e+01
8.726646e-01	-6.101527e+01
8.758094e-01	-6.113602e+01
8.789541e-01	-6.126915e+01
8.820988e-01	-6.141504e+01
8.852436e-01	-6.157409e+01
8.883883e-01	-6.174675e+01
8.915331e-01	-6.193351e+01
8.946778e-01	-6.213492e+01
8.978225e-01	-6.235157e+01
9.009673e-01	-6.258411e+01
9.041120e-01	-6.283323e+01
9.072567e-01	-6.309968e+01
9.104015e-01	-6.338426e+01
9.135462e-01	-6.368781e+01
9.166909e-01	-6.401118e+01
9.198357e-01	-6.435521e+01
9.229804e-01	-6.472074e+01
9.261252e-01	-6.510844e+01
9.292699e-01	-6.551882e+01
9.324146e-01	-6.595202e+01
9.355594e-01	-6.640758e+01
9.387041e-01	-6.688414e+01
9.418488e-01	-6.737897e+01
9.449936e-01	-6.788725e+01
9.481383e-01	-6.840125e+01
9.512831e-01	-6.890921e+01
9.544278e-01	-6.939425e+01
9.575725e-01	-6.983365e+01
9.607173e-01	-7.019929e+01
9.638620e-01	-7.046032e+01
9.670067e-01	-7.058841e+01
9.701515e-01	-7.056475e+01
9.732962e-01	-7.038574e+01
9.764410e-01	-7.006416e+01
9.795857e-01	-6.962510e+01
9.827304e-01	-6.909905e+01
9.858752e-01	-6.851569e+01
9.890199e-01	-6.790009e+01
9.921646e-01	-6.727149e+01
9.953094e-01	-6.664361e+01
9.984541e-01	-6.602567e+01
1.001599e+00	-6.542351e+01
1.004744e+00	-6.484056e+01
1.007888e+00	-6.427863e+01
1.011033e+00	-6.373842e+01
1.014178e+00	-6.321991e+01
1.017323e+00	-6.272265e+01
1.020467e+00	-6.224594e+01
1.023612e+00	-6.178890e+01
1.026757e+00	-6.135061e+01
1.029901e+00	-6.093010e+01
1.033046e+00	-6.052645e+01
1.036191e+00	-6.013873e+01
1.039336e+00	-5.976608e+01
1.042480e+00	-5.940768e+01
1.045625e+00	-5.906275e+01
1.048770e+00	-5.873058e+01
1.051915e+00	-5.841049e+01
1.055059e+00	-5.810185e+01
1.058204e+00	-5.780407e+01
1.061349e+00	-5.751661e+01
1.064494e+00	-5.723897e+01
1.067638e+00	-5.697068e+01
1.070783e+00	-5.671129e+01
1.073928e+00	-5.646039e+01
1.077073e+00	-5.621761e+01
1.080217e+00	-5.598258e+01
1.083362e+00	-5.575497e+01
1.086507e+00	-5.553446e+01
1.089652e+00	-5.532078e+01
1.092796e+00	-5.511363e+01
1.095941e+00	-5.491276e+01
1.099086e+00	-5.471793e+01
1.102230e+00	-5.452891e+01
1.105375e+00	-5.434547e+01
1.108520e+00	-5.416743e+01
1.111665e+00	-5.399458e+01
1.114809e+00	-5.382674e+01
1.117954e+00	-5.366374e+01
1.121099e+00	-5.350541e+01
1.124244e+00	-5.335160e+01
1.127388e+00	-5.320216e+01
1.130533e+00	-5.305695e+01
1.133678e+00	-5.291583e+01
1.136823e+00	-5.277868e+01
1.139967e+00	-5.264538e+01
1.143112e+00	-5.251580e+01
1.146257e+00	-5.238984e+01
1.149402e+00	-5.226739e+01
1.152546e+00	-5.214834e+01
1.155691e+00	-5.203261e+01
1.158836e+00	-5.192009e+01
1.161980e+00	-5.181069e+01
1.165125e+00	-5.170434e+01
1.168270e+00	-5.160094e+01
1.171415e+00	-5.150041e+01
1.174559e+00	-5.140268e+01
1.177704e+00	-5.130767e+01
1.180849e+00	-5.121531e+01
1.183994e+00	-5.112553e+01
1.187138e+00	-5.103827e+01
1.190283e+00	-5.095345e+01
1.193428e+00	-5.087103e+01
1.196573e+00	-5.079093e+01
1.199717e+00	-5.071309e+01
1.202862e+00	-5.063747e+01
1.206007e+00	-5.056400e+01
1.209152e+00	-5.049263e+01
1.212296e+00	-5.042331e+01
1.215441e+00	-5.035600e+01
1.218586e+00	-5.029063e+01
1.221730e+00	-5.022716e+01
1.224875e+00	-5.016555e+01
1.228020e+00	-5.010576e+01
1.231165e+00	-5.004773e+01
1.234309e+00	-4.999142e+01
1.237454e+00	-4.993680e+01
1.240599e+00	-4.988382e+01
1.243744e+00	-4.983245e+01
1.246888e+00	-4.978264e+01
1.250033e+00	-4.973436e+01
1.253178e+00	-4.968756e+01
1.256323e+00	-4.964222e+01
1.259467e+00	-4.959831e+01
1.262612e+00	-4.955577e+01
1.265757e+00	-4.951459e+01
1.268902e+00	-4.947473e+01
1.272046e+00	-4.943615e+01
1.275191e+00	-4.939883e+01
1.278336e+00	-4.936274e+01
1.281480e+00	-4.932784e+01
1.284625e+00	-4.929410e+01
1.287770e+00	-4.926150e+01
1.290915e+00	-4.923001e+01
1.294059e+00	-4.919961e+01
1.297204e+00	-4.917025e+01
1.300349e+00	-4.914193e+01
1.303494e+00	-4.911460e+01
1.306638e+00	-4.908825e+01
1.309783e+00	-4.906285e+01
1.312928e+00	-4.903838e+01
1.316073e+00	-4.901480e+01
1.319217e+00	-4.899211e+01
1.322362e+00	-4.897027e+01
1.325507e+00	-4.894926e+01
1.328652e+00	-4.892907e+01
1.331796e+00	-4.890966e+01
1.334941e+00	-4.889102e+01
1.338086e+00	-4.887312e+01
1.341230e+00	-4.885595e+01
1.344375e+00	-4.883948e+01
1.347520e+00	-4.882369e+01
1.350665e+00	-4.880857e+01
1.353809e+00	-4.879409e+01
1.356954e+00	-4.878024e+01
1.360099e+00	-4.876699e+01
1.363244e+00	-4.875434e+01
1.366388e+00	-4.874225e+01
1.369533e+00	-4.873072e+01
1.372678e+00	-4.871972e+01
1.375823e+00	-4.870924e+01
1.378967e+00	-4.869927e+01
1.382112e+00	-4.868978e+01
1.385257e+00	-4.868075e+01
1.388402e+00	-4.867218e+01
1.391546e+00	-4.866405e+01
1.394691e+00	-4.865634e+01
1.397836e+00	-4.864904e+01
1.400981e+00	-4.864214e+01
1.404125e+00	-4.863561e+01
1.407270e+00	-4.862944e+01
1.410415e+00	-4.862363e+01
1.413559e+00	-4.861815e+01
1.416704e+00	-4.861300e+01
1.419849e+00	-4.860816e+01
1.422994e+00	-4.860362e+01
1.426138e+00	-4.859936e+01
1.429283e+00	-4.859537e+01
1.432428e+00	-4.859165e+01
1.435573e+00	-4.858818e+01
1.438717e+00	-4.858495e+01
1.441862e+00	-4.858194e+01
1.445007e+00	-4.857915e+01
1.448152e+00	-4.857657e+01
1.451296e+00	-4.857419e+01
1.454441e+00	-4.857199e+01
1.457586e+00	-4.856996e+01
1.460731e+00	-4.856810e+01
1.463875e+00	-4.856640e+01
1.467020e+00	-4.856485e+01
1.470165e+00	-4.856344e+01
1.473309e+00	-4.856216e+01
1.476454e+00	-4.856100e+01
1.479599e+00	-4.855996e+01
1.482744e+00	-4.855902e+01
1.485888e+00	-4.855819e+01
1.489033e+00	-4.855745e+01
1.492178e+00	-4.855679e+01
1.495323e+00	-4.855621e+01
1.498467e+00	-4.855571e+01
1.501612e+00	-4.855527e+01
1.504757e+00	-4.855489e+01
1.507902e+00	-4.855457e+01
1.511046e+00	-4.855429e+01
1.514191e+00	-4.855407e+01
1.517336e+00	-4.855388e+01
1.520481e+00	-4.855372e+01
1.523625e+00	-4.855360e+01
1.526770e+00	-4.855351e+01
1.529915e+00	-4.855343e+01
1.533059e+00	-4.855338e+01
1.536204e+00	-4.855334e+01
1.539349e+00	-4.855332e+01
1.542494e+00	-4.855331e+01
1.545638e+00	-4.855330e+01
1.548783e+00	-4.855330e+01
1.551928e+00	-4.855331e+01
1.555073e+00	-4.855332e+01
1.558217e+00	-4.855332e+01
1.561362e+00	-4.855333e+01
1.564507e+00	-4.855334e+01
1.567652e+00	-4.855334e+01
1.570796e+00	-4.855334e+01


==> Data/beamf_SI_tx_model_Interleaved_11_11_42.dat <==
theta	SI
-1.570796e+00	4.576891e+00
-1.567652e+00	4.576891e+00
-1.564507e+00	4.576889e+00
-1.561362e+00	4.576884e+00
-1.558217e+00	4.576870e+00
-1.555073e+00	4.576840e+00
-1.551928e+00	4.576785e+00
-1.548783e+00	4.576694e+00
-1.545638e+00	4.576556e+00
-1.542494e+00	4.576354e+00
-1.539349e+00	4.576072e+00
-1.536204e+00	4.575693e+00
-1.533059e+00	4.575194e+00
-1.529915e+00	4.574554e+00
-1.526770e+00	4.573748e+00
-1.523625e+00	4.572749e+00
-1.520481e+00	4.571530e+00
-1.517336e+00	4.570060e+00
-1.514191e+00	4.568306e+00
-1.511046e+00	4.566234e+00
-1.507902e+00	4.563809e+00
-1.504757e+00	4.560992e+00
-1.501612e+00	4.557744e+00
-1.498467e+00	4.554023e+00
-1.495323e+00	4.549785e+00
-1.492178e+00	4.544984e+00
-1.489033e+00	4.539574e+00
-1.485888e+00	4.533505e+00
-1.482744e+00	4.526727e+00
-1.479599e+00	4.519187e+00
-1.476454e+00	4.510831e+00
-1.473309e+00	4.501602e+00
-1.470165e+00	4.491444e+00
-1.467020e+00	4.480297e+00
-1.463875e+00	4.468101e+00
-1.460731e+00	4.454793e+00
-1.457586e+00	4.440310e+00
-1.454441e+00	4.424587e+00
-1.451296e+00	4.407558e+00
-1.448152e+00	4.389155e+00
-1.445007e+00	4.369311e+00
-1.441862e+00	4.347956e+00
-1.438717e+00	4.325019e+00
-1.435573e+00	4.300431e+00
-1.432428e+00	4.274118e+00
-1.429283e+00	4.246010e+00
-1.426138e+00	4.216033e+00
-1.422994e+00	4.184116e+00
-1.419849e+00	4.150186e+00
-1.416704e+00	4.114171e+00
-1.413559e+00	4.076000e+00
-1.410415e+00	4.035602e+00
-1.407270e+00	3.992907e+00
-1.404125e+00	3.947846e+00
-1.400981e+00	3.900355e+00
-1.397836e+00	3.850367e+00
-1.394691e+00	3.797821e+00
-1.391546e+00	3.742658e+00
-1.388402e+00	3.684822e+00
-1.385257e+00	3.624262e+00
-1.382112e+00	3.560929e+00
-1.378967e+00	3.494782e+00
-1.375823e+00	3.425784e+00
-1.372678e+00	3.353905e+00
-1.369533e+00	3.279121e+00
-1.366388e+00	3.201417e+00
-1.363244e+00	3.120787e+00
-1.360099e+00	3.037232e+00
-1.356954e+00	2.950767e+00
-1.353809e+00	2.861416e+00
-1.350665e+00	2.769217e+00
-1.347520e+00	2.674219e+00
-1.344375e+00	2.576489e+00
-1.341230e+00	2.476105e+00
-1.338086e+00	2.373165e+00
-1.334941e+00	2.267782e+00
-1.331796e+00	2.160089e+00
-1.328652e+00	2.050235e+00
-1.325507e+00	1.938391e+00
-1.322362e+00	1.824747e+00
-1.319217e+00	1.709511e+00
-1.316073e+00	1.592912e+00
-1.312928e+00	1.475197e+00
-1.309783e+00	1.356631e+00
-1.306638e+00	1.237497e+00
-1.303494e+00	1.118089e+00
-1.300349e+00	9.987152e-01
-1.297204e+00	8.796916e-01
-1.294059e+00	7.613388e-01
-1.290915e+00	6.439776e-01
-1.287770e+00	5.279245e-01
-1.284625e+00	4.134856e-01
-1.281480e+00	3.009513e-01
-1.278336e+00	1.905901e-01
-1.275191e+00	8.264236e-02
-1.272046e+00	-2.268569e-02
-1.268902e+00	-1.252275e-01
-1.265757e+00	-2.248616e-01
-1.262612e+00	-3.215157e-01
-1.259467e+00	-4.151703e-01
-1.256323e+00	-5.058610e-01
-1.253178e+00	-5.936794e-01
-1.250033e+00	-6.787725e-01
-1.246888e+00	-7.613417e-01
-1.243744e+00	-8.416389e-01
-1.240599e+00	-9.199625e-01
-1.237454e+00	-9.966522e-01
-1.234309e+00	-1.072082e+00
-1.231165e+00	-1.146653e+00
-1.228020e+00	-1.220785e+00
-1.224875e+00	-1.294912e+00
-1.221730e+00	-1.369468e+00
-1.218586e+00	-1.444882e+00
-1.215441e+00	-1.521570e+00
-1.212296e+00	-1.599925e+00
-1.209152e+00	-1.680314e+00
-1.206007e+00	-1.763063e+00
-1.202862e+00	-1.848459e+00
-1.199717e+00	-1.936738e+00
-1.196573e+00	-2.028082e+00
-1.193428e+00	-2.122614e+00
-1.190283e+00	-2.220394e+00
-1.187138e+00	-2.321415e+00
-1.183994e+00	-2.425604e+00
-1.180849e+00	-2.532814e+00
-1.177704e+00	-2.642835e+00
-1.174559e+00	-2.755383e+00
-1.171415e+00	-2.870116e+00
-1.168270e+00	-2.986629e+00
-1.165125e+00	-3.104470e+00
-1.161980e+00	-3.223143e+00
-1.158836e+00	-3.342125e+00
-1.155691e+00	-3.460877e+00
-1.152546e+00	-3.578864e+00
-1.149402e+00	-3.695569e+00
-1.146257e+00	-3.810517e+00
-1.143112e+00	-3.923288e+00
-1.139967e+00	-4.033542e+00
-1.136823e+00	-4.141033e+00
-1.133678e+00	-4.245622e+00
-1.130533e+00	-4.347290e+00
-1.127388e+00	-4.446144e+00
-1.124244e+00	-4.542416e+00
-1.121099e+00	-4.636458e+00
-1.117954e+00	-4.728737e+00
-1.114809e+00	-4.819816e+00
-1.111665e+00	-4.910338e+00
-1.108520e+00	-5.001002e+00
-1.105375e+00	-5.092545e+00
-1.102230e+00	-5.185706e+00
-1.099086e+00	-5.281212e+00
-1.095941e+00	-5.379746e+00
-1.092796e+00	-5.481925e+00
-1.089652e+00	-5.588276e+00
-1.086507e+00	-5.699218e+00
-1.083362e+00	-5.815045e+00
-1.080217e+00	-5.935907e+00
-1.077073e+00	-6.061803e+00
-1.073928e+00	-6.192571e+00
-1.070783e+00	-6.327885e+00
-1.067638e+00	-6.467258e+00
-1.064494e+00	-6.610051e+00
-1.061349e+00	-6.755486e+00
-1.058204e+00	-6.902674e+00
-1.055059e+00	-7.050644e+00
-1.051915e+00	-7.198382e+00
-1.048770e+00	-7.344886e+00
-1.045625e+00	-7.489210e+00
-1.042480e+00	-7.630529e+00
-1.039336e+00	-7.768189e+00
-1.036191e+00	-7.901764e+00
-1.033046e+00	-8.031090e+00
-1.029901e+00	-8.156299e+00
-1.026757e+00	-8.277824e+00
-1.023612e+00	-8.396395e+00
-1.020467e+00	-8.513009e+00
-1.017323e+00	-8.628891e+00
-1.014178e+00	-8.745433e+00
-1.011033e+00	-8.864134e+00
-1.007888e+00	-8.986522e+00
-1.004744e+00	-9.114088e+00
-1.001599e+00	-9.248214e+00
-9.984541e-01	-9.390103e+00
-9.953094e-01	-9.540716e+00
-9.921646e-01	-9.700722e+00
-9.890199e-01	-9.870441e+00
-9.858752e-01	-1.004981e+01
-9.827304e-01	-1.023833e+01
-9.795857e-01	-1.043509e+01
-9.764410e-01	-1.063871e+01
-9.732962e-01	-1.084740e+01
-9.701515e-01	-1.105902e+01
-9.670067e-01	-1.127112e+01
-9.638620e-01	-1.148111e+01
-9.607173e-01	-1.168643e+01
-9.575725e-01	-1.188473e+01
-9.544278e-01	-1.207407e+01
-9.512831e-01	-1.225320e+01
-9.481383e-01	-1.242165e+01
-9.449936e-01	-1.257990e+01
-9.418488e-01	-1.272937e+01
-9.387041e-01	-1.287237e+01
-9.355594e-01	-1.301198e+01
-9.324146e-01	-1.315182e+01
-9.292699e-01	-1.329582e+01
-9.261252e-01	-1.344795e+01
-9.229804e-01	-1.361201e+01
-9.198357e-01	-1.379139e+01
-9.166909e-01	-1.398884e+01
-9.135462e-01	-1.420628e+01
-9.104015e-01	-1.444458e+01
-9.072567e-01	-1.470336e+01
-9.041120e-01	-1.498076e+01
-9.009673e-01	-1.527322e+01
-8.978225e-01	-1.557527e+01
-8.946778e-01	-1.587948e+01
-8.915331e-01	-1.617657e+01
-8.883883e-01	-1.645590e+01
-8.852436e-01	-1.670635e+01
-8.820988e-01	-1.691763e+01
-8.789541e-01	-1.708191e+01
-8.758094e-01	-1.719519e+01
-8.726646e-01	-1.725823e+01
-8.695199e-01	-1.727651e+01
-8.663752e-01	-1.725930e+01
-8.632304e-01	-1.721815e+01
-8.600857e-01	-1.716525e+01
-8.569409e-01	-1.711200e+01
-8.537962e-01	-1.706798e+01
-8.506515e-01	-1.704030e+01
-8.475067e-01	-1.703323e+01
-8.443620e-01	-1.704800e+01
-8.412173e-01	-1.708269e+01
-8.380725e-01	-1.713213e+01
-8.349278e-01	-1.718794e+01
-8.317830e-01	-1.723887e+01
-8.286383e-01	-1.727152e+01
-8.254936e-01	-1.727168e+01
-8.223488e-01	-1.722630e+01
-8.192041e-01	-1.712573e+01
-8.160594e-01	-1.696566e+01
-8.129146e-01	-1.674804e+01
-8.097699e-01	-1.648063e+01
-8.066251e-01	-1.617538e+01
-8.034804e-01	-1.584626e+01
-8.003357e-01	-1.550718e+01
-7.971909e-01	-1.517048e+01
-7.940462e-01	-1.484607e+01
-7.909015e-01	-1.454109e+01
-7.877567e-01	-1.425992e+01
-7.846120e-01	-1.400441e+01
-7.814672e-01	-1.377408e+01
-7.783225e-01	-1.356648e+01
-7.751778e-01	-1.337743e+01
-7.720330e-01	-1.320140e+01
-7.688883e-01	-1.303195e+01
-7.657436e-01	-1.286223e+01
-7.625988e-01	-1.268570e+01
-7.594541e-01	-1.249671e+01
-7.563093e-01	-1.229126e+01
-7.531646e-01	-1.206737e+01
-7.500199e-01	-1.182532e+01
-7.468751e-01	-1.156753e+01
-7.437304e-01	-1.129809e+01
-7.405857e-01	-1.102218e+01
-7.374409e-01	-1.074539e+01
-7.342962e-01	-1.047309e+01
-7.311514e-01	-1.020994e+01
-7.280067e-01	-9.959529e+00
-7.248620e-01	-9.724186e+00
-7.217172e-01	-9.504863e+00
-7.185725e-01	-9.301152e+00
-7.154278e-01	-9.111366e+00
-7.122830e-01	-8.932695e+00
-7.091383e-01	-8.761449e+00
-7.059935e-01	-8.593380e+00
-7.028488e-01	-8.424083e+00
-6.997041e-01	-8.249444e+00
-6.965593e-01	-8.066100e+00
-6.934146e-01	-7.871832e+00
-6.902699e-01	-7.665827e+00
-6.871251e-01	-7.448758e+00
-6.839804e-01	-7.222662e+00
-6.808356e-01	-6.990640e+00
-6.776909e-01	-6.756439e+00
-6.745462e-01	-6.523994e+00
-6.714014e-01	-6.296982e+00
-6.682567e-01	-6.078449e+00
-6.651120e-01	-5.870521e+00
-6.619672e-01	-5.674215e+00
-6.588225e-01	-5.489342e+00
-6.556777e-01	-5.314512e+00
-6.525330e-01	-5.147224e+00
-6.493883e-01	-4.984068e+00
-6.462435e-01	-4.821031e+00
-6.430988e-01	-4.653899e+00
-6.399541e-01	-4.478735e+00
-6.368093e-01	-4.292375e+00
-6.336646e-01	-4.092856e+00
-6.305198e-01	-3.879711e+00
-6.273751e-01	-3.654055e+00
-6.242304e-01	-3.418448e+00
-6.210856e-01	-3.176550e+00
-6.179409e-01	-2.932653e+00
-6.147962e-01	-2.691147e+00
-6.116514e-01	-2.456012e+00
-6.085067e-01	-2.230363e+00
-6.053619e-01	-2.016091e+00
-6.022172e-01	-1.813594e+00
-5.990725e-01	-1.621604e+00
-5.959277e-01	-1.437127e+00
-5.927830e-01	-1.255510e+00
-5.896383e-01	-1.070697e+00
-5.864935e-01	-8.756915e-01
-5.833488e-01	-6.632546e-01
-5.802040e-01	-4.268028e-01
-5.770593e-01	-1.613717e-01
-5.739146e-01	1.355374e-01
-5.707698e-01	4.634377e-01
-5.676251e-01	8.188036e-01
-5.644804e-01	1.195487e+00
-5.613356e-01	1.585475e+00
-5.581909e-01	1.979772e+00
-5.550461e-01	2.369229e+00
-5.519014e-01	2.745176e+00
-5.487567e-01	3.099827e+00
-5.456119e-01	3.426473e+00
-5.424672e-01	3.719521e+00
-5.393225e-01	3.974430e+00
-5.361777e-01	4.187598e+00
-5.330330e-01	4.356236e+00
-5.298883e-01	4.478247e+00
-5.267435e-01	4.552126e+00
-5.235988e-01	4.576891e+00
-5.204540e-01	4.552036e+00
-5.173093e-01	4.477530e+00
-5.141646e-01	4.353837e+00
-5.110198e-01	4.181980e+00
-5.078751e-01	3.963640e+00
-5.047304e-01	3.701285e+00
-5.015856e-01	3.398333e+00
-4.984409e-01	3.059331e+00
-4.952961e-01	2.690118e+00
-4.921514e-01	2.297938e+00
-4.890067e-01	1.891419e+00
-4.858619e-01	1.480348e+00
-4.827172e-01	1.075150e+00
-4.795725e-01	6.860442e-01
-4.764277e-01	3.219304e-01
-4.732830e-01	-1.078738e-02
-4.701382e-01	-3.091505e-01
-4.669935e-01	-5.740633e-01
-4.638488e-01	-8.100240e-01
-4.607040e-01	-1.024238e+00
-4.575593e-01	-1.225364e+00
-4.544146e-01	-1.422219e+00
-4.512698e-01	-1.622667e+00
-4.481251e-01	-1.832828e+00
-4.449803e-01	-2.056612e+00
-4.418356e-01	-2.295521e+00
-4.386909e-01	-2.548686e+00
-4.355461e-01	-2.813092e+00
-4.324014e-01	-3.084004e+00
-4.292567e-01	-3.355583e+00
-4.261119e-01	-3.621706e+00
-4.229672e-01	-3.876883e+00
-4.198224e-01	-4.117178e+00
-4.166777e-01	-4.340915e+00
-4.135330e-01	-4.549005e+00
-4.103882e-01	-4.744808e+00
-4.072435e-01	-4.933559e+00
-4.040988e-01	-5.121508e+00
-4.009540e-01	-5.314960e+00
-3.978093e-01	-5.519393e+00
-3.946645e-01	-5.738753e+00
-3.915198e-01	-5.974976e+00
-3.883751e-01	-6.227738e+00
-3.852303e-01	-6.494457e+00
-3.820856e-01	-6.770545e+00
-3.789409e-01	-7.049961e+00
-3.757961e-01	-7.326046e+00
-3.726514e-01	-7.592603e+00
-3.695066e-01	-7.845055e+00
-3.663619e-01	-8.081428e+00
-3.632172e-01	-8.302900e+00
-3.600724e-01	-8.513748e+00
-3.569277e-01	-8.720688e+00
-3.537830e-01	-8.931789e+00
-3.506382e-01	-9.155219e+00
-3.474935e-01	-9.398055e+00
-3.443487e-01	-9.665277e+00
-3.412040e-01	-9.959023e+00
-3.380593e-01	-1.027809e+01
-3.349145e-01	-1.061776e+01
-3.317698e-01	-1.096997e+01
-3.286251e-01	-1.132408e+01
-3.254803e-01	-1.166831e+01
-3.223356e-01	-1.199191e+01
-3.191908e-01	-1.228750e+01
-3.160461e-01	-1.255327e+01
-3.129014e-01	-1.279384e+01
-3.097566e-01	-1.301976e+01
-3.066119e-01	-1.324555e+01
-3.034672e-01	-1.348719e+01
-3.003224e-01	-1.375946e+01
-2.971777e-01	-1.407377e+01
-2.940329e-01	-1.443629e+01
-2.908882e-01	-1.484628e+01
-2.877435e-01	-1.529442e+01
-2.845987e-01	-1.576145e+01
-2.814540e-01	-1.621793e+01
-2.783093e-01	-1.662700e+01
-2.751645e-01	-1.695169e+01
-2.720198e-01	-1.716601e+01
-2.688750e-01	-1.726511e+01
-2.657303e-01	-1.726772e+01
-2.625856e-01	-1.720915e+01
-2.594408e-01	-1.712943e+01
-2.562961e-01	-1.706313e+01
-2.531514e-01	-1.703341e+01
-2.500066e-01	-1.704971e+01
-2.468619e-01	-1.710706e+01
-2.437171e-01	-1.718627e+01
-2.405724e-01	-1.725537e+01
-2.374277e-01	-1.727427e+01
-2.342829e-01	-1.720395e+01
-2.311382e-01	-1.701896e+01
-2.279935e-01	-1.671711e+01
-2.248487e-01	-1.631999e+01
-2.217040e-01	-1.586406e+01
-2.185592e-01	-1.538857e+01
-2.154145e-01	-1.492648e+01
-2.122698e-01	-1.450042e+01
-2.091250e-01	-1.412223e+01
-2.059803e-01	-1.379425e+01
-2.028356e-01	-1.351095e+01
-1.996908e-01	-1.326074e+01
-1.965461e-01	-1.302795e+01
-1.934013e-01	-1.279526e+01
-1.902566e-01	-1.254667e+01
-1.871119e-01	-1.227057e+01
-1.839671e-01	-1.196200e+01
-1.808224e-01	-1.162338e+01
-1.776777e-01	-1.126332e+01
-1.745329e-01	-1.089419e+01
-1.713882e-01	-1.052913e+01
-1.682435e-01	-1.017966e+01
-1.650987e-01	-9.854064e+00
-1.619540e-01	-9.556570e+00
-1.588092e-01	-9.287232e+00
-1.556645e-01	-9.042248e+00
-1.525198e-01	-8.814671e+00
-1.493750e-01	-8.595482e+00
-1.462303e-01	-8.375008e+00
-1.430856e-01	-8.144562e+00
-1.399408e-01	-7.898011e+00
-1.367961e-01	-7.632910e+00
-1.336513e-01	-7.350854e+00
-1.305066e-01	-7.056939e+00
-1.273619e-01	-6.758536e+00
-1.242171e-01	-6.463730e+00
-1.210724e-01	-6.179837e+00
-1.179277e-01	-5.912228e+00
-1.147829e-01	-5.663582e+00
-1.116382e-01	-5.433555e+00
-1.084934e-01	-5.218829e+00
-1.053487e-01	-5.013559e+00
-1.022040e-01	-4.810182e+00
-9.905923e-02	-4.600598e+00
-9.591449e-02	-4.377570e+00
-9.276975e-02	-4.136119e+00
-8.962502e-02	-3.874547e+00
-8.648028e-02	-3.594806e+00
-8.333554e-02	-3.302073e+00
-8.019080e-02	-3.003683e+00
-7.704607e-02	-2.707704e+00
-7.390133e-02	-2.421504e+00
-7.075659e-02	-2.150521e+00
-6.761185e-02	-1.897358e+00
-6.446712e-02	-1.661209e+00
-6.132238e-02	-1.437626e+00
-5.817764e-02	-1.218682e+00
-5.503290e-02	-9.936363e-01
-5.188817e-02	-7.502341e-01
-4.874343e-02	-4.766196e-01
-4.559869e-02	-1.636200e-01
-4.245395e-02	1.931719e-01
-3.930922e-02	5.921908e-01
-3.616448e-02	1.026003e+00
-3.301974e-02	1.482640e+00
-2.987501e-02	1.947602e+00
-2.673027e-02	2.405871e+00
-2.358553e-02	2.843430e+00
-2.044079e-02	3.248149e+00
-1.729606e-02	3.610117e+00
-1.415132e-02	3.921586e+00
-1.100658e-02	4.176734e+00
-7.861843e-03	4.371357e+00
-4.717106e-03	4.502580e+00
-1.572369e-03	4.568617e+00
1.572369e-03	4.568617e+00
4.717106e-03	4.502580e+00
7.861843e-03	4.371357e+00
1.100658e-02	4.176734e+00
1.415132e-02	3.921586e+00
1.729606e-02	3.610117e+00
2.044079e-02	3.248149e+00
2.358553e-02	2.843430e+00
2.673027e-02	2.405871e+00
2.987501e-02	1.947602e+00
3.301974e-02	1.482640e+00
3.616448e-02	1.026003e+00
3.930922e-02	5.921908e-01
4.245395e-02	1.931719e-01
4.559869e-02	-1.636200e-01
4.874343e-02	-4.766196e-01
5.188817e-02	-7.502341e-01
5.503290e-02	-9.936363e-01
5.817764e-02	-1.218682e+00
6.132238e-02	-1.437626e+00
6.446712e-02	-1.661209e+00
6.761185e-02	-1.897358e+00
7.075659e-02	-2.150521e+00
7.390133e-02	-2.421504e+00
7.704607e-02	-2.707704e+00
8.019080e-02	-3.003683e+00
8.333554e-02	-3.302073e+00
8.648028e-02	-3.594806e+00
8.962502e-02	-3.874547e+00
9.276975e-02	-4.136119e+00
9.591449e-02	-4.377570e+00
9.905923e-02	-4.600598e+00
1.022040e-01	-4.810182e+00
1.053487e-01	-5.013559e+00
1.084934e-01	-5.218829e+00
1.116382e-01	-5.433555e+00
1.147829e-01	-5.663582e+00
1.179277e-01	-5.912228e+00
1.210724e-01	-6.179837e+00
1.242171e-01	-6.463730e+00
1.273619e-01	-6.758536e+00
1.305066e-01	-7.056939e+00
1.336513e-01	-7.350854e+00
1.367961e-01	-7.632910e+00
1.399408e-01	-7.898011e+00
1.430856e-01	-8.144562e+00
1.462303e-01	-8.375008e+00
1.493750e-01	-8.595482e+00
1.525198e-01	-8.814671e+00
1.556645e-01	-9.042248e+00
1.588092e-01	-9.287232e+00
1.619540e-01	-9.556570e+00
1.650987e-01	-9.854064e+00
1.682435e-01	-1.017966e+01
1.713882e-01	-1.052913e+01
1.745329e-01	-1.089419e+01
1.776777e-01	-1.126332e+01
1.808224e-01	-1.162338e+01
1.839671e-01	-1.196200e+01
1.871119e-01	-1.227057e+01
1.902566e-01	-1.254667e+01
1.934013e-01	-1.279526e+01
1.965461e-01	-1.302795e+01
1.996908e-01	-1.326074e+01
2.028356e-01	-1.351095e+01
2.059803e-01	-1.379425e+01
2.091250e-01	-1.412223e+01
2.122698e-01	-1.450042e+01
2.154145e-01	-1.492648e+01
2.185592e-01	-1.538857e+01
2.217040e-01	-1.586406e+01
2.248487e-01	-1.631999e+01
2.279935e-01	-1.671711e+01
2.311382e-01	-1.701896e+01
2.342829e-01	-1.720395e+01
2.374277e-01	-1.727427e+01
2.405724e-01	-1.725537e+01
2.437171e-01	-1.718627e+01
2.468619e-01	-1.710706e+01
2.500066e-01	-1.704971e+01
2.531514e-01	-1.703341e+01
2.562961e-01	-1.706313e+01
2.594408e-01	-1.712943e+01
2.625856e-01	-1.720915e+01
2.657303e-01	-1.726772e+01
2.688750e-01	-1.726511e+01
2.720198e-01	-1.716601e+01
2.751645e-01	-1.695169e+01
2.783093e-01	-1.662700e+01
2.814540e-01	-1.621793e+01
2.845987e-01	-1.576145e+01
2.877435e-01	-1.529442e+01
2.908882e-01	-1.484628e+01
2.940329e-01	-1.443629e+01
2.971777e-01	-1.407377e+01
3.003224e-01	-1.375946e+01
3.034672e-01	-1.348719e+01
3.066119e-01	-1.324555e+01
3.097566e-01	-1.301976e+01
3.129014e-01	-1.279384e+01
3.160461e-01	-1.255327e+01
3.191908e-01	-1.228750e+01
3.223356e-01	-1.199191e+01
3.254803e-01	-1.166831e+01
3.286251e-01	-1.132408e+01
3.317698e-01	-1.096997e+01
3.349145e-01	-1.061776e+01
3.380593e-01	-1.027809e+01
3.412040e-01	-9.959023e+00
3.443487e-01	-9.665277e+00
3.474935e-01	-9.398055e+00
3.506382e-01	-9.155219e+00
3.537830e-01	-8.931789e+00
3.569277e-01	-8.720688e+00
3.600724e-01	-8.513748e+00
3.632172e-01	-8.302900e+00
3.663619e-01	-8.081428e+00
3.695066e-01	-7.845055e+00
3.726514e-01	-7.592603e+00
3.757961e-01	-7.326046e+00
3.789409e-01	-7.049961e+00
3.820856e-01	-6.770545e+00
3.852303e-01	-6.494457e+00
3.883751e-01	-6.227738e+00
3.915198e-01	-5.974976e+00
3.946645e-01	-5.738753e+00
3.978093e-01	-5.519393e+00
4.009540e-01	-5.314960e+00
4.040988e-01	-5.121508e+00
4.072435e-01	-4.933559e+00
4.103882e-01	-4.744808e+00
4.135330e-01	-4.549005e+00
4.166777e-01	-4.340915e+00
4.198224e-01	-4.117178e+00
4.229672e-01	-3.876883e+00
4.261119e-01	-3.621706e+00
4.292567e-01	-3.355583e+00
4.324014e-01	-3.084004e+00
4.355461e-01	-2.813092e+00
4.386909e-01	-2.548686e+00
4.418356e-01	-2.295521e+00
4.449803e-01	-2.056612e+00
4.481251e-01	-1.832828e+00
4.512698e-01	-1.622667e+00
4.544146e-01	-1.422219e+00
4.575593e-01	-1.225364e+00
4.607040e-01	-1.024238e+00
4.638488e-01	-8.100240e-01
4.669935e-01	-5.740633e-01
4.701382e-01	-3.091505e-01
4.732830e-01	-1.078738e-02
4.764277e-01	3.219304e-01
4.795725e-01	6.860442e-01
4.827172e-01	1.075150e+00
4.858619e-01	1.480348e+00
4.890067e-01	1.891419e+00
4.921514e-01	2.297938e+00
4.952961e-01	2.690118e+00
4.984409e-01	3.059331e+00
5.015856e-01	3.398333e+00
5.047304e-01	3.701285e+00
5.078751e-01	3.963640e+00
5.110198e-01	4.181980e+00
5.141646e-01	4.353837e+00
5.173093e-01	4.477530e+00
5.204540e-01	4.552036e+00
5.235988e-01	4.576891e+00
5.267435e-01	4.552126e+00
5.298883e-01	4.478247e+00
5.330330e-01	4.356236e+00
5.361777e-01	4.187598e+00
5.393225e-01	3.974430e+00
5.424672e-01	3.719521e+00
5.456119e-01	3.426473e+00
5.487567e-01	3.099827e+00
5.519014e-01	2.745176e+00
5.550461e-01	2.369229e+00
5.581909e-01	1.979772e+00
5.613356e-01	1.585475e+00
5.644804e-01	1.195487e+00
5.676251e-01	8.188036e-01
5.707698e-01	4.634377e-01
5.739146e-01	1.355374e-01
5.770593e-01	-1.613717e-01
5.802040e-01	-4.268028e-01
5.833488e-01	-6.632546e-01
5.864935e-01	-8.756915e-01
5.896383e-01	-1.070697e+00
5.927830e-01	-1.255510e+00
5.959277e-01	-1.437127e+00
5.990725e-01	-1.621604e+00
6.022172e-01	-1.813594e+00
6.053619e-01	-2.016091e+00
6.085067e-01	-2.230363e+00
6.116514e-01	-2.456012e+00
6.147962e-01	-2.691147e+00
6.179409e-01	-2.932653e+00
6.210856e-01	-3.176550e+00
6.242304e-01	-3.418448e+00
6.273751e-01	-3.654055e+00
6.305198e-01	-3.879711e+00
6.336646e-01	-4.092856e+00
6.368093e-01	-4.292375e+00
6.399541e-01	-4.478735e+00
6.430988e-01	-4.653899e+00
6.462435e-01	-4.821031e+00
6.493883e-01	-4.984068e+00
6.525330e-01	-5.147224e+00
6.556777e-01	-5.314512e+00
6.588225e-01	-5.489342e+00
6.619672e-01	-5.674215e+00
6.651120e-01	-5.870521e+00
6.682567e-01	-6.078449e+00
6.714014e-01	-6.296982e+00
6.745462e-01	-6.523994e+00
6.776909e-01	-6.756439e+00
6.808356e-01	-6.990640e+00
6.839804e-01	-7.222662e+00
6.871251e-01	-7.448758e+00
6.902699e-01	-7.665827e+00
6.934146e-01	-7.871832e+00
6.965593e-01	-8.066100e+00
6.997041e-01	-8.249444e+00
7.028488e-01	-8.424083e+00
7.059935e-01	-8.593380e+00
7.091383e-01	-8.761449e+00
7.122830e-01	-8.932695e+00
7.154278e-01	-9.111366e+00
7.185725e-01	-9.301152e+00
7.217172e-01	-9.504863e+00
7.248620e-01	-9.724186e+00
7.280067e-01	-9.959529e+00
7.311514e-01	-1.020994e+01
7.342962e-01	-1.047309e+01
7.374409e-01	-1.074539e+01
7.405857e-01	-1.102218e+01
7.437304e-01	-1.129809e+01
7.468751e-01	-1.156753e+01
7.500199e-01	-1.182532e+01
7.531646e-01	-1.206737e+01
7.563093e-01	-1.229126e+01
7.594541e-01	-1.249671e+01
7.625988e-01	-1.268570e+01
7.657436e-01	-1.286223e+01
7.688883e-01	-1.303195e+01
7.720330e-01	-1.320140e+01
7.751778e-01	-1.337743e+01
7.783225e-01	-1.356648e+01
7.814672e-01	-1.377408e+01
7.846120e-01	-1.400441e+01
7.877567e-01	-1.425992e+01
7.909015e-01	-1.454109e+01
7.940462e-01	-1.484607e+01
7.971909e-01	-1.517048e+01
8.003357e-01	-1.550718e+01
8.034804e-01	-1.584626e+01
8.066251e-01	-1.617538e+01
8.097699e-01	-1.648063e+01
8.129146e-01	-1.674804e+01
8.160594e-01	-1.696566e+01
8.192041e-01	-1.712573e+01
8.223488e-01	-1.722630e+01
8.254936e-01	-1.727168e+01
8.286383e-01	-1.727152e+01
8.317830e-01	-1.723887e+01
8.349278e-01	-1.718794e+01
8.380725e-01	-1.713213e+01
8.412173e-01	-1.708269e+01
8.443620e-01	-1.704800e+01
8.475067e-01	-1.703323e+01
8.506515e-01	-1.704030e+01
8.537962e-01	-1.706798e+01
8.569409e-01	-1.711200e+01
8.600857e-01	-1.716525e+01
8.632304e-01	-1.721815e+01
8.663752e-01	-1.725930e+01
8.695199e-01	-1.727651e+01
8.726646e-01	-1.725823e+01
8.758094e-01	-1.719519e+01
8.789541e-01	-1.708191e+01
8.820988e-01	-1.691763e+01
8.852436e-01	-1.670635e+01
8.883883e-01	-1.645590e+01
8.915331e-01	-1.617657e+01
8.946778e-01	-1.587948e+01
8.978225e-01	-1.557527e+01
9.009673e-01	-1.527322e+01
9.041120e-01	-1.498076e+01
9.072567e-01	-1.470336e+01
9.104015e-01	-1.444458e+01
9.135462e-01	-1.420628e+01
9.166909e-01	-1.398884e+01
9.198357e-01	-1.379139e+01
9.229804e-01	-1.361201e+01
9.261252e-01	-1.344795e+01
9.292699e-01	-1.329582e+01
9.324146e-01	-1.315182e+01
9.355594e-01	-1.301198e+01
9.387041e-01	-1.287237e+01
9.418488e-01	-1.272937e+01
9.449936e-01	-1.257990e+01
9.481383e-01	-1.242165e+01
9.512831e-01	-1.225320e+01
9.544278e-01	-1.207407e+01
9.575725e-01	-1.188473e+01
9.607173e-01	-1.168643e+01
9.638620e-01	-1.148111e+01
9.670067e-01	-1.127112e+01
9.701515e-01	-1.105902e+01
9.732962e-01	-1.084740e+01
9.764410e-01	-1.063871e+01
9.795857e-01	-1.043509e+01
9.827304e-01	-1.023833e+01
9.858752e-01	-1.004981e+01
9.890199e-01	-9.870441e+00
9.921646e-01	-9.700722e+00
9.953094e-01	-9.540716e+00
9.984541e-01	-9.390103e+00
1.001599e+00	-9.248214e+00
1.004744e+00	-9.114088e+00
1.007888e+00	-8.986522e+00
1.011033e+00	-8.864134e+00
1.014178e+00	-8.745433e+00
1.017323e+00	-8.628891e+00
1.020467e+00	-8.513009e+00
1.023612e+00	-8.396395e+00
1.026757e+00	-8.277824e+00
1.029901e+00	-8.156299e+00
1.033046e+00	-8.031090e+00
1.036191e+00	-7.901764e+00
1.039336e+00	-7.768189e+00
1.042480e+00	-7.630529e+00
1.045625e+00	-7.489210e+00
1.048770e+00	-7.344886e+00
1.051915e+00	-7.198382e+00
1.055059e+00	-7.050644e+00
1.058204e+00	-6.902674e+00
1.061349e+00	-6.755486e+00
1.064494e+00	-6.610051e+00
1.067638e+00	-6.467258e+00
1.070783e+00	-6.327885e+00
1.073928e+00	-6.192571e+00
1.077073e+00	-6.061803e+00
1.080217e+00	-5.935907e+00
1.083362e+00	-5.815045e+00
1.086507e+00	-5.699218e+00
1.089652e+00	-5.588276e+00
1.092796e+00	-5.481925e+00
1.095941e+00	-5.379746e+00
1.099086e+00	-5.281212e+00
1.102230e+00	-5.185706e+00
1.105375e+00	-5.092545e+00
1.108520e+00	-5.001002e+00
1.111665e+00	-4.910338e+00
1.114809e+00	-4.819816e+00
1.117954e+00	-4.728737e+00
1.121099e+00	-4.636458e+00
1.124244e+00	-4.542416e+00
1.127388e+00	-4.446144e+00
1.130533e+00	-4.347290e+00
1.133678e+00	-4.245622e+00
1.136823e+00	-4.141033e+00
1.139967e+00	-4.033542e+00
1.143112e+00	-3.923288e+00
1.146257e+00	-3.810517e+00
1.149402e+00	-3.695569e+00
1.152546e+00	-3.578864e+00
1.155691e+00	-3.460877e+00
1.158836e+00	-3.342125e+00
1.161980e+00	-3.223143e+00
1.165125e+00	-3.104470e+00
1.168270e+00	-2.986629e+00
1.171415e+00	-2.870116e+00
1.174559e+00	-2.755383e+00
1.177704e+00	-2.642835e+00
1.180849e+00	-2.532814e+00
1.183994e+00	-2.425604e+00
1.187138e+00	-2.321415e+00
1.190283e+00	-2.220394e+00
1.193428e+00	-2.122614e+00
1.196573e+00	-2.028082e+00
1.199717e+00	-1.936738e+00
1.202862e+00	-1.848459e+00
1.206007e+00	-1.763063e+00
1.209152e+00	-1.680314e+00
1.212296e+00	-1.599925e+00
1.215441e+00	-1.521570e+00
1.218586e+00	-1.444882e+00
1.221730e+00	-1.369468e+00
1.224875e+00	-1.294912e+00
1.228020e+00	-1.220785e+00
1.231165e+00	-1.146653e+00
1.234309e+00	-1.072082e+00
1.237454e+00	-9.966522e-01
1.240599e+00	-9.199625e-01
1.243744e+00	-8.416389e-01
1.246888e+00	-7.613417e-01
1.250033e+00	-6.787725e-01
1.253178e+00	-5.936794e-01
1.256323e+00	-5.058610e-01
1.259467e+00	-4.151703e-01
1.262612e+00	-3.215157e-01
1.265757e+00	-2.248616e-01
1.268902e+00	-1.252275e-01
1.272046e+00	-2.268569e-02
1.275191e+00	8.264236e-02
1.278336e+00	1.905901e-01
1.281480e+00	3.009513e-01
1.284625e+00	4.134856e-01
1.287770e+00	5.279245e-01
1.290915e+00	6.439776e-01
1.294059e+00	7.613388e-01
1.297204e+00	8.796916e-01
1.300349e+00	9.987152e-01
1.303494e+00	1.118089e+00
1.306638e+00	1.237497e+00
1.309783e+00	1.356631e+00
1.312928e+00	1.475197e+00
1.316073e+00	1.592912e+00
1.319217e+00	1.709511e+00
1.322362e+00	1.824747e+00
1.325507e+00	1.938391e+00
1.328652e+00	2.050235e+00
1.331796e+00	2.160089e+00
1.334941e+00	2.267782e+00
1.338086e+00	2.373165e+00
1.341230e+00	2.476105e+00
1.344375e+00	2.576489e+00
1.347520e+00	2.674219e+00
1.350665e+00	2.769217e+00
1.353809e+00	2.861416e+00
1.356954e+00	2.950767e+00
1.360099e+00	3.037232e+00
1.363244e+00	3.120787e+00
1.366388e+00	3.201417e+00
1.369533e+00	3.279121e+00
1.372678e+00	3.353905e+00
1.375823e+00	3.425784e+00
1.378967e+00	3.494782e+00
1.382112e+00	3.560929e+00
1.385257e+00	3.624262e+00
1.388402e+00	3.684822e+00
1.391546e+00	3.742658e+00
1.394691e+00	3.797821e+00
1.397836e+00	3.850367e+00
1.400981e+00	3.900355e+00
1.404125e+00	3.947846e+00
1.407270e+00	3.992907e+00
1.410415e+00	4.035602e+00
1.413559e+00	4.076000e+00
1.416704e+00	4.114171e+00
1.419849e+00	4.150186e+00
1.422994e+00	4.184116e+00
1.426138e+00	4.216033e+00
1.429283e+00	4.246010e+00
1.432428e+00	4.274118e+00
1.435573e+00	4.300431e+00
1.438717e+00	4.325019e+00
1.441862e+00	4.347956e+00
1.445007e+00	4.369311e+00
1.448152e+00	4.389155e+00
1.451296e+00	4.407558e+00
1.454441e+00	4.424587e+00
1.457586e+00	4.440310e+00
1.460731e+00	4.454793e+00
1.463875e+00	4.468101e+00
1.467020e+00	4.480297e+00
1.470165e+00	4.491444e+00
1.473309e+00	4.501602e+00
1.476454e+00	4.510831e+00
1.479599e+00	4.519187e+00
1.482744e+00	4.526727e+00
1.485888e+00	4.533505e+00
1.489033e+00	4.539574e+00
1.492178e+00	4.544984e+00
1.495323e+00	4.549785e+00
1.498467e+00	4.554023e+00
1.501612e+00	4.557744e+00
1.504757e+00	4.560992e+00
1.507902e+00	4.563809e+00
1.511046e+00	4.566234e+00
1.514191e+00	4.568306e+00
1.517336e+00	4.570060e+00
1.520481e+00	4.571530e+00
1.523625e+00	4.572749e+00
1.526770e+00	4.573748e+00
1.529915e+00	4.574554e+00
1.533059e+00	4.575194e+00
1.536204e+00	4.575693e+00
1.539349e+00	4.576072e+00
1.542494e+00	4.576354e+00
1.545638e+00	4.576556e+00
1.548783e+00	4.576694e+00
1.551928e+00	4.576785e+00
1.555073e+00	4.576840e+00
1.558217e+00	4.576870e+00
1.561362e+00	4.576884e+00
1.564507e+00	4.576889e+00
1.567652e+00	4.576891e+00
1.570796e+00	4.576891e+00


==> Data/beamf_SI_tx_model_Nested_11_11_43.dat <==
theta	SI
-1.570796e+00	3.060327e-01
-1.567652e+00	3.060326e-01
-1.564507e+00	3.060309e-01
-1.561362e+00	3.060238e-01
-1.558217e+00	3.060048e-01
-1.555073e+00	3.059645e-01
-1.551928e+00	3.058914e-01
-1.548783e+00	3.057710e-01
-1.545638e+00	3.055862e-01
-1.542494e+00	3.053176e-01
-1.539349e+00	3.049428e-01
-1.536204e+00	3.044371e-01
-1.533059e+00	3.037729e-01
-1.529915e+00	3.029203e-01
-1.526770e+00	3.018466e-01
-1.523625e+00	3.005165e-01
-1.520481e+00	2.988922e-01
-1.517336e+00	2.969332e-01
-1.514191e+00	2.945964e-01
-1.511046e+00	2.918363e-01
-1.507902e+00	2.886045e-01
-1.504757e+00	2.848502e-01
-1.501612e+00	2.805200e-01
-1.498467e+00	2.755580e-01
-1.495323e+00	2.699056e-01
-1.492178e+00	2.635016e-01
-1.489033e+00	2.562824e-01
-1.485888e+00	2.481817e-01
-1.482744e+00	2.391308e-01
-1.479599e+00	2.290582e-01
-1.476454e+00	2.178903e-01
-1.473309e+00	2.055506e-01
-1.470165e+00	1.919602e-01
-1.467020e+00	1.770378e-01
-1.463875e+00	1.606996e-01
-1.460731e+00	1.428593e-01
-1.457586e+00	1.234283e-01
-1.454441e+00	1.023154e-01
-1.451296e+00	7.942719e-02
-1.448152e+00	5.466794e-02
-1.445007e+00	2.793956e-02
-1.441862e+00	-8.582416e-04
-1.438717e+00	-3.182794e-02
-1.435573e+00	-6.507412e-02
-1.432428e+00	-1.007034e-01
-1.429283e+00	-1.388243e-01
-1.426138e+00	-1.795472e-01
-1.422994e+00	-2.229842e-01
-1.419849e+00	-2.692490e-01
-1.416704e+00	-3.184565e-01
-1.413559e+00	-3.707230e-01
-1.410415e+00	-4.261657e-01
-1.407270e+00	-4.849025e-01
-1.404125e+00	-5.470516e-01
-1.400981e+00	-6.127313e-01
-1.397836e+00	-6.820596e-01
-1.394691e+00	-7.551534e-01
-1.391546e+00	-8.321283e-01
-1.388402e+00	-9.130979e-01
-1.385257e+00	-9.981727e-01
-1.382112e+00	-1.087460e+00
-1.378967e+00	-1.181061e+00
-1.375823e+00	-1.279073e+00
-1.372678e+00	-1.381586e+00
-1.369533e+00	-1.488679e+00
-1.366388e+00	-1.600422e+00
-1.363244e+00	-1.716874e+00
-1.360099e+00	-1.838077e+00
-1.356954e+00	-1.964056e+00
-1.353809e+00	-2.094818e+00
-1.350665e+00	-2.230343e+00
-1.347520e+00	-2.370587e+00
-1.344375e+00	-2.515473e+00
-1.341230e+00	-2.664888e+00
-1.338086e+00	-2.818678e+00
-1.334941e+00	-2.976644e+00
-1.331796e+00	-3.138532e+00
-1.328652e+00	-3.304032e+00
-1.325507e+00	-3.472767e+00
-1.322362e+00	-3.644291e+00
-1.319217e+00	-3.818077e+00
-1.316073e+00	-3.993519e+00
-1.312928e+00	-4.169920e+00
-1.309783e+00	-4.346494e+00
-1.306638e+00	-4.522363e+00
-1.303494e+00	-4.696559e+00
-1.300349e+00	-4.868031e+00
-1.297204e+00	-5.035656e+00
-1.294059e+00	-5.198251e+00
-1.290915e+00	-5.354600e+00
-1.287770e+00	-5.503477e+00
-1.284625e+00	-5.643682e+00
-1.281480e+00	-5.774075e+00
-1.278336e+00	-5.893623e+00
-1.275191e+00	-6.001437e+00
-1.272046e+00	-6.096816e+00
-1.268902e+00	-6.179282e+00
-1.265757e+00	-6.248610e+00
-1.262612e+00	-6.304844e+00
-1.259467e+00	-6.348307e+00
-1.256323e+00	-6.379595e+00
-1.253178e+00	-6.399560e+00
-1.250033e+00	-6.409284e+00
-1.246888e+00	-6.410041e+00
-1.243744e+00	-6.403261e+00
-1.240599e+00	-6.390484e+00
-1.237454e+00	-6.373324e+00
-1.234309e+00	-6.353422e+00
-1.231165e+00	-6.332423e+00
-1.228020e+00	-6.311939e+00
-1.224875e+00	-6.293531e+00
-1.221730e+00	-6.278688e+00
-1.218586e+00	-6.268820e+00
-1.215441e+00	-6.265248e+00
-1.212296e+00	-6.269199e+00
-1.209152e+00	-6.281805e+00
-1.206007e+00	-6.304103e+00
-1.202862e+00	-6.337037e+00
-1.199717e+00	-6.381456e+00
-1.196573e+00	-6.438118e+00
-1.193428e+00	-6.507685e+00
-1.190283e+00	-6.590721e+00
-1.187138e+00	-6.687687e+00
-1.183994e+00	-6.798931e+00
-1.180849e+00	-6.924673e+00
-1.177704e+00	-7.064989e+00
-1.174559e+00	-7.219785e+00
-1.171415e+00	-7.388766e+00
-1.168270e+00	-7.571402e+00
-1.165125e+00	-7.766874e+00
-1.161980e+00	-7.974028e+00
-1.158836e+00	-8.191313e+00
-1.155691e+00	-8.416717e+00
-1.152546e+00	-8.647707e+00
-1.149402e+00	-8.881174e+00
-1.146257e+00	-9.113409e+00
-1.143112e+00	-9.340113e+00
-1.139967e+00	-9.556464e+00
-1.136823e+00	-9.757269e+00
-1.133678e+00	-9.937201e+00
-1.130533e+00	-1.009113e+01
-1.127388e+00	-1.021455e+01
-1.124244e+00	-1.030394e+01
-1.121099e+00	-1.035723e+01
-1.117954e+00	-1.037397e+01
-1.114809e+00	-1.035548e+01
-1.111665e+00	-1.030470e+01
-1.108520e+00	-1.022594e+01
-1.105375e+00	-1.012448e+01
-1.102230e+00	-1.000612e+01
-1.099086e+00	-9.876857e+00
-1.095941e+00	-9.742493e+00
-1.092796e+00	-9.608459e+00
-1.089652e+00	-9.479658e+00
-1.086507e+00	-9.360414e+00
-1.083362e+00	-9.254465e+00
-1.080217e+00	-9.164993e+00
-1.077073e+00	-9.094679e+00
-1.073928e+00	-9.045755e+00
-1.070783e+00	-9.020063e+00
-1.067638e+00	-9.019097e+00
-1.064494e+00	-9.044041e+00
-1.061349e+00	-9.095790e+00
-1.058204e+00	-9.174947e+00
-1.055059e+00	-9.281813e+00
-1.051915e+00	-9.416338e+00
-1.048770e+00	-9.578063e+00
-1.045625e+00	-9.766014e+00
-1.042480e+00	-9.978575e+00
-1.039336e+00	-1.021331e+01
-1.036191e+00	-1.046677e+01
-1.033046e+00	-1.073424e+01
-1.029901e+00	-1.100953e+01
-1.026757e+00	-1.128481e+01
-1.023612e+00	-1.155055e+01
-1.020467e+00	-1.179574e+01
-1.017323e+00	-1.200850e+01
-1.014178e+00	-1.217709e+01
-1.011033e+00	-1.229129e+01
-1.007888e+00	-1.234395e+01
-1.004744e+00	-1.233227e+01
-1.001599e+00	-1.225828e+01
-9.984541e-01	-1.212861e+01
-9.953094e-01	-1.195335e+01
-9.921646e-01	-1.174455e+01
-9.890199e-01	-1.151476e+01
-9.858752e-01	-1.127591e+01
-9.827304e-01	-1.103856e+01
-9.795857e-01	-1.081163e+01
-9.764410e-01	-1.060238e+01
-9.732962e-01	-1.041651e+01
-9.701515e-01	-1.025838e+01
-9.670067e-01	-1.013125e+01
-9.638620e-01	-1.003748e+01
-9.607173e-01	-9.978668e+00
-9.575725e-01	-9.955735e+00
-9.544278e-01	-9.969024e+00
-9.512831e-01	-1.001827e+01
-9.481383e-01	-1.010256e+01
-9.449936e-01	-1.022021e+01
-9.418488e-01	-1.036864e+01
-9.387041e-01	-1.054410e+01
-9.355594e-01	-1.074145e+01
-9.324146e-01	-1.095386e+01
-9.292699e-01	-1.117258e+01
-9.261252e-01	-1.138688e+01
-9.229804e-01	-1.158424e+01
-9.198357e-01	-1.175100e+01
-9.166909e-01	-1.187358e+01
-9.135462e-01	-1.194018e+01
-9.104015e-01	-1.194264e+01
-9.072567e-01	-1.187794e+01
-9.041120e-01	-1.174880e+01
-9.009673e-01	-1.156317e+01
-8.978225e-01	-1.133272e+01
-8.946778e-01	-1.107103e+01
-8.915331e-01	-1.079181e+01
-8.883883e-01	-1.050770e+01
-8.852436e-01	-1.022950e+01
-8.820988e-01	-9.965983e+00
-8.789541e-01	-9.723914e+00
-8.758094e-01	-9.508267e+00
-8.726646e-01	-9.322468e+00
-8.695199e-01	-9.168639e+00
-8.663752e-01	-9.047777e+00
-8.632304e-01	-8.959887e+00
-8.600857e-01	-8.904039e+00
-8.569409e-01	-8.878385e+00
-8.537962e-01	-8.880107e+00
-8.506515e-01	-8.905345e+00
-8.475067e-01	-8.949103e+00
-8.443620e-01	-9.005172e+00
-8.412173e-01	-9.066115e+00
-8.380725e-01	-9.123378e+00
-8.349278e-01	-9.167579e+00
-8.317830e-01	-9.189045e+00
-8.286383e-01	-9.178573e+00
-8.254936e-01	-9.128376e+00
-8.223488e-01	-9.033004e+00
-8.192041e-01	-8.890053e+00
-8.160594e-01	-8.700439e+00
-8.129146e-01	-8.468159e+00
-8.097699e-01	-8.199619e+00
-8.066251e-01	-7.902707e+00
-8.034804e-01	-7.585849e+00
-8.003357e-01	-7.257223e+00
-7.971909e-01	-6.924211e+00
-7.940462e-01	-6.593099e+00
-7.909015e-01	-6.268971e+00
-7.877567e-01	-5.955751e+00
-7.846120e-01	-5.656315e+00
-7.814672e-01	-5.372646e+00
-7.783225e-01	-5.105996e+00
-7.751778e-01	-4.857044e+00
-7.720330e-01	-4.626034e+00
-7.688883e-01	-4.412907e+00
-7.657436e-01	-4.217399e+00
-7.625988e-01	-4.039143e+00
-7.594541e-01	-3.877741e+00
-7.563093e-01	-3.732832e+00
-7.531646e-01	-3.604146e+00
-7.500199e-01	-3.491539e+00
-7.468751e-01	-3.395030e+00
-7.437304e-01	-3.314815e+00
-7.405857e-01	-3.251275e+00
-7.374409e-01	-3.204977e+00
-7.342962e-01	-3.176658e+00
-7.311514e-01	-3.167215e+00
-7.280067e-01	-3.177672e+00
-7.248620e-01	-3.209159e+00
-7.217172e-01	-3.262874e+00
-7.185725e-01	-3.340051e+00
-7.154278e-01	-3.441920e+00
-7.122830e-01	-3.569667e+00
-7.091383e-01	-3.724386e+00
-7.059935e-01	-3.907033e+00
-7.028488e-01	-4.118359e+00
-6.997041e-01	-4.358846e+00
-6.965593e-01	-4.628620e+00
-6.934146e-01	-4.927343e+00
-6.902699e-01	-5.254097e+00
-6.871251e-01	-5.607237e+00
-6.839804e-01	-5.984230e+00
-6.808356e-01	-6.381494e+00
-6.776909e-01	-6.794256e+00
-6.745462e-01	-7.216467e+00
-6.714014e-01	-7.640848e+00
-6.682567e-01	-8.059125e+00
-6.651120e-01	-8.462522e+00
-6.619672e-01	-8.842540e+00
-6.588225e-01	-9.191966e+00
-6.556777e-01	-9.505932e+00
-6.525330e-01	-9.782792e+00
-6.493883e-01	-1.002453e+01
-6.462435e-01	-1.023663e+01
-6.430988e-01	-1.042731e+01
-6.399541e-01	-1.060656e+01
-6.368093e-01	-1.078493e+01
-6.336646e-01	-1.097261e+01
-6.305198e-01	-1.117862e+01
-6.273751e-01	-1.141028e+01
-6.242304e-01	-1.167284e+01
-6.210856e-01	-1.196916e+01
-6.179409e-01	-1.229936e+01
-6.147962e-01	-1.266048e+01
-6.116514e-01	-1.304599e+01
-6.085067e-01	-1.344545e+01
-6.053619e-01	-1.384443e+01
-6.022172e-01	-1.422510e+01
-5.990725e-01	-1.456798e+01
-5.959277e-01	-1.485494e+01
-5.927830e-01	-1.507304e+01
-5.896383e-01	-1.521805e+01
-5.864935e-01	-1.529602e+01
-5.833488e-01	-1.532221e+01
-5.802040e-01	-1.531797e+01
-5.770593e-01	-1.530683e+01
-5.739146e-01	-1.531138e+01
-5.707698e-01	-1.535131e+01
-5.676251e-01	-1.544253e+01
-5.644804e-01	-1.559701e+01
-5.613356e-01	-1.582268e+01
-5.581909e-01	-1.612301e+01
-5.550461e-01	-1.649600e+01
-5.519014e-01	-1.693198e+01
-5.487567e-01	-1.741027e+01
-5.456119e-01	-1.789506e+01
-5.424672e-01	-1.833258e+01
-5.393225e-01	-1.865473e+01
-5.361777e-01	-1.879504e+01
-5.330330e-01	-1.871491e+01
-5.298883e-01	-1.842342e+01
-5.267435e-01	-1.797274e+01
-5.235988e-01	-1.743365e+01
-5.204540e-01	-1.687169e+01
-5.173093e-01	-1.633595e+01
-5.141646e-01	-1.585842e+01
-5.110198e-01	-1.545776e+01
-5.078751e-01	-1.514342e+01
-5.047304e-01	-1.491867e+01
-5.015856e-01	-1.478232e+01
-4.984409e-01	-1.472945e+01
-4.952961e-01	-1.475123e+01
-4.921514e-01	-1.483409e+01
-4.890067e-01	-1.495855e+01
-4.858619e-01	-1.509812e+01
-4.827172e-01	-1.521941e+01
-4.795725e-01	-1.528476e+01
-4.764277e-01	-1.525848e+01
-4.732830e-01	-1.511580e+01
-4.701382e-01	-1.485064e+01
-4.669935e-01	-1.447735e+01
-4.638488e-01	-1.402529e+01
-4.607040e-01	-1.352978e+01
-4.575593e-01	-1.302416e+01
-4.544146e-01	-1.253548e+01
-4.512698e-01	-1.208327e+01
-4.481251e-01	-1.168026e+01
-4.449803e-01	-1.133357e+01
-4.418356e-01	-1.104593e+01
-4.386909e-01	-1.081653e+01
-4.355461e-01	-1.064149e+01
-4.324014e-01	-1.051403e+01
-4.292567e-01	-1.042444e+01
-4.261119e-01	-1.036000e+01
-4.229672e-01	-1.030515e+01
-4.198224e-01	-1.024202e+01
-4.166777e-01	-1.015180e+01
-4.135330e-01	-1.001689e+01
-4.103882e-01	-9.823570e+00
-4.072435e-01	-9.564466e+00
-4.040988e-01	-9.239861e+00
-4.009540e-01	-8.857266e+00
-3.978093e-01	-8.429456e+00
-3.946645e-01	-7.971798e+00
-3.915198e-01	-7.499771e+00
-3.883751e-01	-7.027233e+00
-3.852303e-01	-6.565547e+00
-3.820856e-01	-6.123388e+00
-3.789409e-01	-5.706955e+00
-3.757961e-01	-5.320370e+00
-3.726514e-01	-4.966134e+00
-3.695066e-01	-4.645539e+00
-3.663619e-01	-4.359034e+00
-3.632172e-01	-4.106512e+00
-3.600724e-01	-3.887552e+00
-3.569277e-01	-3.701598e+00
-3.537830e-01	-3.548106e+00
-3.506382e-01	-3.426642e+00
-3.474935e-01	-3.336967e+00
-3.443487e-01	-3.279078e+00
-3.412040e-01	-3.253238e+00
-3.380593e-01	-3.259972e+00
-3.349145e-01	-3.300056e+00
-3.317698e-01	-3.374475e+00
-3.286251e-01	-3.484375e+00
-3.254803e-01	-3.630986e+00
-3.223356e-01	-3.815544e+00
-3.191908e-01	-4.039174e+00
-3.160461e-01	-4.302762e+00
-3.129014e-01	-4.606788e+00
-3.097566e-01	-4.951118e+00
-3.066119e-01	-5.334744e+00
-3.034672e-01	-5.755468e+00
-3.003224e-01	-6.209527e+00
-2.971777e-01	-6.691181e+00
-2.940329e-01	-7.192346e+00
-2.908882e-01	-7.702364e+00
-2.877435e-01	-8.208145e+00
-2.845987e-01	-8.694891e+00
-2.814540e-01	-9.147607e+00
-2.783093e-01	-9.553362e+00
-2.751645e-01	-9.903828e+00
-2.720198e-01	-1.019731e+01
-2.688750e-01	-1.043946e+01
-2.657303e-01	-1.064229e+01
-2.625856e-01	-1.082199e+01
-2.594408e-01	-1.099630e+01
-2.562961e-01	-1.118219e+01
-2.531514e-01	-1.139427e+01
-2.500066e-01	-1.164389e+01
-2.468619e-01	-1.193865e+01
-2.437171e-01	-1.228214e+01
-2.405724e-01	-1.267351e+01
-2.374277e-01	-1.310706e+01
-2.342829e-01	-1.357169e+01
-2.311382e-01	-1.405054e+01
-2.279935e-01	-1.452155e+01
-2.248487e-01	-1.495955e+01
-2.217040e-01	-1.534043e+01
-2.185592e-01	-1.564697e+01
-2.154145e-01	-1.587408e+01
-2.122698e-01	-1.603100e+01
-2.091250e-01	-1.613904e+01
-2.059803e-01	-1.622623e+01
-2.028356e-01	-1.632142e+01
-1.996908e-01	-1.644984e+01
-1.965461e-01	-1.663049e+01
-1.934013e-01	-1.687477e+01
-1.902566e-01	-1.718525e+01
-1.871119e-01	-1.755393e+01
-1.839671e-01	-1.795960e+01
-1.808224e-01	-1.836527e+01
-1.776777e-01	-1.871818e+01
-1.745329e-01	-1.895718e+01
-1.713882e-01	-1.903036e+01
-1.682435e-01	-1.891701e+01
-1.650987e-01	-1.863816e+01
-1.619540e-01	-1.824649e+01
-1.588092e-01	-1.780454e+01
-1.556645e-01	-1.736703e+01
-1.525198e-01	-1.697336e+01
-1.493750e-01	-1.664763e+01
-1.462303e-01	-1.640127e+01
-1.430856e-01	-1.623560e+01
-1.399408e-01	-1.614330e+01
-1.367961e-01	-1.610872e+01
-1.336513e-01	-1.610775e+01
-1.305066e-01	-1.610828e+01
-1.273619e-01	-1.607273e+01
-1.242171e-01	-1.596406e+01
-1.210724e-01	-1.575469e+01
-1.179277e-01	-1.543492e+01
-1.147829e-01	-1.501581e+01
-1.116382e-01	-1.452466e+01
-1.084934e-01	-1.399599e+01
-1.053487e-01	-1.346319e+01
-1.022040e-01	-1.295347e+01
-9.905923e-02	-1.248630e+01
-9.591449e-02	-1.207375e+01
-9.276975e-02	-1.172156e+01
-8.962502e-02	-1.143022e+01
-8.648028e-02	-1.119565e+01
-8.333554e-02	-1.100953e+01
-8.019080e-02	-1.085948e+01
-7.704607e-02	-1.072922e+01
-7.390133e-02	-1.059920e+01
-7.075659e-02	-1.044813e+01
-6.761185e-02	-1.025542e+01
-6.446712e-02	-1.000459e+01
-6.132238e-02	-9.686408e+00
-5.817764e-02	-9.300732e+00
-5.503290e-02	-8.856115e+00
-5.188817e-02	-8.367360e+00
-4.874343e-02	-7.852189e+00
-4.559869e-02	-7.328197e+00
-4.245395e-02	-6.810832e+00
-3.930922e-02	-6.312469e+00
-3.616448e-02	-5.842296e+00
-3.301974e-02	-5.406658e+00
-2.987501e-02	-5.009582e+00
-2.673027e-02	-4.653322e+00
-2.358553e-02	-4.338846e+00
-2.044079e-02	-4.066230e+00
-1.729606e-02	-3.834982e+00
-1.415132e-02	-3.644292e+00
-1.100658e-02	-3.493223e+00
-7.861843e-03	-3.380861e+00
-4.717106e-03	-3.306426e+00
-1.572369e-03	-3.269356e+00
1.572369e-03	-3.269356e+00
4.717106e-03	-3.306426e+00
7.861843e-03	-3.380861e+00
1.100658e-02	-3.493223e+00
1.415132e-02	-3.644292e+00
1.729606e-02	-3.834982e+00
2.044079e-02	-4.066230e+00
2.358553e-02	-4.338846e+00
2.673027e-02	-4.653322e+00
2.987501e-02	-5.009582e+00
3.301974e-02	-5.406658e+00
3.616448e-02	-5.842296e+00
3.930922e-02	-6.312469e+00
4.245395e-02	-6.810832e+00
4.559869e-02	-7.328197e+00
4.874343e-02	-7.852189e+00
5.188817e-02	-8.367360e+00
5.503290e-02	-8.856115e+00
5.817764e-02	-9.300732e+00
6.132238e-02	-9.686408e+00
6.446712e-02	-1.000459e+01
6.761185e-02	-1.025542e+01
7.075659e-02	-1.044813e+01
7.390133e-02	-1.059920e+01
7.704607e-02	-1.072922e+01
8.019080e-02	-1.085948e+01
8.333554e-02	-1.100953e+01
8.648028e-02	-1.119565e+01
8.962502e-02	-1.143022e+01
9.276975e-02	-1.172156e+01
9.591449e-02	-1.207375e+01
9.905923e-02	-1.248630e+01
1.022040e-01	-1.295347e+01
1.053487e-01	-1.346319e+01
1.084934e-01	-1.399599e+01
1.116382e-01	-1.452466e+01
1.147829e-01	-1.501581e+01
1.179277e-01	-1.543492e+01
1.210724e-01	-1.575469e+01
1.242171e-01	-1.596406e+01
1.273619e-01	-1.607273e+01
1.305066e-01	-1.610828e+01
1.336513e-01	-1.610775e+01
1.367961e-01	-1.610872e+01
1.399408e-01	-1.614330e+01
1.430856e-01	-1.623560e+01
1.462303e-01	-1.640127e+01
1.493750e-01	-1.664763e+01
1.525198e-01	-1.697336e+01
1.556645e-01	-1.736703e+01
1.588092e-01	-1.780454e+01
1.619540e-01	-1.824649e+01
1.650987e-01	-1.863816e+01
1.682435e-01	-1.891701e+01
1.713882e-01	-1.903036e+01
1.745329e-01	-1.895718e+01
1.776777e-01	-1.871818e+01
1.808224e-01	-1.836527e+01
1.839671e-01	-1.795960e+01
1.871119e-01	-1.755393e+01
1.902566e-01	-1.718525e+01
1.934013e-01	-1.687477e+01
1.965461e-01	-1.663049e+01
1.996908e-01	-1.644984e+01
2.028356e-01	-1.632142e+01
2.059803e-01	-1.622623e+01
2.091250e-01	-1.613904e+01
2.122698e-01	-1.603100e+01
2.154145e-01	-1.587408e+01
2.185592e-01	-1.564697e+01
2.217040e-01	-1.534043e+01
2.248487e-01	-1.495955e+01
2.279935e-01	-1.452155e+01
2.311382e-01	-1.405054e+01
2.342829e-01	-1.357169e+01
2.374277e-01	-1.310706e+01
2.405724e-01	-1.267351e+01
2.437171e-01	-1.228214e+01
2.468619e-01	-1.193865e+01
2.500066e-01	-1.164389e+01
2.531514e-01	-1.139427e+01
2.562961e-01	-1.118219e+01
2.594408e-01	-1.099630e+01
2.625856e-01	-1.082199e+01
2.657303e-01	-1.064229e+01
2.688750e-01	-1.043946e+01
2.720198e-01	-1.019731e+01
2.751645e-01	-9.903828e+00
2.783093e-01	-9.553362e+00
2.814540e-01	-9.147607e+00
2.845987e-01	-8.694891e+00
2.877435e-01	-8.208145e+00
2.908882e-01	-7.702364e+00
2.940329e-01	-7.192346e+00
2.971777e-01	-6.691181e+00
3.003224e-01	-6.209527e+00
3.034672e-01	-5.755468e+00
3.066119e-01	-5.334744e+00
3.097566e-01	-4.951118e+00
3.129014e-01	-4.606788e+00
3.160461e-01	-4.302762e+00
3.191908e-01	-4.039174e+00
3.223356e-01	-3.815544e+00
3.254803e-01	-3.630986e+00
3.286251e-01	-3.484375e+00
3.317698e-01	-3.374475e+00
3.349145e-01	-3.300056e+00
3.380593e-01	-3.259972e+00
3.412040e-01	-3.253238e+00
3.443487e-01	-3.279078e+00
3.474935e-01	-3.336967e+00
3.506382e-01	-3.426642e+00
3.537830e-01	-3.548106e+00
3.569277e-01	-3.701598e+00
3.600724e-01	-3.887552e+00
3.632172e-01	-4.106512e+00
3.663619e-01	-4.359034e+00
3.695066e-01	-4.645539e+00
3.726514e-01	-4.966134e+00
3.757961e-01	-5.320370e+00
3.789409e-01	-5.706955e+00
3.820856e-01	-6.123388e+00
3.852303e-01	-6.565547e+00
3.883751e-01	-7.027233e+00
3.915198e-01	-7.499771e+00
3.946645e-01	-7.971798e+00
3.978093e-01	-8.429456e+00
4.009540e-01	-8.857266e+00
4.040988e-01	-9.239861e+00
4.072435e-01	-9.564466e+00
4.103882e-01	-9.823570e+00
4.135330e-01	-1.001689e+01
4.166777e-01	-1.015180e+01
4.198224e-01	-1.024202e+01
4.229672e-01	-1.030515e+01
4.261119e-01	-1.036000e+01
4.292567e-01	-1.042444e+01
4.324014e-01	-1.051403e+01
4.355461e-01	-1.064149e+01
4.386909e-01	-1.081653e+01
4.418356e-01	-1.104593e+01
4.449803e-01	-1.133357e+01
4.481251e-01	-1.168026e+01
4.512698e-01	-1.208327e+01
4.544146e-01	-1.253548e+01
4.575593e-01	-1.302416e+01
4.607040e-01	-1.352978e+01
4.638488e-01	-1.402529e+01
4.669935e-01	-1.447735e+01
4.701382e-01	-1.485064e+01
4.732830e-01	-1.511580e+01
4.764277e-01	-1.525848e+01
4.795725e-01	-1.528476e+01
4.827172e-01	-1.521941e+01
4.858619e-01	-1.509812e+01
4.890067e-01	-1.495855e+01
4.921514e-01	-1.483409e+01
4.952961e-01	-1.475123e+01
4.984409e-01	-1.472945e+01
5.015856e-01	-1.478232e+01
5.047304e-01	-1.491867e+01
5.078751e-01	-1.514342e+01
5.110198e-01	-1.545776e+01
5.141646e-01	-1.585842e+01
5.173093e-01	-1.633595e+01
5.204540e-01	-1.687169e+01
5.235988e-01	-1.743365e+01
5.267435e-01	-1.797274e+01
5.298883e-01	-1.842342e+01
5.330330e-01	-1.871491e+01
5.361777e-01	-1.879504e+01
5.393225e-01	-1.865473e+01
5.424672e-01	-1.833258e+01
5.456119e-01	-1.789506e+01
5.487567e-01	-1.741027e+01
5.519014e-01	-1.693198e+01
5.550461e-01	-1.649600e+01
5.581909e-01	-1.612301e+01
5.613356e-01	-1.582268e+01
5.644804e-01	-1.559701e+01
5.676251e-01	-1.544253e+01
5.707698e-01	-1.535131e+01
5.739146e-01	-1.531138e+01
5.770593e-01	-1.530683e+01
5.802040e-01	-1.531797e+01
5.833488e-01	-1.532221e+01
5.864935e-01	-1.529602e+01
5.896383e-01	-1.521805e+01
5.927830e-01	-1.507304e+01
5.959277e-01	-1.485494e+01
5.990725e-01	-1.456798e+01
6.022172e-01	-1.422510e+01
6.053619e-01	-1.384443e+01
6.085067e-01	-1.344545e+01
6.116514e-01	-1.304599e+01
6.147962e-01	-1.266048e+01
6.179409e-01	-1.229936e+01
6.210856e-01	-1.196916e+01
6.242304e-01	-1.167284e+01
6.273751e-01	-1.141028e+01
6.305198e-01	-1.117862e+01
6.336646e-01	-1.097261e+01
6.368093e-01	-1.078493e+01
6.399541e-01	-1.060656e+01
6.430988e-01	-1.042731e+01
6.462435e-01	-1.023663e+01
6.493883e-01	-1.002453e+01
6.525330e-01	-9.782792e+00
6.556777e-01	-9.505932e+00
6.588225e-01	-9.191966e+00
6.619672e-01	-8.842540e+00
6.651120e-01	-8.462522e+00
6.682567e-01	-8.059125e+00
6.714014e-01	-7.640848e+00
6.745462e-01	-7.216467e+00
6.776909e-01	-6.794256e+00
6.808356e-01	-6.381494e+00
6.839804e-01	-5.984230e+00
6.871251e-01	-5.607237e+00
6.902699e-01	-5.254097e+00
6.934146e-01	-4.927343e+00
6.965593e-01	-4.628620e+00
6.997041e-01	-4.358846e+00
7.028488e-01	-4.118359e+00
7.059935e-01	-3.907033e+00
7.091383e-01	-3.724386e+00
7.122830e-01	-3.569667e+00
7.154278e-01	-3.441920e+00
7.185725e-01	-3.340051e+00
7.217172e-01	-3.262874e+00
7.248620e-01	-3.209159e+00
7.280067e-01	-3.177672e+00
7.311514e-01	-3.167215e+00
7.342962e-01	-3.176658e+00
7.374409e-01	-3.204977e+00
7.405857e-01	-3.251275e+00
7.437304e-01	-3.314815e+00
7.468751e-01	-3.395030e+00
7.500199e-01	-3.491539e+00
7.531646e-01	-3.604146e+00
7.563093e-01	-3.732832e+00
7.594541e-01	-3.877741e+00
7.625988e-01	-4.039143e+00
7.657436e-01	-4.217399e+00
7.688883e-01	-4.412907e+00
7.720330e-01	-4.626034e+00
7.751778e-01	-4.857044e+00
7.783225e-01	-5.105996e+00
7.814672e-01	-5.372646e+00
7.846120e-01	-5.656315e+00
7.877567e-01	-5.955751e+00
7.909015e-01	-6.268971e+00
7.940462e-01	-6.593099e+00
7.971909e-01	-6.924211e+00
8.003357e-01	-7.257223e+00
8.034804e-01	-7.585849e+00
8.066251e-01	-7.902707e+00
8.097699e-01	-8.199619e+00
8.129146e-01	-8.468159e+00
8.160594e-01	-8.700439e+00
8.192041e-01	-8.890053e+00
8.223488e-01	-9.033004e+00
8.254936e-01	-9.128376e+00
8.286383e-01	-9.178573e+00
8.317830e-01	-9.189045e+00
8.349278e-01	-9.167579e+00
8.380725e-01	-9.123378e+00
8.412173e-01	-9.066115e+00
8.443620e-01	-9.005172e+00
8.475067e-01	-8.949103e+00
8.506515e-01	-8.905345e+00
8.537962e-01	-8.880107e+00
8.569409e-01	-8.878385e+00
8.600857e-01	-8.904039e+00
8.632304e-01	-8.959887e+00
8.663752e-01	-9.047777e+00
8.695199e-01	-9.168639e+00
8.726646e-01	-9.322468e+00
8.758094e-01	-9.508267e+00
8.789541e-01	-9.723914e+00
8.820988e-01	-9.965983e+00
8.852436e-01	-1.022950e+01
8.883883e-01	-1.050770e+01
8.915331e-01	-1.079181e+01
8.946778e-01	-1.107103e+01
8.978225e-01	-1.133272e+01
9.009673e-01	-1.156317e+01
9.041120e-01	-1.174880e+01
9.072567e-01	-1.187794e+01
9.104015e-01	-1.194264e+01
9.135462e-01	-1.194018e+01
9.166909e-01	-1.187358e+01
9.198357e-01	-1.175100e+01
9.229804e-01	-1.158424e+01
9.261252e-01	-1.138688e+01
9.292699e-01	-1.117258e+01
9.324146e-01	-1.095386e+01
9.355594e-01	-1.074145e+01
9.387041e-01	-1.054410e+01
9.418488e-01	-1.036864e+01
9.449936e-01	-1.022021e+01
9.481383e-01	-1.010256e+01
9.512831e-01	-1.001827e+01
9.544278e-01	-9.969024e+00
9.575725e-01	-9.955735e+00
9.607173e-01	-9.978668e+00
9.638620e-01	-1.003748e+01
9.670067e-01	-1.013125e+01
9.701515e-01	-1.025838e+01
9.732962e-01	-1.041651e+01
9.764410e-01	-1.060238e+01
9.795857e-01	-1.081163e+01
9.827304e-01	-1.103856e+01
9.858752e-01	-1.127591e+01
9.890199e-01	-1.151476e+01
9.921646e-01	-1.174455e+01
9.953094e-01	-1.195335e+01
9.984541e-01	-1.212861e+01
1.001599e+00	-1.225828e+01
1.004744e+00	-1.233227e+01
1.007888e+00	-1.234395e+01
1.011033e+00	-1.229129e+01
1.014178e+00	-1.217709e+01
1.017323e+00	-1.200850e+01
1.020467e+00	-1.179574e+01
1.023612e+00	-1.155055e+01
1.026757e+00	-1.128481e+01
1.029901e+00	-1.100953e+01
1.033046e+00	-1.073424e+01
1.036191e+00	-1.046677e+01
1.039336e+00	-1.021331e+01
1.042480e+00	-9.978575e+00
1.045625e+00	-9.766014e+00
1.048770e+00	-9.578063e+00
1.051915e+00	-9.416338e+00
1.055059e+00	-9.281813e+00
1.058204e+00	-9.174947e+00
1.061349e+00	-9.095790e+00
1.064494e+00	-9.044041e+00
1.067638e+00	-9.019097e+00
1.070783e+00	-9.020063e+00
1.073928e+00	-9.045755e+00
1.077073e+00	-9.094679e+00
1.080217e+00	-9.164993e+00
1.083362e+00	-9.254465e+00
1.086507e+00	-9.360414e+00
1.089652e+00	-9.479658e+00
1.092796e+00	-9.608459e+00
1.095941e+00	-9.742493e+00
1.099086e+00	-9.876857e+00
1.102230e+00	-1.000612e+01
1.105375e+00	-1.012448e+01
1.108520e+00	-1.022594e+01
1.111665e+00	-1.030470e+01
1.114809e+00	-1.035548e+01
1.117954e+00	-1.037397e+01
1.121099e+00	-1.035723e+01
1.124244e+00	-1.030394e+01
1.127388e+00	-1.021455e+01
1.130533e+00	-1.009113e+01
1.133678e+00	-9.937201e+00
1.136823e+00	-9.757269e+00
1.139967e+00	-9.556464e+00
1.143112e+00	-9.340113e+00
1.146257e+00	-9.113409e+00
1.149402e+00	-8.881174e+00
1.152546e+00	-8.647707e+00
1.155691e+00	-8.416717e+00
1.158836e+00	-8.191313e+00
1.161980e+00	-7.974028e+00
1.165125e+00	-7.766874e+00
1.168270e+00	-7.571402e+00
1.171415e+00	-7.388766e+00
1.174559e+00	-7.219785e+00
1.177704e+00	-7.064989e+00
1.180849e+00	-6.924673e+00
1.183994e+00	-6.798931e+00
1.187138e+00	-6.687687e+00
1.190283e+00	-6.590721e+00
1.193428e+00	-6.507685e+00
1.196573e+00	-6.438118e+00
1.199717e+00	-6.381456e+00
1.202862e+00	-6.337037e+00
1.206007e+00	-6.304103e+00
1.209152e+00	-6.281805e+00
1.212296e+00	-6.269199e+00
1.215441e+00	-6.265248e+00
1.218586e+00	-6.268820e+00
1.221730e+00	-6.278688e+00
1.224875e+00	-6.293531e+00
1.228020e+00	-6.311939e+00
1.231165e+00	-6.332423e+00
1.234309e+00	-6.353422e+00
1.237454e+00	-6.373324e+00
1.240599e+00	-6.390484e+00
1.243744e+00	-6.403261e+00
1.246888e+00	-6.410041e+00
1.250033e+00	-6.409284e+00
1.253178e+00	-6.399560e+00
1.256323e+00	-6.379595e+00
1.259467e+00	-6.348307e+00
1.262612e+00	-6.304844e+00
1.265757e+00	-6.248610e+00
1.268902e+00	-6.179282e+00
1.272046e+00	-6.096816e+00
1.275191e+00	-6.001437e+00
1.278336e+00	-5.893623e+00
1.281480e+00	-5.774075e+00
1.284625e+00	-5.643682e+00
1.287770e+00	-5.503477e+00
1.290915e+00	-5.354600e+00
1.294059e+00	-5.198251e+00
1.297204e+00	-5.035656e+00
1.300349e+00	-4.868031e+00
1.303494e+00	-4.696559e+00
1.306638e+00	-4.522363e+00
1.309783e+00	-4.346494e+00
1.312928e+00	-4.169920e+00
1.316073e+00	-3.993519e+00
1.319217e+00	-3.818077e+00
1.322362e+00	-3.644291e+00
1.325507e+00	-3.472767e+00
1.328652e+00	-3.304032e+00
1.331796e+00	-3.138532e+00
1.334941e+00	-2.976644e+00
1.338086e+00	-2.818678e+00
1.341230e+00	-2.664888e+00
1.344375e+00	-2.515473e+00
1.347520e+00	-2.370587e+00
1.350665e+00	-2.230343e+00
1.353809e+00	-2.094818e+00
1.356954e+00	-1.964056e+00
1.360099e+00	-1.838077e+00
1.363244e+00	-1.716874e+00
1.366388e+00	-1.600422e+00
1.369533e+00	-1.488679e+00
1.372678e+00	-1.381586e+00
1.375823e+00	-1.279073e+00
1.378967e+00	-1.181061e+00
1.382112e+00	-1.087460e+00
1.385257e+00	-9.981727e-01
1.388402e+00	-9.130979e-01
1.391546e+00	-8.321283e-01
1.394691e+00	-7.551534e-01
1.397836e+00	-6.820596e-01
1.400981e+00	-6.127313e-01
1.404125e+00	-5.470516e-01
1.407270e+00	-4.849025e-01
1.410415e+00	-4.261657e-01
1.413559e+00	-3.707230e-01
1.416704e+00	-3.184565e-01
1.419849e+00	-2.692490e-01
1.422994e+00	-2.229842e-01
1.426138e+00	-1.795472e-01
1.429283e+00	-1.388243e-01
1.432428e+00	-1.007034e-01
1.435573e+00	-6.507412e-02
1.438717e+00	-3.182794e-02
1.441862e+00	-8.582416e-04
1.445007e+00	2.793956e-02
1.448152e+00	5.466794e-02
1.451296e+00	7.942719e-02
1.454441e+00	1.023154e-01
1.457586e+00	1.234283e-01
1.460731e+00	1.428593e-01
1.463875e+00	1.606996e-01
1.467020e+00	1.770378e-01
1.470165e+00	1.919602e-01
1.473309e+00	2.055506e-01
1.476454e+00	2.178903e-01
1.479599e+00	2.290582e-01
1.482744e+00	2.391308e-01
1.485888e+00	2.481817e-01
1.489033e+00	2.562824e-01
1.492178e+00	2.635016e-01
1.495323e+00	2.699056e-01
1.498467e+00	2.755580e-01
1.501612e+00	2.805200e-01
1.504757e+00	2.848502e-01
1.507902e+00	2.886045e-01
1.511046e+00	2.918363e-01
1.514191e+00	2.945964e-01
1.517336e+00	2.969332e-01
1.520481e+00	2.988922e-01
1.523625e+00	3.005165e-01
1.526770e+00	3.018466e-01
1.529915e+00	3.029203e-01
1.533059e+00	3.037729e-01
1.536204e+00	3.044371e-01
1.539349e+00	3.049428e-01
1.542494e+00	3.053176e-01
1.545638e+00	3.055862e-01
1.548783e+00	3.057710e-01
1.551928e+00	3.058914e-01
1.555073e+00	3.059645e-01
1.558217e+00	3.060048e-01
1.561362e+00	3.060238e-01
1.564507e+00	3.060309e-01
1.567652e+00	3.060326e-01
1.570796e+00	3.060327e-01


==> Data/beamf_SI_tx_model_Partitioned_11_11_43.dat <==
theta	SI
-1.570796e+00	-9.334873e+00
-1.567652e+00	-9.334873e+00
-1.564507e+00	-9.334873e+00
-1.561362e+00	-9.334873e+00
-1.558217e+00	-9.334875e+00
-1.555073e+00	-9.334879e+00
-1.551928e+00	-9.334886e+00
-1.548783e+00	-9.334898e+00
-1.545638e+00	-9.334915e+00
-1.542494e+00	-9.334941e+00
-1.539349e+00	-9.334977e+00
-1.536204e+00	-9.335026e+00
-1.533059e+00	-9.335089e+00
-1.529915e+00	-9.335171e+00
-1.526770e+00	-9.335274e+00
-1.523625e+00	-9.335402e+00
-1.520481e+00	-9.335558e+00
-1.517336e+00	-9.335746e+00
-1.514191e+00	-9.335970e+00
-1.511046e+00	-9.336235e+00
-1.507902e+00	-9.336545e+00
-1.504757e+00	-9.336905e+00
-1.501612e+00	-9.337320e+00
-1.498467e+00	-9.337797e+00
-1.495323e+00	-9.338339e+00
-1.492178e+00	-9.338953e+00
-1.489033e+00	-9.339646e+00
-1.485888e+00	-9.340424e+00
-1.482744e+00	-9.341293e+00
-1.479599e+00	-9.342260e+00
-1.476454e+00	-9.343332e+00
-1.473309e+00	-9.344517e+00
-1.470165e+00	-9.345822e+00
-1.467020e+00	-9.347255e+00
-1.463875e+00	-9.348824e+00
-1.460731e+00	-9.350539e+00
-1.457586e+00	-9.352406e+00
-1.454441e+00	-9.354435e+00
-1.451296e+00	-9.356636e+00
-1.448152e+00	-9.359017e+00
-1.445007e+00	-9.361588e+00
-1.441862e+00	-9.364360e+00
-1.438717e+00	-9.367341e+00
-1.435573e+00	-9.370543e+00
-1.432428e+00	-9.373977e+00
-1.429283e+00	-9.377652e+00
-1.426138e+00	-9.381581e+00
-1.422994e+00	-9.385774e+00
-1.419849e+00	-9.390243e+00
-1.416704e+00	-9.395000e+00
-1.413559e+00	-9.400058e+00
-1.410415e+00	-9.405428e+00
-1.407270e+00	-9.411124e+00
-1.404125e+00	-9.417158e+00
-1.400981e+00	-9.423544e+00
-1.397836e+00	-9.430295e+00
-1.394691e+00	-9.437424e+00
-1.391546e+00	-9.444947e+00
-1.388402e+00	-9.452876e+00
-1.385257e+00	-9.461227e+00
-1.382112e+00	-9.470015e+00
-1.378967e+00	-9.479254e+00
-1.375823e+00	-9.488960e+00
-1.372678e+00	-9.499150e+00
-1.369533e+00	-9.509838e+00
-1.366388e+00	-9.521041e+00
-1.363244e+00	-9.532775e+00
-1.360099e+00	-9.545058e+00
-1.356954e+00	-9.557907e+00
-1.353809e+00	-9.571339e+00
-1.350665e+00	-9.585373e+00
-1.347520e+00	-9.600025e+00
-1.344375e+00	-9.615315e+00
-1.341230e+00	-9.631262e+00
-1.338086e+00	-9.647884e+00
-1.334941e+00	-9.665201e+00
-1.331796e+00	-9.683233e+00
-1.328652e+00	-9.702001e+00
-1.325507e+00	-9.721524e+00
-1.322362e+00	-9.741823e+00
-1.319217e+00	-9.762921e+00
-1.316073e+00	-9.784837e+00
-1.312928e+00	-9.807596e+00
-1.309783e+00	-9.831219e+00
-1.306638e+00	-9.855729e+00
-1.303494e+00	-9.881149e+00
-1.300349e+00	-9.907504e+00
-1.297204e+00	-9.934817e+00
-1.294059e+00	-9.963113e+00
-1.290915e+00	-9.992418e+00
-1.287770e+00	-1.002276e+01
-1.284625e+00	-1.005416e+01
-1.281480e+00	-1.008664e+01
-1.278336e+00	-1.012024e+01
-1.275191e+00	-1.015498e+01
-1.272046e+00	-1.019090e+01
-1.268902e+00	-1.022801e+01
-1.265757e+00	-1.026635e+01
-1.262612e+00	-1.030595e+01
-1.259467e+00	-1.034683e+01
-1.256323e+00	-1.038904e+01
-1.253178e+00	-1.043261e+01
-1.250033e+00	-1.047756e+01
-1.246888e+00	-1.052393e+01
-1.243744e+00	-1.057175e+01
-1.240599e+00	-1.062107e+01
-1.237454e+00	-1.067191e+01
-1.234309e+00	-1.072431e+01
-1.231165e+00	-1.077832e+01
-1.228020e+00	-1.083396e+01
-1.224875e+00	-1.089128e+01
-1.221730e+00	-1.095033e+01
-1.218586e+00	-1.101113e+01
-1.215441e+00	-1.107375e+01
-1.212296e+00	-1.113821e+01
-1.209152e+00	-1.120456e+01
-1.206007e+00	-1.127286e+01
-1.202862e+00	-1.134315e+01
-1.199717e+00	-1.141548e+01
-1.196573e+00	-1.148990e+01
-1.193428e+00	-1.156646e+01
-1.190283e+00	-1.164522e+01
-1.187138e+00	-1.172623e+01
-1.183994e+00	-1.180955e+01
-1.180849e+00	-1.189525e+01
-1.177704e+00	-1.198337e+01
-1.174559e+00	-1.207399e+01
-1.171415e+00	-1.216718e+01
-1.168270e+00	-1.226299e+01
-1.165125e+00	-1.236150e+01
-1.161980e+00	-1.246278e+01
-1.158836e+00	-1.256692e+01
-1.155691e+00	-1.267398e+01
-1.152546e+00	-1.278405e+01
-1.149402e+00	-1.289722e+01
-1.146257e+00	-1.301358e+01
-1.143112e+00	-1.313321e+01
-1.139967e+00	-1.325621e+01
-1.136823e+00	-1.338269e+01
-1.133678e+00	-1.351275e+01
-1.130533e+00	-1.364649e+01
-1.127388e+00	-1.378404e+01
-1.124244e+00	-1.392552e+01
-1.121099e+00	-1.407104e+01
-1.117954e+00	-1.422075e+01
-1.114809e+00	-1.437478e+01
-1.111665e+00	-1.453329e+01
-1.108520e+00	-1.469641e+01
-1.105375e+00	-1.486432e+01
-1.102230e+00	-1.503720e+01
-1.099086e+00	-1.521521e+01
-1.095941e+00	-1.539855e+01
-1.092796e+00	-1.558743e+01
-1.089652e+00	-1.578207e+01
-1.086507e+00	-1.598269e+01
-1.083362e+00	-1.618953e+01
-1.080217e+00	-1.640287e+01
-1.077073e+00	-1.662297e+01
-1.073928e+00	-1.685014e+01
-1.070783e+00	-1.708469e+01
-1.067638e+00	-1.732696e+01
-1.064494e+00	-1.757734e+01
-1.061349e+00	-1.783620e+01
-1.058204e+00	-1.810398e+01
-1.055059e+00	-1.838115e+01
-1.051915e+00	-1.866819e+01
-1.048770e+00	-1.896566e+01
-1.045625e+00	-1.927415e+01
-1.042480e+00	-1.959429e+01
-1.039336e+00	-1.992679e+01
-1.036191e+00	-2.027243e+01
-1.033046e+00	-2.063204e+01
-1.029901e+00	-2.100654e+01
-1.026757e+00	-2.139696e+01
-1.023612e+00	-2.180440e+01
-1.020467e+00	-2.223012e+01
-1.017323e+00	-2.267546e+01
-1.014178e+00	-2.314192e+01
-1.011033e+00	-2.363115e+01
-1.007888e+00	-2.414494e+01
-1.004744e+00	-2.468525e+01
-1.001599e+00	-2.525416e+01
-9.984541e-01	-2.585386e+01
-9.953094e-01	-2.648654e+01
-9.921646e-01	-2.715424e+01
-9.890199e-01	-2.785854e+01
-9.858752e-01	-2.860007e+01
-9.827304e-01	-2.937756e+01
-9.795857e-01	-3.018642e+01
-9.764410e-01	-3.101631e+01
-9.732962e-01	-3.184766e+01
-9.701515e-01	-3.264718e+01
-9.670067e-01	-3.336419e+01
-9.638620e-01	-3.393186e+01
-9.607173e-01	-3.428005e+01
-9.575725e-01	-3.436035e+01
-9.544278e-01	-3.416979e+01
-9.512831e-01	-3.375243e+01
-9.481383e-01	-3.317740e+01
-9.449936e-01	-3.251294e+01
-9.418488e-01	-3.181197e+01
-9.387041e-01	-3.110977e+01
-9.355594e-01	-3.042739e+01
-9.324146e-01	-2.977612e+01
-9.292699e-01	-2.916120e+01
-9.261252e-01	-2.858427e+01
-9.229804e-01	-2.804497e+01
-9.198357e-01	-2.754188e+01
-9.166909e-01	-2.707308e+01
-9.135462e-01	-2.663649e+01
-9.104015e-01	-2.623000e+01
-9.072567e-01	-2.585161e+01
-9.041120e-01	-2.549945e+01
-9.009673e-01	-2.517179e+01
-8.978225e-01	-2.486708e+01
-8.946778e-01	-2.458389e+01
-8.915331e-01	-2.432097e+01
-8.883883e-01	-2.407717e+01
-8.852436e-01	-2.385147e+01
-8.820988e-01	-2.364294e+01
-8.789541e-01	-2.345078e+01
-8.758094e-01	-2.327425e+01
-8.726646e-01	-2.311269e+01
-8.695199e-01	-2.296553e+01
-8.663752e-01	-2.283224e+01
-8.632304e-01	-2.271235e+01
-8.600857e-01	-2.260547e+01
-8.569409e-01	-2.251123e+01
-8.537962e-01	-2.242932e+01
-8.506515e-01	-2.235947e+01
-8.475067e-01	-2.230142e+01
-8.443620e-01	-2.225500e+01
-8.412173e-01	-2.222003e+01
-8.380725e-01	-2.219637e+01
-8.349278e-01	-2.218392e+01
-8.317830e-01	-2.218261e+01
-8.286383e-01	-2.219239e+01
-8.254936e-01	-2.221325e+01
-8.223488e-01	-2.224519e+01
-8.192041e-01	-2.228825e+01
-8.160594e-01	-2.234249e+01
-8.129146e-01	-2.240802e+01
-8.097699e-01	-2.248495e+01
-8.066251e-01	-2.257344e+01
-8.034804e-01	-2.267366e+01
-8.003357e-01	-2.278585e+01
-7.971909e-01	-2.291025e+01
-7.940462e-01	-2.304714e+01
-7.909015e-01	-2.319687e+01
-7.877567e-01	-2.335981e+01
-7.846120e-01	-2.353638e+01
-7.814672e-01	-2.372704e+01
-7.783225e-01	-2.393235e+01
-7.751778e-01	-2.415289e+01
-7.720330e-01	-2.438934e+01
-7.688883e-01	-2.464244e+01
-7.657436e-01	-2.491304e+01
-7.625988e-01	-2.520208e+01
-7.594541e-01	-2.551063e+01
-7.563093e-01	-2.583989e+01
-7.531646e-01	-2.619121e+01
-7.500199e-01	-2.656612e+01
-7.468751e-01	-2.696636e+01
-7.437304e-01	-2.739392e+01
-7.405857e-01	-2.785105e+01
-7.374409e-01	-2.834033e+01
-7.342962e-01	-2.886470e+01
-7.311514e-01	-2.942753e+01
-7.280067e-01	-3.003264e+01
-7.248620e-01	-3.068435e+01
-7.217172e-01	-3.138745e+01
-7.185725e-01	-3.214704e+01
-7.154278e-01	-3.296821e+01
-7.122830e-01	-3.385514e+01
-7.091383e-01	-3.480922e+01
-7.059935e-01	-3.582529e+01
-7.028488e-01	-3.688412e+01
-6.997041e-01	-3.793942e+01
-6.965593e-01	-3.890000e+01
-6.934146e-01	-3.962109e+01
-6.902699e-01	-3.994041e+01
-6.871251e-01	-3.977418e+01
-6.839804e-01	-3.918549e+01
-6.808356e-01	-3.833177e+01
-6.776909e-01	-3.736459e+01
-6.745462e-01	-3.638354e+01
-6.714014e-01	-3.544070e+01
-6.682567e-01	-3.455854e+01
-6.651120e-01	-3.374387e+01
-6.619672e-01	-3.299609e+01
-6.588225e-01	-3.231135e+01
-6.556777e-01	-3.168476e+01
-6.525330e-01	-3.111124e+01
-6.493883e-01	-3.058606e+01
-6.462435e-01	-3.010491e+01
-6.430988e-01	-2.966399e+01
-6.399541e-01	-2.925997e+01
-6.368093e-01	-2.888995e+01
-6.336646e-01	-2.855141e+01
-6.305198e-01	-2.824215e+01
-6.273751e-01	-2.796029e+01
-6.242304e-01	-2.770415e+01
-6.210856e-01	-2.747232e+01
-6.179409e-01	-2.726355e+01
-6.147962e-01	-2.707674e+01
-6.116514e-01	-2.691098e+01
-6.085067e-01	-2.676545e+01
-6.053619e-01	-2.663947e+01
-6.022172e-01	-2.653244e+01
-5.990725e-01	-2.644387e+01
-5.959277e-01	-2.637335e+01
-5.927830e-01	-2.632055e+01
-5.896383e-01	-2.628522e+01
-5.864935e-01	-2.626717e+01
-5.833488e-01	-2.626629e+01
-5.802040e-01	-2.628253e+01
-5.770593e-01	-2.631588e+01
-5.739146e-01	-2.636645e+01
-5.707698e-01	-2.643436e+01
-5.676251e-01	-2.651983e+01
-5.644804e-01	-2.662313e+01
-5.613356e-01	-2.674464e+01
-5.581909e-01	-2.688477e+01
-5.550461e-01	-2.704405e+01
-5.519014e-01	-2.722310e+01
-5.487567e-01	-2.742263e+01
-5.456119e-01	-2.764347e+01
-5.424672e-01	-2.788661e+01
-5.393225e-01	-2.815314e+01
-5.361777e-01	-2.844435e+01
-5.330330e-01	-2.876172e+01
-5.298883e-01	-2.910696e+01
-5.267435e-01	-2.948204e+01
-5.235988e-01	-2.988925e+01
-5.204540e-01	-3.033123e+01
-5.173093e-01	-3.081109e+01
-5.141646e-01	-3.133242e+01
-5.110198e-01	-3.189943e+01
-5.078751e-01	-3.251704e+01
-5.047304e-01	-3.319097e+01
-5.015856e-01	-3.392781e+01
-4.984409e-01	-3.473496e+01
-4.952961e-01	-3.562026e+01
-4.921514e-01	-3.659103e+01
-4.890067e-01	-3.765140e+01
-4.858619e-01	-3.879627e+01
-4.827172e-01	-3.999795e+01
-4.795725e-01	-4.118060e+01
-4.764277e-01	-4.218572e+01
-4.732830e-01	-4.277276e+01
-4.701382e-01	-4.274190e+01
-4.669935e-01	-4.211591e+01
-4.638488e-01	-4.111650e+01
-4.607040e-01	-3.997447e+01
-4.575593e-01	-3.883193e+01
-4.544146e-01	-3.775390e+01
-4.512698e-01	-3.676276e+01
-4.481251e-01	-3.586138e+01
-4.449803e-01	-3.504482e+01
-4.418356e-01	-3.430563e+01
-4.386909e-01	-3.363607e+01
-4.355461e-01	-3.302894e+01
-4.324014e-01	-3.247789e+01
-4.292567e-01	-3.197743e+01
-4.261119e-01	-3.152286e+01
-4.229672e-01	-3.111016e+01
-4.198224e-01	-3.073592e+01
-4.166777e-01	-3.039723e+01
-4.135330e-01	-3.009161e+01
-4.103882e-01	-2.981694e+01
-4.072435e-01	-2.957141e+01
-4.040988e-01	-2.935347e+01
-4.009540e-01	-2.916182e+01
-3.978093e-01	-2.899533e+01
-3.946645e-01	-2.885306e+01
-3.915198e-01	-2.873424e+01
-3.883751e-01	-2.863821e+01
-3.852303e-01	-2.856446e+01
-3.820856e-01	-2.851260e+01
-3.789409e-01	-2.848233e+01
-3.757961e-01	-2.847348e+01
-3.726514e-01	-2.848595e+01
-3.695066e-01	-2.851977e+01
-3.663619e-01	-2.857506e+01
-3.632172e-01	-2.865204e+01
-3.600724e-01	-2.875103e+01
-3.569277e-01	-2.887247e+01
-3.537830e-01	-2.901692e+01
-3.506382e-01	-2.918507e+01
-3.474935e-01	-2.937774e+01
-3.443487e-01	-2.959592e+01
-3.412040e-01	-2.984079e+01
-3.380593e-01	-3.011372e+01
-3.349145e-01	-3.041633e+01
-3.317698e-01	-3.075050e+01
-3.286251e-01	-3.111846e+01
-3.254803e-01	-3.152280e+01
-3.223356e-01	-3.196660e+01
-3.191908e-01	-3.245344e+01
-3.160461e-01	-3.298761e+01
-3.129014e-01	-3.357415e+01
-3.097566e-01	-3.421904e+01
-3.066119e-01	-3.492935e+01
-3.034672e-01	-3.571328e+01
-3.003224e-01	-3.658015e+01
-2.971777e-01	-3.753983e+01
-2.940329e-01	-3.860096e+01
-2.908882e-01	-3.976635e+01
-2.877435e-01	-4.102152e+01
-2.845987e-01	-4.230914e+01
-2.814540e-01	-4.348379e+01
-2.783093e-01	-4.427773e+01
-2.751645e-01	-4.440100e+01
-2.720198e-01	-4.380457e+01
-2.688750e-01	-4.273671e+01
-2.657303e-01	-4.149150e+01
-2.625856e-01	-4.024868e+01
-2.594408e-01	-3.908541e+01
-2.562961e-01	-3.802504e+01
-2.531514e-01	-3.706813e+01
-2.500066e-01	-3.620706e+01
-2.468619e-01	-3.543212e+01
-2.437171e-01	-3.473378e+01
-2.405724e-01	-3.410356e+01
-2.374277e-01	-3.353411e+01
-2.342829e-01	-3.301922e+01
-2.311382e-01	-3.255364e+01
-2.279935e-01	-3.213295e+01
-2.248487e-01	-3.175345e+01
-2.217040e-01	-3.141197e+01
-2.185592e-01	-3.110587e+01
-2.154145e-01	-3.083290e+01
-2.122698e-01	-3.059117e+01
-2.091250e-01	-3.037906e+01
-2.059803e-01	-3.019523e+01
-2.028356e-01	-3.003855e+01
-1.996908e-01	-2.990808e+01
-1.965461e-01	-2.980308e+01
-1.934013e-01	-2.972293e+01
-1.902566e-01	-2.966719e+01
-1.871119e-01	-2.963554e+01
-1.839671e-01	-2.962779e+01
-1.808224e-01	-2.964387e+01
-1.776777e-01	-2.968386e+01
-1.745329e-01	-2.974792e+01
-1.713882e-01	-2.983639e+01
-1.682435e-01	-2.994971e+01
-1.650987e-01	-3.008848e+01
-1.619540e-01	-3.025345e+01
-1.588092e-01	-3.044555e+01
-1.556645e-01	-3.066589e+01
-1.525198e-01	-3.091582e+01
-1.493750e-01	-3.119693e+01
-1.462303e-01	-3.151110e+01
-1.430856e-01	-3.186057e+01
-1.399408e-01	-3.224796e+01
-1.367961e-01	-3.267640e+01
-1.336513e-01	-3.314959e+01
-1.305066e-01	-3.367193e+01
-1.273619e-01	-3.424868e+01
-1.242171e-01	-3.488609e+01
-1.210724e-01	-3.559160e+01
-1.179277e-01	-3.637398e+01
-1.147829e-01	-3.724329e+01
-1.116382e-01	-3.821041e+01
-1.084934e-01	-3.928529e+01
-1.053487e-01	-4.047212e+01
-1.022040e-01	-4.175689e+01
-9.905923e-02	-4.307860e+01
-9.591449e-02	-4.427671e+01
-9.276975e-02	-4.505226e+01
-8.962502e-02	-4.509433e+01
-8.648028e-02	-4.438506e+01
-8.333554e-02	-4.322114e+01
-8.019080e-02	-4.191194e+01
-7.704607e-02	-4.063012e+01
-7.390133e-02	-3.944328e+01
-7.075659e-02	-3.836823e+01
-6.761185e-02	-3.740178e+01
-6.446712e-02	-3.653425e+01
-6.132238e-02	-3.575475e+01
-5.817764e-02	-3.505314e+01
-5.503290e-02	-3.442054e+01
-5.188817e-02	-3.384942e+01
-4.874343e-02	-3.333343e+01
-4.559869e-02	-3.286726e+01
-4.245395e-02	-3.244646e+01
-3.930922e-02	-3.206728e+01
-3.616448e-02	-3.172658e+01
-3.301974e-02	-3.142171e+01
-2.987501e-02	-3.115044e+01
-2.673027e-02	-3.091087e+01
-2.358553e-02	-3.070143e+01
-2.044079e-02	-3.052078e+01
-1.729606e-02	-3.036782e+01
-1.415132e-02	-3.024166e+01
-1.100658e-02	-3.014156e+01
-7.861843e-03	-3.006696e+01
-4.717106e-03	-3.001745e+01
-1.572369e-03	-2.999276e+01
1.572369e-03	-2.999276e+01
4.717106e-03	-3.001745e+01
7.861843e-03	-3.006696e+01
1.100658e-02	-3.014156e+01
1.415132e-02	-3.024166e+01
1.729606e-02	-3.036782e+01
2.044079e-02	-3.052078e+01
2.358553e-02	-3.070143e+01
2.673027e-02	-3.091087e+01
2.987501e-02	-3.115044e+01
3.301974e-02	-3.142171e+01
3.616448e-02	-3.172658e+01
3.930922e-02	-3.206728e+01
4.245395e-02	-3.244646e+01
4.559869e-02	-3.286726e+01
4.874343e-02	-3.333343e+01
5.188817e-02	-3.384942e+01
5.503290e-02	-3.442054e+01
5.817764e-02	-3.505314e+01
6.132238e-02	-3.575475e+01
6.446712e-02	-3.653425e+01
6.761185e-02	-3.740178e+01
7.075659e-02	-3.836823e+01
7.390133e-02	-3.944328e+01
7.704607e-02	-4.063012e+01
8.019080e-02	-4.191194e+01
8.333554e-02	-4.322114e+01
8.648028e-02	-4.438506e+01
8.962502e-02	-4.509433e+01
9.276975e-02	-4.505226e+01
9.591449e-02	-4.427671e+01
9.905923e-02	-4.307860e+01
1.022040e-01	-4.175689e+01
1.053487e-01	-4.047212e+01
1.084934e-01	-3.928529e+01
1.116382e-01	-3.821041e+01
1.147829e-01	-3.724329e+01
1.179277e-01	-3.637398e+01
1.210724e-01	-3.559160e+01
1.242171e-01	-3.488609e+01
1.273619e-01	-3.424868e+01
1.305066e-01	-3.367193e+01
1.336513e-01	-3.314959e+01
1.367961e-01	-3.267640e+01
1.399408e-01	-3.224796e+01
1.430856e-01	-3.186057e+01
1.462303e-01	-3.151110e+01
1.493750e-01	-3.119693e+01
1.525198e-01	-3.091582e+01
1.556645e-01	-3.066589e+01
1.588092e-01	-3.044555e+01
1.619540e-01	-3.025345e+01
1.650987e-01	-3.008848e+01
1.682435e-01	-2.994971e+01
1.713882e-01	-2.983639e+01
1.745329e-01	-2.974792e+01
1.776777e-01	-2.968386e+01
1.808224e-01	-2.964387e+01
1.839671e-01	-2.962779e+01
1.871119e-01	-2.963554e+01
1.902566e-01	-2.966719e+01
1.934013e-01	-2.972293e+01
1.965461e-01	-2.980308e+01
1.996908e-01	-2.990808e+01
2.028356e-01	-3.003855e+01
2.059803e-01	-3.019523e+01
2.091250e-01	-3.037906e+01
2.122698e-01	-3.059117e+01
2.154145e-01	-3.083290e+01
2.185592e-01	-3.110587e+01
2.217040e-01	-3.141197e+01
2.248487e-01	-3.175345e+01
2.279935e-01	-3.213295e+01
2.311382e-01	-3.255364e+01
2.342829e-01	-3.301922e+01
2.374277e-01	-3.353411e+01
2.405724e-01	-3.410356e+01
2.437171e-01	-3.473378e+01
2.468619e-01	-3.543212e+01
2.500066e-01	-3.620706e+01
2.531514e-01	-3.706813e+01
2.562961e-01	-3.802504e+01
2.594408e-01	-3.908541e+01
2.625856e-01	-4.024868e+01
2.657303e-01	-4.149150e+01
2.688750e-01	-4.273671e+01
2.720198e-01	-4.380457e+01
2.751645e-01	-4.440100e+01
2.783093e-01	-4.427773e+01
2.814540e-01	-4.348379e+01
2.845987e-01	-4.230914e+01
2.877435e-01	-4.102152e+01
2.908882e-01	-3.976635e+01
2.940329e-01	-3.860096e+01
2.971777e-01	-3.753983e+01
3.003224e-01	-3.658015e+01
3.034672e-01	-3.571328e+01
3.066119e-01	-3.492935e+01
3.097566e-01	-3.421904e+01
3.129014e-01	-3.357415e+01
3.160461e-01	-3.298761e+01
3.191908e-01	-3.245344e+01
3.223356e-01	-3.196660e+01
3.254803e-01	-3.152280e+01
3.286251e-01	-3.111846e+01
3.317698e-01	-3.075050e+01
3.349145e-01	-3.041633e+01
3.380593e-01	-3.011372e+01
3.412040e-01	-2.984079e+01
3.443487e-01	-2.959592e+01
3.474935e-01	-2.937774e+01
3.506382e-01	-2.918507e+01
3.537830e-01	-2.901692e+01
3.569277e-01	-2.887247e+01
3.600724e-01	-2.875103e+01
3.632172e-01	-2.865204e+01
3.663619e-01	-2.857506e+01
3.695066e-01	-2.851977e+01
3.726514e-01	-2.848595e+01
3.757961e-01	-2.847348e+01
3.789409e-01	-2.848233e+01
3.820856e-01	-2.851260e+01
3.852303e-01	-2.856446e+01
3.883751e-01	-2.863821e+01
3.915198e-01	-2.873424e+01
3.946645e-01	-2.885306e+01
3.978093e-01	-2.899533e+01
4.009540e-01	-2.916182e+01
4.040988e-01	-2.935347e+01
4.072435e-01	-2.957141e+01
4.103882e-01	-2.981694e+01
4.135330e-01	-3.009161e+01
4.166777e-01	-3.039723e+01
4.198224e-01	-3.073592e+01
4.229672e-01	-3.111016e+01
4.261119e-01	-3.152286e+01
4.292567e-01	-3.197743e+01
4.324014e-01	-3.247789e+01
4.355461e-01	-3.302894e+01
4.386909e-01	-3.363607e+01
4.418356e-01	-3.430563e+01
4.449803e-01	-3.504482e+01
4.481251e-01	-3.586138e+01
4.512698e-01	-3.676276e+01
4.544146e-01	-3.775390e+01
4.575593e-01	-3.883193e+01
4.607040e-01	-3.997447e+01
4.638488e-01	-4.111650e+01
4.669935e-01	-4.211591e+01
4.701382e-01	-4.274190e+01
4.732830e-01	-4.277276e+01
4.764277e-01	-4.218572e+01
4.795725e-01	-4.118060e+01
4.827172e-01	-3.999795e+01
4.858619e-01	-3.879627e+01
4.890067e-01	-3.765140e+01
4.921514e-01	-3.659103e+01
4.952961e-01	-3.562026e+01
4.984409e-01	-3.473496e+01
5.015856e-01	-3.392781e+01
5.047304e-01	-3.319097e+01
5.078751e-01	-3.251704e+01
5.110198e-01	-3.189943e+01
5.141646e-01	-3.133242e+01
5.173093e-01	-3.081109e+01
5.204540e-01	-3.033123e+01
5.235988e-01	-2.988925e+01
5.267435e-01	-2.948204e+01
5.298883e-01	-2.910696e+01
5.330330e-01	-2.876172e+01
5.361777e-01	-2.844435e+01
5.393225e-01	-2.815314e+01
5.424672e-01	-2.788661e+01
5.456119e-01	-2.764347e+01
5.487567e-01	-2.742263e+01
5.519014e-01	-2.722310e+01
5.550461e-01	-2.704405e+01
5.581909e-01	-2.688477e+01
5.613356e-01	-2.674464e+01
5.644804e-01	-2.662313e+01
5.676251e-01	-2.651983e+01
5.707698e-01	-2.643436e+01
5.739146e-01	-2.636645e+01
5.770593e-01	-2.631588e+01
5.802040e-01	-2.628253e+01
5.833488e-01	-2.626629e+01
5.864935e-01	-2.626717e+01
5.896383e-01	-2.628522e+01
5.927830e-01	-2.632055e+01
5.959277e-01	-2.637335e+01
5.990725e-01	-2.644387e+01
6.022172e-01	-2.653244e+01
6.053619e-01	-2.663947e+01
6.085067e-01	-2.676545e+01
6.116514e-01	-2.691098e+01
6.147962e-01	-2.707674e+01
6.179409e-01	-2.726355e+01
6.210856e-01	-2.747232e+01
6.242304e-01	-2.770415e+01
6.273751e-01	-2.796029e+01
6.305198e-01	-2.824215e+01
6.336646e-01	-2.855141e+01
6.368093e-01	-2.888995e+01
6.399541e-01	-2.925997e+01
6.430988e-01	-2.966399e+01
6.462435e-01	-3.010491e+01
6.493883e-01	-3.058606e+01
6.525330e-01	-3.111124e+01
6.556777e-01	-3.168476e+01
6.588225e-01	-3.231135e+01
6.619672e-01	-3.299609e+01
6.651120e-01	-3.374387e+01
6.682567e-01	-3.455854e+01
6.714014e-01	-3.544070e+01
6.745462e-01	-3.638354e+01
6.776909e-01	-3.736459e+01
6.808356e-01	-3.833177e+01
6.839804e-01	-3.918549e+01
6.871251e-01	-3.977418e+01
6.902699e-01	-3.994041e+01
6.934146e-01	-3.962109e+01
6.965593e-01	-3.890000e+01
6.997041e-01	-3.793942e+01
7.028488e-01	-3.688412e+01
7.059935e-01	-3.582529e+01
7.091383e-01	-3.480922e+01
7.122830e-01	-3.385514e+01
7.154278e-01	-3.296821e+01
7.185725e-01	-3.214704e+01
7.217172e-01	-3.138745e+01
7.248620e-01	-3.068435e+01
7.280067e-01	-3.003264e+01
7.311514e-01	-2.942753e+01
7.342962e-01	-2.886470e+01
7.374409e-01	-2.834033e+01
7.405857e-01	-2.785105e+01
7.437304e-01	-2.739392e+01
7.468751e-01	-2.696636e+01
7.500199e-01	-2.656612e+01
7.531646e-01	-2.619121e+01
7.563093e-01	-2.583989e+01
7.594541e-01	-2.551063e+01
7.625988e-01	-2.520208e+01
7.657436e-01	-2.491304e+01
7.688883e-01	-2.464244e+01
7.720330e-01	-2.438934e+01
7.751778e-01	-2.415289e+01
7.783225e-01	-2.393235e+01
7.814672e-01	-2.372704e+01
7.846120e-01	-2.353638e+01
7.877567e-01	-2.335981e+01
7.909015e-01	-2.319687e+01
7.940462e-01	-2.304714e+01
7.971909e-01	-2.291025e+01
8.003357e-01	-2.278585e+01
8.034804e-01	-2.267366e+01
8.066251e-01	-2.257344e+01
8.097699e-01	-2.248495e+01
8.129146e-01	-2.240802e+01
8.160594e-01	-2.234249e+01
8.192041e-01	-2.228825e+01
8.223488e-01	-2.224519e+01
8.254936e-01	-2.221325e+01
8.286383e-01	-2.219239e+01
8.317830e-01	-2.218261e+01
8.349278e-01	-2.218392e+01
8.380725e-01	-2.219637e+01
8.412173e-01	-2.222003e+01
8.443620e-01	-2.225500e+01
8.475067e-01	-2.230142e+01
8.506515e-01	-2.235947e+01
8.537962e-01	-2.242932e+01
8.569409e-01	-2.251123e+01
8.600857e-01	-2.260547e+01
8.632304e-01	-2.271235e+01
8.663752e-01	-2.283224e+01
8.695199e-01	-2.296553e+01
8.726646e-01	-2.311269e+01
8.758094e-01	-2.327425e+01
8.789541e-01	-2.345078e+01
8.820988e-01	-2.364294e+01
8.852436e-01	-2.385147e+01
8.883883e-01	-2.407717e+01
8.915331e-01	-2.432097e+01
8.946778e-01	-2.458389e+01
8.978225e-01	-2.486708e+01
9.009673e-01	-2.517179e+01
9.041120e-01	-2.549945e+01
9.072567e-01	-2.585161e+01
9.104015e-01	-2.623000e+01
9.135462e-01	-2.663649e+01
9.166909e-01	-2.707308e+01
9.198357e-01	-2.754188e+01
9.229804e-01	-2.804497e+01
9.261252e-01	-2.858427e+01
9.292699e-01	-2.916120e+01
9.324146e-01	-2.977612e+01
9.355594e-01	-3.042739e+01
9.387041e-01	-3.110977e+01
9.418488e-01	-3.181197e+01
9.449936e-01	-3.251294e+01
9.481383e-01	-3.317740e+01
9.512831e-01	-3.375243e+01
9.544278e-01	-3.416979e+01
9.575725e-01	-3.436035e+01
9.607173e-01	-3.428005e+01
9.638620e-01	-3.393186e+01
9.670067e-01	-3.336419e+01
9.701515e-01	-3.264718e+01
9.732962e-01	-3.184766e+01
9.764410e-01	-3.101631e+01
9.795857e-01	-3.018642e+01
9.827304e-01	-2.937756e+01
9.858752e-01	-2.860007e+01
9.890199e-01	-2.785854e+01
9.921646e-01	-2.715424e+01
9.953094e-01	-2.648654e+01
9.984541e-01	-2.585386e+01
1.001599e+00	-2.525416e+01
1.004744e+00	-2.468525e+01
1.007888e+00	-2.414494e+01
1.011033e+00	-2.363115e+01
1.014178e+00	-2.314192e+01
1.017323e+00	-2.267546e+01
1.020467e+00	-2.223012e+01
1.023612e+00	-2.180440e+01
1.026757e+00	-2.139696e+01
1.029901e+00	-2.100654e+01
1.033046e+00	-2.063204e+01
1.036191e+00	-2.027243e+01
1.039336e+00	-1.992679e+01
1.042480e+00	-1.959429e+01
1.045625e+00	-1.927415e+01
1.048770e+00	-1.896566e+01
1.051915e+00	-1.866819e+01
1.055059e+00	-1.838115e+01
1.058204e+00	-1.810398e+01
1.061349e+00	-1.783620e+01
1.064494e+00	-1.757734e+01
1.067638e+00	-1.732696e+01
1.070783e+00	-1.708469e+01
1.073928e+00	-1.685014e+01
1.077073e+00	-1.662297e+01
1.080217e+00	-1.640287e+01
1.083362e+00	-1.618953e+01
1.086507e+00	-1.598269e+01
1.089652e+00	-1.578207e+01
1.092796e+00	-1.558743e+01
1.095941e+00	-1.539855e+01
1.099086e+00	-1.521521e+01
1.102230e+00	-1.503720e+01
1.105375e+00	-1.486432e+01
1.108520e+00	-1.469641e+01
1.111665e+00	-1.453329e+01
1.114809e+00	-1.437478e+01
1.117954e+00	-1.422075e+01
1.121099e+00	-1.407104e+01
1.124244e+00	-1.392552e+01
1.127388e+00	-1.378404e+01
1.130533e+00	-1.364649e+01
1.133678e+00	-1.351275e+01
1.136823e+00	-1.338269e+01
1.139967e+00	-1.325621e+01
1.143112e+00	-1.313321e+01
1.146257e+00	-1.301358e+01
1.149402e+00	-1.289722e+01
1.152546e+00	-1.278405e+01
1.155691e+00	-1.267398e+01
1.158836e+00	-1.256692e+01
1.161980e+00	-1.246278e+01
1.165125e+00	-1.236150e+01
1.168270e+00	-1.226299e+01
1.171415e+00	-1.216718e+01
1.174559e+00	-1.207399e+01
1.177704e+00	-1.198337e+01
1.180849e+00	-1.189525e+01
1.183994e+00	-1.180955e+01
1.187138e+00	-1.172623e+01
1.190283e+00	-1.164522e+01
1.193428e+00	-1.156646e+01
1.196573e+00	-1.148990e+01
1.199717e+00	-1.141548e+01
1.202862e+00	-1.134315e+01
1.206007e+00	-1.127286e+01
1.209152e+00	-1.120456e+01
1.212296e+00	-1.113821e+01
1.215441e+00	-1.107375e+01
1.218586e+00	-1.101113e+01
1.221730e+00	-1.095033e+01
1.224875e+00	-1.089128e+01
1.228020e+00	-1.083396e+01
1.231165e+00	-1.077832e+01
1.234309e+00	-1.072431e+01
1.237454e+00	-1.067191e+01
1.240599e+00	-1.062107e+01
1.243744e+00	-1.057175e+01
1.246888e+00	-1.052393e+01
1.250033e+00	-1.047756e+01
1.253178e+00	-1.043261e+01
1.256323e+00	-1.038904e+01
1.259467e+00	-1.034683e+01
1.262612e+00	-1.030595e+01
1.265757e+00	-1.026635e+01
1.268902e+00	-1.022801e+01
1.272046e+00	-1.019090e+01
1.275191e+00	-1.015498e+01
1.278336e+00	-1.012024e+01
1.281480e+00	-1.008664e+01
1.284625e+00	-1.005416e+01
1.287770e+00	-1.002276e+01
1.290915e+00	-9.992418e+00
1.294059e+00	-9.963113e+00
1.297204e+00	-9.934817e+00
1.300349e+00	-9.907504e+00
1.303494e+00	-9.881149e+00
1.306638e+00	-9.855729e+00
1.309783e+00	-9.831219e+00
1.312928e+00	-9.807596e+00
1.316073e+00	-9.784837e+00
1.319217e+00	-9.762921e+00
1.322362e+00	-9.741823e+00
1.325507e+00	-9.721524e+00
1.328652e+00	-9.702001e+00
1.331796e+00	-9.683233e+00
1.334941e+00	-9.665201e+00
1.338086e+00	-9.647884e+00
1.341230e+00	-9.631262e+00
1.344375e+00	-9.615315e+00
1.347520e+00	-9.600025e+00
1.350665e+00	-9.585373e+00
1.353809e+00	-9.571339e+00
1.356954e+00	-9.557907e+00
1.360099e+00	-9.545058e+00
1.363244e+00	-9.532775e+00
1.366388e+00	-9.521041e+00
1.369533e+00	-9.509838e+00
1.372678e+00	-9.499150e+00
1.375823e+00	-9.488960e+00
1.378967e+00	-9.479254e+00
1.382112e+00	-9.470015e+00
1.385257e+00	-9.461227e+00
1.388402e+00	-9.452876e+00
1.391546e+00	-9.444947e+00
1.394691e+00	-9.437424e+00
1.397836e+00	-9.430295e+00
1.400981e+00	-9.423544e+00
1.404125e+00	-9.417158e+00
1.407270e+00	-9.411124e+00
1.410415e+00	-9.405428e+00
1.413559e+00	-9.400058e+00
1.416704e+00	-9.395000e+00
1.419849e+00	-9.390243e+00
1.422994e+00	-9.385774e+00
1.426138e+00	-9.381581e+00
1.429283e+00	-9.377652e+00
1.432428e+00	-9.373977e+00
1.435573e+00	-9.370543e+00
1.438717e+00	-9.367341e+00
1.441862e+00	-9.364360e+00
1.445007e+00	-9.361588e+00
1.448152e+00	-9.359017e+00
1.451296e+00	-9.356636e+00
1.454441e+00	-9.354435e+00
1.457586e+00	-9.352406e+00
1.460731e+00	-9.350539e+00
1.463875e+00	-9.348824e+00
1.467020e+00	-9.347255e+00
1.470165e+00	-9.345822e+00
1.473309e+00	-9.344517e+00
1.476454e+00	-9.343332e+00
1.479599e+00	-9.342260e+00
1.482744e+00	-9.341293e+00
1.485888e+00	-9.340424e+00
1.489033e+00	-9.339646e+00
1.492178e+00	-9.338953e+00
1.495323e+00	-9.338339e+00
1.498467e+00	-9.337797e+00
1.501612e+00	-9.337320e+00
1.504757e+00	-9.336905e+00
1.507902e+00	-9.336545e+00
1.511046e+00	-9.336235e+00
1.514191e+00	-9.335970e+00
1.517336e+00	-9.335746e+00
1.520481e+00	-9.335558e+00
1.523625e+00	-9.335402e+00
1.526770e+00	-9.335274e+00
1.529915e+00	-9.335171e+00
1.533059e+00	-9.335089e+00
1.536204e+00	-9.335026e+00
1.539349e+00	-9.334977e+00
1.542494e+00	-9.334941e+00
1.545638e+00	-9.334915e+00
1.548783e+00	-9.334898e+00
1.551928e+00	-9.334886e+00
1.555073e+00	-9.334879e+00
1.558217e+00	-9.334875e+00
1.561362e+00	-9.334873e+00
1.564507e+00	-9.334873e+00
1.567652e+00	-9.334873e+00
1.570796e+00	-9.334873e+00


==> Data/beampattern_Interleaved_11_11_21.dat <==
theta	B
-1.570796e+00	4.135089e+00
-1.567652e+00	4.135178e+00
-1.564507e+00	4.135445e+00
-1.561362e+00	4.135888e+00
-1.558217e+00	4.136503e+00
-1.555073e+00	4.137288e+00
-1.551928e+00	4.138237e+00
-1.548783e+00	4.139344e+00
-1.545638e+00	4.140602e+00
-1.542494e+00	4.142001e+00
-1.539349e+00	4.143533e+00
-1.536204e+00	4.145187e+00
-1.533059e+00	4.146950e+00
-1.529915e+00	4.148810e+00
-1.526770e+00	4.150753e+00
-1.523625e+00	4.152763e+00
-1.520481e+00	4.154825e+00
-1.517336e+00	4.156919e+00
-1.514191e+00	4.159029e+00
-1.511046e+00	4.161134e+00
-1.507902e+00	4.163213e+00
-1.504757e+00	4.165244e+00
-1.501612e+00	4.167204e+00
-1.498467e+00	4.169068e+00
-1.495323e+00	4.170812e+00
-1.492178e+00	4.172408e+00
-1.489033e+00	4.173829e+00
-1.485888e+00	4.175045e+00
-1.482744e+00	4.176027e+00
-1.479599e+00	4.176744e+00
-1.476454e+00	4.177163e+00
-1.473309e+00	4.177250e+00
-1.470165e+00	4.176971e+00
-1.467020e+00	4.176289e+00
-1.463875e+00	4.175168e+00
-1.460731e+00	4.173568e+00
-1.457586e+00	4.171451e+00
-1.454441e+00	4.168776e+00
-1.451296e+00	4.165500e+00
-1.448152e+00	4.161579e+00
-1.445007e+00	4.156970e+00
-1.441862e+00	4.151626e+00
-1.438717e+00	4.145499e+00
-1.435573e+00	4.138541e+00
-1.432428e+00	4.130701e+00
-1.429283e+00	4.121929e+00
-1.426138e+00	4.112170e+00
-1.422994e+00	4.101371e+00
-1.419849e+00	4.089475e+00
-1.416704e+00	4.076425e+00
-1.413559e+00	4.062161e+00
-1.410415e+00	4.046622e+00
-1.407270e+00	4.029746e+00
-1.404125e+00	4.011469e+00
-1.400981e+00	3.991723e+00
-1.397836e+00	3.970442e+00
-1.394691e+00	3.947554e+00
-1.391546e+00	3.922989e+00
-1.388402e+00	3.896670e+00
-1.385257e+00	3.868523e+00
-1.382112e+00	3.838469e+00
-1.378967e+00	3.806425e+00
-1.375823e+00	3.772310e+00
-1.372678e+00	3.736035e+00
-1.369533e+00	3.697514e+00
-1.366388e+00	3.656653e+00
-1.363244e+00	3.613358e+00
-1.360099e+00	3.567531e+00
-1.356954e+00	3.519070e+00
-1.353809e+00	3.467871e+00
-1.350665e+00	3.413824e+00
-1.347520e+00	3.356818e+00
-1.344375e+00	3.296736e+00
-1.341230e+00	3.233456e+00
-1.338086e+00	3.166852e+00
-1.334941e+00	3.096794e+00
-1.331796e+00	3.023145e+00
-1.328652e+00	2.945763e+00
-1.325507e+00	2.864500e+00
-1.322362e+00	2.779202e+00
-1.319217e+00	2.689707e+00
-1.316073e+00	2.595845e+00
-1.312928e+00	2.497440e+00
-1.309783e+00	2.394306e+00
-1.306638e+00	2.286248e+00
-1.303494e+00	2.173061e+00
-1.300349e+00	2.054527e+00
-1.297204e+00	1.930419e+00
-1.294059e+00	1.800497e+00
-1.290915e+00	1.664504e+00
-1.287770e+00	1.522172e+00
-1.284625e+00	1.373211e+00
-1.281480e+00	1.217318e+00
-1.278336e+00	1.054166e+00
-1.275191e+00	8.834078e-01
-1.272046e+00	7.046715e-01
-1.268902e+00	5.175577e-01
-1.265757e+00	3.216374e-01
-1.262612e+00	1.164482e-01
-1.259467e+00	-9.850932e-02
-1.256323e+00	-3.237762e-01
-1.253178e+00	-5.599399e-01
-1.250033e+00	-8.076405e-01
-1.246888e+00	-1.067577e+00
-1.243744e+00	-1.340516e+00
-1.240599e+00	-1.627300e+00
-1.237454e+00	-1.928859e+00
-1.234309e+00	-2.246223e+00
-1.231165e+00	-2.580537e+00
-1.228020e+00	-2.933079e+00
-1.224875e+00	-3.305284e+00
-1.221730e+00	-3.698766e+00
-1.218586e+00	-4.115352e+00
-1.215441e+00	-4.557120e+00
-1.212296e+00	-5.026444e+00
-1.209152e+00	-5.526051e+00
-1.206007e+00	-6.059088e+00
-1.202862e+00	-6.629204e+00
-1.199717e+00	-7.240647e+00
-1.196573e+00	-7.898373e+00
-1.193428e+00	-8.608168e+00
-1.190283e+00	-9.376745e+00
-1.187138e+00	-1.021179e+01
-1.183994e+00	-1.112181e+01
-1.180849e+00	-1.211548e+01
-1.177704e+00	-1.319984e+01
-1.174559e+00	-1.437571e+01
-1.171415e+00	-1.562718e+01
-1.168270e+00	-1.689910e+01
-1.165125e+00	-1.805952e+01
-1.161980e+00	-1.887316e+01
-1.158836e+00	-1.908173e+01
-1.155691e+00	-1.861889e+01
-1.152546e+00	-1.768192e+01
-1.149402e+00	-1.653761e+01
-1.146257e+00	-1.536596e+01
-1.143112e+00	-1.425244e+01
-1.139967e+00	-1.322755e+01
-1.136823e+00	-1.229657e+01
-1.133678e+00	-1.145477e+01
-1.130533e+00	-1.069415e+01
-1.127388e+00	-1.000628e+01
-1.124244e+00	-9.383355e+00
-1.121099e+00	-8.818493e+00
-1.117954e+00	-8.305794e+00
-1.114809e+00	-7.840243e+00
-1.111665e+00	-7.417599e+00
-1.108520e+00	-7.034280e+00
-1.105375e+00	-6.687260e+00
-1.102230e+00	-6.373983e+00
-1.099086e+00	-6.092291e+00
-1.095941e+00	-5.840363e+00
-1.092796e+00	-5.616668e+00
-1.089652e+00	-5.419924e+00
-1.086507e+00	-5.249068e+00
-1.083362e+00	-5.103228e+00
-1.080217e+00	-4.981705e+00
-1.077073e+00	-4.883954e+00
-1.073928e+00	-4.809574e+00
-1.070783e+00	-4.758297e+00
-1.067638e+00	-4.729982e+00
-1.064494e+00	-4.724611e+00
-1.061349e+00	-4.742286e+00
-1.058204e+00	-4.783235e+00
-1.055059e+00	-4.847805e+00
-1.051915e+00	-4.936480e+00
-1.048770e+00	-5.049880e+00
-1.045625e+00	-5.188776e+00
-1.042480e+00	-5.354106e+00
-1.039336e+00	-5.546993e+00
-1.036191e+00	-5.768771e+00
-1.033046e+00	-6.021015e+00
-1.029901e+00	-6.305579e+00
-1.026757e+00	-6.624646e+00
-1.023612e+00	-6.980788e+00
-1.020467e+00	-7.377044e+00
-1.017323e+00	-7.817015e+00
-1.014178e+00	-8.304988e+00
-1.011033e+00	-8.846087e+00
-1.007888e+00	-9.446462e+00
-1.004744e+00	-1.011352e+01
-1.001599e+00	-1.085616e+01
-9.984541e-01	-1.168505e+01
-9.953094e-01	-1.261263e+01
-9.921646e-01	-1.365263e+01
-9.890199e-01	-1.481784e+01
-9.858752e-01	-1.611325e+01
-9.827304e-01	-1.751714e+01
-9.795857e-01	-1.893542e+01
-9.764410e-01	-2.012227e+01
-9.732962e-01	-2.066749e+01
-9.701515e-01	-2.029692e+01
-9.670067e-01	-1.921214e+01
-9.638620e-01	-1.783227e+01
-9.607173e-01	-1.643752e+01
-9.575725e-01	-1.514290e+01
-9.544278e-01	-1.397892e+01
-9.512831e-01	-1.294373e+01
-9.481383e-01	-1.202556e+01
-9.449936e-01	-1.121094e+01
-9.418488e-01	-1.048748e+01
-9.387041e-01	-9.844559e+00
-9.355594e-01	-9.273371e+00
-9.324146e-01	-8.766663e+00
-9.292699e-01	-8.318506e+00
-9.261252e-01	-7.924066e+00
-9.229804e-01	-7.579405e+00
-9.198357e-01	-7.281334e+00
-9.166909e-01	-7.027285e+00
-9.135462e-01	-6.815221e+00
-9.104015e-01	-6.643565e+00
-9.072567e-01	-6.511140e+00
-9.041120e-01	-6.417135e+00
-9.009673e-01	-6.361075e+00
-8.978225e-01	-6.342803e+00
-8.946778e-01	-6.362477e+00
-8.915331e-01	-6.420572e+00
-8.883883e-01	-6.517892e+00
-8.852436e-01	-6.655593e+00
-8.820988e-01	-6.835224e+00
-8.789541e-01	-7.058771e+00
-8.758094e-01	-7.328732e+00
-8.726646e-01	-7.648203e+00
-8.695199e-01	-8.021005e+00
-8.663752e-01	-8.451843e+00
-8.632304e-01	-8.946512e+00
-8.600857e-01	-9.512182e+00
-8.569409e-01	-1.015775e+01
-8.537962e-01	-1.089431e+01
-8.506515e-01	-1.173567e+01
-8.475067e-01	-1.269883e+01
-8.443620e-01	-1.380406e+01
-8.412173e-01	-1.507290e+01
-8.380725e-01	-1.651982e+01
-8.349278e-01	-1.812345e+01
-8.317830e-01	-1.974380e+01
-8.286383e-01	-2.096594e+01
-8.254936e-01	-2.115392e+01
-8.223488e-01	-2.017233e+01
-8.192041e-01	-1.859769e+01
-8.160594e-01	-1.694835e+01
-8.129146e-01	-1.543220e+01
-8.097699e-01	-1.409508e+01
-8.066251e-01	-1.292930e+01
-8.034804e-01	-1.191441e+01
-8.003357e-01	-1.102977e+01
-7.971909e-01	-1.025769e+01
-7.940462e-01	-9.583820e+00
-7.909015e-01	-8.996725e+00
-7.877567e-01	-8.487349e+00
-7.846120e-01	-8.048535e+00
-7.814672e-01	-7.674647e+00
-7.783225e-01	-7.361276e+00
-7.751778e-01	-7.105019e+00
-7.720330e-01	-6.903318e+00
-7.688883e-01	-6.754342e+00
-7.657436e-01	-6.656908e+00
-7.625988e-01	-6.610425e+00
-7.594541e-01	-6.614874e+00
-7.563093e-01	-6.670797e+00
-7.531646e-01	-6.779326e+00
-7.500199e-01	-6.942226e+00
-7.468751e-01	-7.161971e+00
-7.437304e-01	-7.441857e+00
-7.405857e-01	-7.786163e+00
-7.374409e-01	-8.200371e+00
-7.342962e-01	-8.691475e+00
-7.311514e-01	-9.268401e+00
-7.280067e-01	-9.942596e+00
-7.248620e-01	-1.072882e+01
-7.217172e-01	-1.164616e+01
-7.185725e-01	-1.271923e+01
-7.154278e-01	-1.397884e+01
-7.122830e-01	-1.545939e+01
-7.091383e-01	-1.718246e+01
-7.059935e-01	-1.908802e+01
-7.028488e-01	-2.081791e+01
-6.997041e-01	-2.147378e+01
-6.965593e-01	-2.049220e+01
-6.934146e-01	-1.863339e+01
-6.902699e-01	-1.670676e+01
-6.871251e-01	-1.498828e+01
-6.839804e-01	-1.351241e+01
-6.808356e-01	-1.225273e+01
-6.776909e-01	-1.117529e+01
-6.745462e-01	-1.025081e+01
-6.714014e-01	-9.456199e+00
-6.682567e-01	-8.773704e+00
-6.651120e-01	-8.189731e+00
-6.619672e-01	-7.693875e+00
-6.588225e-01	-7.278172e+00
-6.556777e-01	-6.936573e+00
-6.525330e-01	-6.664547e+00
-6.493883e-01	-6.458821e+00
-6.462435e-01	-6.317183e+00
-6.430988e-01	-6.238372e+00
-6.399541e-01	-6.222001e+00
-6.368093e-01	-6.268540e+00
-6.336646e-01	-6.379339e+00
-6.305198e-01	-6.556696e+00
-6.273751e-01	-6.803987e+00
-6.242304e-01	-7.125857e+00
-6.210856e-01	-7.528511e+00
-6.179409e-01	-8.020132e+00
-6.147962e-01	-8.611485e+00
-6.116514e-01	-9.316799e+00
-6.085067e-01	-1.015505e+01
-6.053619e-01	-1.115177e+01
-6.022172e-01	-1.234159e+01
-5.990725e-01	-1.377067e+01
-5.959277e-01	-1.549528e+01
-5.927830e-01	-1.755483e+01
-5.896383e-01	-1.982174e+01
-5.864935e-01	-2.148525e+01
-5.833488e-01	-2.107406e+01
-5.802040e-01	-1.899411e+01
-5.770593e-01	-1.668849e+01
-5.739146e-01	-1.467141e+01
-5.707698e-01	-1.298414e+01
-5.676251e-01	-1.157537e+01
-5.644804e-01	-1.039151e+01
-5.613356e-01	-9.390613e+00
-5.581909e-01	-8.541637e+00
-5.550461e-01	-7.821784e+00
-5.519014e-01	-7.214216e+00
-5.487567e-01	-6.706427e+00
-5.456119e-01	-6.289119e+00
-5.424672e-01	-5.955433e+00
-5.393225e-01	-5.700435e+00
-5.361777e-01	-5.520766e+00
-5.330330e-01	-5.414415e+00
-5.298883e-01	-5.380596e+00
-5.267435e-01	-5.419695e+00
-5.235988e-01	-5.533293e+00
-5.204540e-01	-5.724267e+00
-5.173093e-01	-5.996977e+00
-5.141646e-01	-6.357576e+00
-5.110198e-01	-6.814476e+00
-5.078751e-01	-7.379058e+00
-5.047304e-01	-8.066744e+00
-5.015856e-01	-8.898653e+00
-4.984409e-01	-9.904172e+00
-4.952961e-01	-1.112498e+01
-4.921514e-01	-1.262097e+01
-4.890067e-01	-1.447652e+01
-4.858619e-01	-1.678925e+01
-4.827172e-01	-1.951469e+01
-4.795725e-01	-2.160850e+01
-4.764277e-01	-2.073348e+01
-4.732830e-01	-1.797576e+01
-4.701382e-01	-1.533159e+01
-4.669935e-01	-1.316681e+01
-4.638488e-01	-1.141318e+01
-4.607040e-01	-9.975259e+00
-4.575593e-01	-8.781648e+00
-4.544146e-01	-7.782663e+00
-4.512698e-01	-6.943688e+00
-4.481251e-01	-6.240220e+00
-4.449803e-01	-5.654650e+00
-4.418356e-01	-5.174210e+00
-4.386909e-01	-4.789659e+00
-4.355461e-01	-4.494423e+00
-4.324014e-01	-4.284048e+00
-4.292567e-01	-4.155852e+00
-4.261119e-01	-4.108720e+00
-4.229672e-01	-4.143032e+00
-4.198224e-01	-4.260682e+00
-4.166777e-01	-4.465222e+00
-4.135330e-01	-4.762133e+00
-4.103882e-01	-5.159277e+00
-4.072435e-01	-5.667611e+00
-4.040988e-01	-6.302305e+00
-4.009540e-01	-7.084523e+00
-3.978093e-01	-8.044337e+00
-3.946645e-01	-9.225635e+00
-3.915198e-01	-1.069465e+01
-3.883751e-01	-1.255453e+01
-3.852303e-01	-1.496433e+01
-3.820856e-01	-1.809536e+01
-3.789409e-01	-2.131770e+01
-3.757961e-01	-2.085557e+01
-3.726514e-01	-1.736267e+01
-3.695066e-01	-1.422337e+01
-3.663619e-01	-1.178946e+01
-3.632172e-01	-9.877293e+00
-3.600724e-01	-8.337562e+00
-3.569277e-01	-7.074406e+00
-3.537830e-01	-6.026132e+00
-3.506382e-01	-5.151747e+00
-3.474935e-01	-4.423156e+00
-3.443487e-01	-3.820653e+00
-3.412040e-01	-3.330245e+00
-3.380593e-01	-2.942011e+00
-3.349145e-01	-2.649076e+00
-3.317698e-01	-2.446983e+00
-3.286251e-01	-2.333298e+00
-3.254803e-01	-2.307422e+00
-3.223356e-01	-2.370534e+00
-3.191908e-01	-2.525696e+00
-3.160461e-01	-2.778104e+00
-3.129014e-01	-3.135554e+00
-3.097566e-01	-3.609207e+00
-3.066119e-01	-4.214823e+00
-3.034672e-01	-4.974781e+00
-3.003224e-01	-5.921504e+00
-2.971777e-01	-7.103529e+00
-2.940329e-01	-8.596936e+00
-2.908882e-01	-1.052823e+01
-2.877435e-01	-1.312119e+01
-2.845987e-01	-1.675741e+01
-2.814540e-01	-2.118554e+01
-2.783093e-01	-2.010651e+01
-2.751645e-01	-1.546188e+01
-2.720198e-01	-1.194664e+01
-2.688750e-01	-9.369030e+00
-2.657303e-01	-7.385940e+00
-2.625856e-01	-5.803742e+00
-2.594408e-01	-4.511570e+00
-2.562961e-01	-3.441783e+00
-2.531514e-01	-2.550771e+00
-2.500066e-01	-1.809227e+00
-2.468619e-01	-1.196903e+00
-2.437171e-01	-6.996291e-01
-2.405724e-01	-3.075355e-01
-2.374277e-01	-1.397699e-02
-2.342829e-01	1.851203e-01
-2.311382e-01	2.916288e-01
-2.279935e-01	3.053806e-01
-2.248487e-01	2.241491e-01
-2.217040e-01	4.344870e-02
-2.185592e-01	-2.438890e-01
-2.154145e-01	-6.484485e-01
-2.122698e-01	-1.185445e+00
-2.091250e-01	-1.876749e+00
-2.059803e-01	-2.754364e+00
-2.028356e-01	-3.866745e+00
-1.996908e-01	-5.291117e+00
-1.965461e-01	-7.159952e+00
-1.934013e-01	-9.725301e+00
-1.902566e-01	-1.353496e+01
-1.871119e-01	-1.959290e+01
-1.839671e-01	-1.958155e+01
-1.808224e-01	-1.321016e+01
-1.776777e-01	-9.092748e+00
-1.745329e-01	-6.234427e+00
-1.713882e-01	-4.078952e+00
-1.682435e-01	-2.370955e+00
-1.650987e-01	-9.765075e-01
-1.619540e-01	1.823469e-01
-1.588092e-01	1.154462e+00
-1.556645e-01	1.972070e+00
-1.525198e-01	2.657161e+00
-1.493750e-01	3.224996e+00
-1.462303e-01	3.686134e+00
-1.430856e-01	4.047652e+00
-1.399408e-01	4.313859e+00
-1.367961e-01	4.486700e+00
-1.336513e-01	4.565917e+00
-1.305066e-01	4.549009e+00
-1.273619e-01	4.430979e+00
-1.242171e-01	4.203813e+00
-1.210724e-01	3.855578e+00
-1.179277e-01	3.368905e+00
-1.147829e-01	2.718407e+00
-1.116382e-01	1.866093e+00
-1.084934e-01	7.526761e-01
-1.053487e-01	-7.205019e-01
-1.022040e-01	-2.734168e+00
-9.905923e-02	-5.673030e+00
-9.591449e-02	-1.059330e+01
-9.276975e-02	-2.045510e+01
-8.962502e-02	-1.198663e+01
-8.648028e-02	-5.581660e+00
-8.333554e-02	-1.713777e+00
-8.019080e-02	1.065654e+00
-7.704607e-02	3.240187e+00
-7.390133e-02	5.026419e+00
-7.075659e-02	6.539720e+00
-6.761185e-02	7.848791e+00
-6.446712e-02	8.997845e+00
-6.132238e-02	1.001701e+01
-5.817764e-02	1.092775e+01
-5.503290e-02	1.174587e+01
-5.188817e-02	1.248336e+01
-4.874343e-02	1.314949e+01
-4.559869e-02	1.375159e+01
-4.245395e-02	1.429555e+01
-3.930922e-02	1.478613e+01
-3.616448e-02	1.522723e+01
-3.301974e-02	1.562208e+01
-2.987501e-02	1.597336e+01
-2.673027e-02	1.628330e+01
-2.358553e-02	1.655376e+01
-2.044079e-02	1.678627e+01
-1.729606e-02	1.698211e+01
-1.415132e-02	1.714232e+01
-1.100658e-02	1.726773e+01
-7.861843e-03	1.735898e+01
-4.717106e-03	1.741654e+01
-1.572369e-03	1.744071e+01
1.572369e-03	1.743165e+01
4.717106e-03	1.738935e+01
7.861843e-03	1.731367e+01
1.100658e-02	1.720429e+01
1.415132e-02	1.706075e+01
1.729606e-02	1.688239e+01
2.044079e-02	1.666840e+01
2.358553e-02	1.641774e+01
2.673027e-02	1.612911e+01
2.987501e-02	1.580100e+01
3.301974e-02	1.543152e+01
3.616448e-02	1.501846e+01
3.930922e-02	1.455913e+01
4.245395e-02	1.405031e+01
4.559869e-02	1.348807e+01
4.874343e-02	1.286765e+01
5.188817e-02	1.218318e+01
5.503290e-02	1.142730e+01
5.817764e-02	1.059072e+01
6.132238e-02	9.661458e+00
6.446712e-02	8.623666e+00
6.761185e-02	7.455862e+00
7.075659e-02	6.127864e+00
7.390133e-02	4.595378e+00
7.704607e-02	2.789563e+00
8.019080e-02	5.947770e-01
8.333554e-02	-2.206170e+00
8.648028e-02	-6.098325e+00
8.962502e-02	-1.253347e+01
9.276975e-02	-2.086691e+01
9.591449e-02	-1.110098e+01
9.905923e-02	-6.220058e+00
1.022040e-01	-3.307037e+00
1.053487e-01	-1.315501e+00
1.084934e-01	1.370472e-01
1.116382e-01	1.230576e+00
1.147829e-01	2.063415e+00
1.179277e-01	2.694688e+00
1.210724e-01	3.162291e+00
1.242171e-01	3.491556e+00
1.273619e-01	3.699814e+00
1.305066e-01	3.798974e+00
1.336513e-01	3.797031e+00
1.367961e-01	3.698967e+00
1.399408e-01	3.507270e+00
1.430856e-01	3.222187e+00
1.462303e-01	2.841762e+00
1.493750e-01	2.361673e+00
1.525198e-01	1.774832e+00
1.556645e-01	1.070658e+00
1.588092e-01	2.338692e-01
1.619540e-01	-7.575579e-01
1.650987e-01	-1.935903e+00
1.682435e-01	-3.350096e+00
1.713882e-01	-5.078213e+00
1.745329e-01	-7.254385e+00
1.776777e-01	-1.013425e+01
1.808224e-01	-1.427343e+01
1.839671e-01	-2.064185e+01
1.871119e-01	-2.060054e+01
1.902566e-01	-1.460285e+01
1.934013e-01	-1.082672e+01
1.965461e-01	-8.286694e+00
1.996908e-01	-6.440308e+00
2.028356e-01	-5.037109e+00
2.059803e-01	-3.945242e+00
2.091250e-01	-3.087767e+00
2.122698e-01	-2.416378e+00
2.154145e-01	-1.899157e+00
2.185592e-01	-1.514288e+00
2.217040e-01	-1.246590e+00
2.248487e-01	-1.085504e+00
2.279935e-01	-1.023878e+00
2.311382e-01	-1.057242e+00
2.342829e-01	-1.183381e+00
2.374277e-01	-1.402138e+00
2.405724e-01	-1.715394e+00
2.437171e-01	-2.127235e+00
2.468619e-01	-2.644318e+00
2.500066e-01	-3.276526e+00
2.531514e-01	-4.038045e+00
2.562961e-01	-4.949146e+00
2.594408e-01	-6.039161e+00
2.625856e-01	-7.351734e+00
2.657303e-01	-8.954533e+00
2.688750e-01	-1.095839e+01
2.720198e-01	-1.355653e+01
2.751645e-01	-1.708915e+01
2.783093e-01	-2.172604e+01
2.814540e-01	-2.276826e+01
2.845987e-01	-1.839146e+01
2.877435e-01	-1.479377e+01
2.908882e-01	-1.222922e+01
2.940329e-01	-1.032247e+01
2.971777e-01	-8.851867e+00
3.003224e-01	-7.691759e+00
3.034672e-01	-6.766459e+00
3.066119e-01	-6.027631e+00
3.097566e-01	-5.442966e+00
3.129014e-01	-4.990154e+00
3.160461e-01	-4.653481e+00
3.191908e-01	-4.421815e+00
3.223356e-01	-4.287383e+00
3.254803e-01	-4.245005e+00
3.286251e-01	-4.291633e+00
3.317698e-01	-4.426097e+00
3.349145e-01	-4.649007e+00
3.380593e-01	-4.962803e+00
3.412040e-01	-5.371955e+00
3.443487e-01	-5.883344e+00
3.474935e-01	-6.506900e+00
3.506382e-01	-7.256626e+00
3.537830e-01	-8.152236e+00
3.569277e-01	-9.221822e+00
3.600724e-01	-1.050635e+01
3.632172e-01	-1.206743e+01
3.663619e-01	-1.400055e+01
3.695066e-01	-1.645371e+01
3.726514e-01	-1.960498e+01
3.757961e-01	-2.308166e+01
3.789409e-01	-2.352489e+01
3.820856e-01	-2.034957e+01
3.852303e-01	-1.726037e+01
3.883751e-01	-1.488239e+01
3.915198e-01	-1.304969e+01
3.946645e-01	-1.160563e+01
3.978093e-01	-1.044812e+01
4.009540e-01	-9.511434e+00
4.040988e-01	-8.751944e+00
4.072435e-01	-8.139731e+00
4.103882e-01	-7.653722e+00
4.135330e-01	-7.278804e+00
4.166777e-01	-7.004061e+00
4.198224e-01	-6.821659e+00
4.229672e-01	-6.726137e+00
4.261119e-01	-6.713959e+00
4.292567e-01	-6.783241e+00
4.324014e-01	-6.933615e+00
4.355461e-01	-7.166204e+00
4.386909e-01	-7.483698e+00
4.418356e-01	-7.890558e+00
4.449803e-01	-8.393363e+00
4.481251e-01	-9.001358e+00
4.512698e-01	-9.727311e+00
4.544146e-01	-1.058882e+01
4.575593e-01	-1.161037e+01
4.607040e-01	-1.282647e+01
4.638488e-01	-1.428661e+01
4.669935e-01	-1.606157e+01
4.701382e-01	-1.824497e+01
4.732830e-01	-2.089911e+01
4.764277e-01	-2.364307e+01
4.795725e-01	-2.449727e+01
4.827172e-01	-2.243979e+01
4.858619e-01	-1.976140e+01
4.890067e-01	-1.748627e+01
4.921514e-01	-1.566209e+01
4.952961e-01	-1.419418e+01
4.984409e-01	-1.299966e+01
5.015856e-01	-1.201937e+01
5.047304e-01	-1.121203e+01
5.078751e-01	-1.054850e+01
5.110198e-01	-1.000778e+01
5.141646e-01	-9.574560e+00
5.173093e-01	-9.237503e+00
5.204540e-01	-8.988244e+00
5.235988e-01	-8.820657e+00
5.267435e-01	-8.730404e+00
5.298883e-01	-8.714625e+00
5.330330e-01	-8.771752e+00
5.361777e-01	-8.901410e+00
5.393225e-01	-9.104393e+00
5.424672e-01	-9.382719e+00
5.456119e-01	-9.739754e+00
5.487567e-01	-1.018044e+01
5.519014e-01	-1.071163e+01
5.550461e-01	-1.134263e+01
5.581909e-01	-1.208594e+01
5.613356e-01	-1.295836e+01
5.644804e-01	-1.398262e+01
5.676251e-01	-1.518959e+01
5.707698e-01	-1.662082e+01
5.739146e-01	-1.832886e+01
5.770593e-01	-2.036216e+01
5.802040e-01	-2.267196e+01
5.833488e-01	-2.473259e+01
5.864935e-01	-2.512673e+01
5.896383e-01	-2.349473e+01
5.927830e-01	-2.127424e+01
5.959277e-01	-1.925494e+01
5.990725e-01	-1.756440e+01
6.022172e-01	-1.616550e+01
6.053619e-01	-1.500353e+01
6.085067e-01	-1.403317e+01
6.116514e-01	-1.322031e+01
6.147962e-01	-1.253972e+01
6.179409e-01	-1.197259e+01
6.210856e-01	-1.150484e+01
6.242304e-01	-1.112576e+01
6.273751e-01	-1.082724e+01
6.305198e-01	-1.060311e+01
6.336646e-01	-1.044875e+01
6.368093e-01	-1.036082e+01
6.399541e-01	-1.033702e+01
6.430988e-01	-1.037602e+01
6.462435e-01	-1.047737e+01
6.493883e-01	-1.064145e+01
6.525330e-01	-1.086954e+01
6.556777e-01	-1.116386e+01
6.588225e-01	-1.152768e+01
6.619672e-01	-1.196554e+01
6.651120e-01	-1.248351e+01
6.682567e-01	-1.308953e+01
6.714014e-01	-1.379402e+01
6.745462e-01	-1.461053e+01
6.776909e-01	-1.555677e+01
6.808356e-01	-1.665565e+01
6.839804e-01	-1.793608e+01
6.871251e-01	-1.943107e+01
6.902699e-01	-2.116471e+01
6.934146e-01	-2.309683e+01
6.965593e-01	-2.494133e+01
6.997041e-01	-2.589256e+01
7.028488e-01	-2.523374e+01
7.059935e-01	-2.353606e+01
7.091383e-01	-2.166941e+01
7.122830e-01	-1.998108e+01
7.154278e-01	-1.853061e+01
7.185725e-01	-1.729769e+01
7.217172e-01	-1.624892e+01
7.248620e-01	-1.535421e+01
7.280067e-01	-1.458939e+01
7.311514e-01	-1.393564e+01
7.342962e-01	-1.337840e+01
7.374409e-01	-1.290634e+01
7.405857e-01	-1.251063e+01
7.437304e-01	-1.218434e+01
7.468751e-01	-1.192202e+01
7.500199e-01	-1.171943e+01
7.531646e-01	-1.157331e+01
7.563093e-01	-1.148119e+01
7.594541e-01	-1.144132e+01
7.625988e-01	-1.145258e+01
7.657436e-01	-1.151444e+01
7.688883e-01	-1.162692e+01
7.720330e-01	-1.179063e+01
7.751778e-01	-1.200675e+01
7.783225e-01	-1.227712e+01
7.814672e-01	-1.260432e+01
7.846120e-01	-1.299175e+01
7.877567e-01	-1.344383e+01
7.909015e-01	-1.396622e+01
7.940462e-01	-1.456608e+01
7.971909e-01	-1.525249e+01
8.003357e-01	-1.603687e+01
8.034804e-01	-1.693355e+01
8.066251e-01	-1.796008e+01
8.097699e-01	-1.913680e+01
8.129146e-01	-2.048336e+01
8.160594e-01	-2.200539e+01
8.192041e-01	-2.365225e+01
8.223488e-01	-2.520728e+01
8.254936e-01	-2.614883e+01
8.286383e-01	-2.592629e+01
8.317830e-01	-2.470058e+01
8.349278e-01	-2.309556e+01
8.380725e-01	-2.151054e+01
8.412173e-01	-2.008005e+01
8.443620e-01	-1.882465e+01
8.475067e-01	-1.773025e+01
8.506515e-01	-1.677577e+01
8.537962e-01	-1.594137e+01
8.569409e-01	-1.521035e+01
8.600857e-01	-1.456909e+01
8.632304e-01	-1.400668e+01
8.663752e-01	-1.351431e+01
8.695199e-01	-1.308490e+01
8.726646e-01	-1.271272e+01
8.758094e-01	-1.239310e+01
8.789541e-01	-1.212226e+01
8.820988e-01	-1.189713e+01
8.852436e-01	-1.171524e+01
8.883883e-01	-1.157462e+01
8.915331e-01	-1.147373e+01
8.946778e-01	-1.141143e+01
8.978225e-01	-1.138692e+01
9.009673e-01	-1.139975e+01
9.041120e-01	-1.144977e+01
9.072567e-01	-1.153715e+01
9.104015e-01	-1.166237e+01
9.135462e-01	-1.182625e+01
9.166909e-01	-1.202999e+01
9.198357e-01	-1.227518e+01
9.229804e-01	-1.256387e+01
9.261252e-01	-1.289866e+01
9.292699e-01	-1.328276e+01
9.324146e-01	-1.372013e+01
9.355594e-01	-1.421565e+01
9.387041e-01	-1.477528e+01
9.418488e-01	-1.540633e+01
9.449936e-01	-1.611766e+01
9.481383e-01	-1.691993e+01
9.512831e-01	-1.782554e+01
9.544278e-01	-1.884790e+01
9.575725e-01	-1.999847e+01
9.607173e-01	-2.127812e+01
9.638620e-01	-2.265392e+01
9.670067e-01	-2.400553e+01
9.701515e-01	-2.504559e+01
9.732962e-01	-2.535704e+01
9.764410e-01	-2.475826e+01
9.795857e-01	-2.353652e+01
9.827304e-01	-2.209645e+01
9.858752e-01	-2.067560e+01
9.890199e-01	-1.936383e+01
9.921646e-01	-1.818135e+01
9.953094e-01	-1.712279e+01
9.984541e-01	-1.617535e+01
1.001599e+00	-1.532542e+01
1.004744e+00	-1.456066e+01
1.007888e+00	-1.387055e+01
1.011033e+00	-1.324626e+01
1.014178e+00	-1.268047e+01
1.017323e+00	-1.216709e+01
1.020467e+00	-1.170106e+01
1.023612e+00	-1.127813e+01
1.026757e+00	-1.089475e+01
1.029901e+00	-1.054790e+01
1.033046e+00	-1.023504e+01
1.036191e+00	-9.954011e+00
1.039336e+00	-9.702990e+00
1.042480e+00	-9.480420e+00
1.045625e+00	-9.284988e+00
1.048770e+00	-9.115590e+00
1.051915e+00	-8.971305e+00
1.055059e+00	-8.851379e+00
1.058204e+00	-8.755209e+00
1.061349e+00	-8.682329e+00
1.064494e+00	-8.632404e+00
1.067638e+00	-8.605225e+00
1.070783e+00	-8.600704e+00
1.073928e+00	-8.618875e+00
1.077073e+00	-8.659895e+00
1.080217e+00	-8.724045e+00
1.083362e+00	-8.811745e+00
1.086507e+00	-8.923554e+00
1.089652e+00	-9.060188e+00
1.092796e+00	-9.222536e+00
1.095941e+00	-9.411680e+00
1.099086e+00	-9.628919e+00
1.102230e+00	-9.875805e+00
1.105375e+00	-1.015418e+01
1.108520e+00	-1.046623e+01
1.111665e+00	-1.081452e+01
1.114809e+00	-1.120213e+01
1.117954e+00	-1.163266e+01
1.121099e+00	-1.211039e+01
1.124244e+00	-1.264037e+01
1.127388e+00	-1.322857e+01
1.130533e+00	-1.388192e+01
1.133678e+00	-1.460829e+01
1.136823e+00	-1.541618e+01
1.139967e+00	-1.631361e+01
1.143112e+00	-1.730527e+01
1.146257e+00	-1.838559e+01
1.149402e+00	-1.952318e+01
1.152546e+00	-2.063050e+01
1.155691e+00	-2.152407e+01
1.158836e+00	-2.193479e+01
1.161980e+00	-2.166945e+01
1.165125e+00	-2.080273e+01
1.168270e+00	-1.959650e+01
1.171415e+00	-1.828437e+01
1.174559e+00	-1.699578e+01
1.177704e+00	-1.578420e+01
1.180849e+00	-1.466474e+01
1.183994e+00	-1.363617e+01
1.187138e+00	-1.269128e+01
1.190283e+00	-1.182134e+01
1.193428e+00	-1.101784e+01
1.196573e+00	-1.027309e+01
1.199717e+00	-9.580400e+00
1.202862e+00	-8.934007e+00
1.206007e+00	-8.328970e+00
1.209152e+00	-7.761061e+00
1.212296e+00	-7.226648e+00
1.215441e+00	-6.722601e+00
1.218586e+00	-6.246206e+00
1.221730e+00	-5.795102e+00
1.224875e+00	-5.367225e+00
1.228020e+00	-4.960758e+00
1.231165e+00	-4.574097e+00
1.234309e+00	-4.205818e+00
1.237454e+00	-3.854650e+00
1.240599e+00	-3.519458e+00
1.243744e+00	-3.199219e+00
1.246888e+00	-2.893011e+00
1.250033e+00	-2.599999e+00
1.253178e+00	-2.319421e+00
1.256323e+00	-2.050587e+00
1.259467e+00	-1.792861e+00
1.262612e+00	-1.545663e+00
1.265757e+00	-1.308457e+00
1.268902e+00	-1.080748e+00
1.272046e+00	-8.620797e-01
1.275191e+00	-6.520278e-01
1.278336e+00	-4.501978e-01
1.281480e+00	-2.562223e-01
1.284625e+00	-6.975785e-02
1.287770e+00	1.095168e-01
1.290915e+00	2.819030e-01
1.294059e+00	4.476839e-01
1.297204e+00	6.071261e-01
1.300349e+00	7.604811e-01
1.303494e+00	9.079861e-01
1.306638e+00	1.049866e+00
1.309783e+00	1.186334e+00
1.312928e+00	1.317592e+00
1.316073e+00	1.443832e+00
1.319217e+00	1.565236e+00
1.322362e+00	1.681980e+00
1.325507e+00	1.794230e+00
1.328652e+00	1.902144e+00
1.331796e+00	2.005875e+00
1.334941e+00	2.105567e+00
1.338086e+00	2.201362e+00
1.341230e+00	2.293392e+00
1.344375e+00	2.381787e+00
1.347520e+00	2.466670e+00
1.350665e+00	2.548161e+00
1.353809e+00	2.626374e+00
1.356954e+00	2.701420e+00
1.360099e+00	2.773405e+00
1.363244e+00	2.842434e+00
1.366388e+00	2.908606e+00
1.369533e+00	2.972016e+00
1.372678e+00	3.032759e+00
1.375823e+00	3.090925e+00
1.378967e+00	3.146601e+00
1.382112e+00	3.199873e+00
1.385257e+00	3.250821e+00
1.388402e+00	3.299527e+00
1.391546e+00	3.346068e+00
1.394691e+00	3.390520e+00
1.397836e+00	3.432954e+00
1.400981e+00	3.473443e+00
1.404125e+00	3.512055e+00
1.407270e+00	3.548858e+00
1.410415e+00	3.583917e+00
1.413559e+00	3.617295e+00
1.416704e+00	3.649055e+00
1.419849e+00	3.679256e+00
1.422994e+00	3.707958e+00
1.426138e+00	3.735216e+00
1.429283e+00	3.761087e+00
1.432428e+00	3.785624e+00
1.435573e+00	3.808880e+00
1.438717e+00	3.830906e+00
1.441862e+00	3.851751e+00
1.445007e+00	3.871464e+00
1.448152e+00	3.890092e+00
1.451296e+00	3.907680e+00
1.454441e+00	3.924272e+00
1.457586e+00	3.939913e+00
1.460731e+00	3.954643e+00
1.463875e+00	3.968503e+00
1.467020e+00	3.981532e+00
1.470165e+00	3.993769e+00
1.473309e+00	4.005251e+00
1.476454e+00	4.016012e+00
1.479599e+00	4.026088e+00
1.482744e+00	4.035512e+00
1.485888e+00	4.044317e+00
1.489033e+00	4.052532e+00
1.492178e+00	4.060189e+00
1.495323e+00	4.067316e+00
1.498467e+00	4.073940e+00
1.501612e+00	4.080088e+00
1.504757e+00	4.085785e+00
1.507902e+00	4.091056e+00
1.511046e+00	4.095924e+00
1.514191e+00	4.100410e+00
1.517336e+00	4.104535e+00
1.520481e+00	4.108320e+00
1.523625e+00	4.111782e+00
1.526770e+00	4.114939e+00
1.529915e+00	4.117807e+00
1.533059e+00	4.120402e+00
1.536204e+00	4.122737e+00
1.539349e+00	4.124826e+00
1.542494e+00	4.126681e+00
1.545638e+00	4.128311e+00
1.548783e+00	4.129727e+00
1.551928e+00	4.130938e+00
1.555073e+00	4.131949e+00
1.558217e+00	4.132769e+00
1.561362e+00	4.133401e+00
1.564507e+00	4.133849e+00
1.567652e+00	4.134117e+00
1.570796e+00	4.134206e+00


==> Data/beampattern_Interleaved_11_11_21_lambda.dat <==
theta	B
-1.570796e+00	1.175740e+01
-1.567652e+00	1.175739e+01
-1.564507e+00	1.175738e+01
-1.561362e+00	1.175737e+01
-1.558217e+00	1.175734e+01
-1.555073e+00	1.175730e+01
-1.551928e+00	1.175725e+01
-1.548783e+00	1.175716e+01
-1.545638e+00	1.175705e+01
-1.542494e+00	1.175690e+01
-1.539349e+00	1.175670e+01
-1.536204e+00	1.175644e+01
-1.533059e+00	1.175611e+01
-1.529915e+00	1.175570e+01
-1.526770e+00	1.175520e+01
-1.523625e+00	1.175459e+01
-1.520481e+00	1.175385e+01
-1.517336e+00	1.175298e+01
-1.514191e+00	1.175195e+01
-1.511046e+00	1.175074e+01
-1.507902e+00	1.174933e+01
-1.504757e+00	1.174771e+01
-1.501612e+00	1.174585e+01
-1.498467e+00	1.174373e+01
-1.495323e+00	1.174133e+01
-1.492178e+00	1.173862e+01
-1.489033e+00	1.173557e+01
-1.485888e+00	1.173216e+01
-1.482744e+00	1.172837e+01
-1.479599e+00	1.172415e+01
-1.476454e+00	1.171948e+01
-1.473309e+00	1.171434e+01
-1.470165e+00	1.170868e+01
-1.467020e+00	1.170248e+01
-1.463875e+00	1.169569e+01
-1.460731e+00	1.168829e+01
-1.457586e+00	1.168023e+01
-1.454441e+00	1.167149e+01
-1.451296e+00	1.166201e+01
-1.448152e+00	1.165177e+01
-1.445007e+00	1.164071e+01
-1.441862e+00	1.162879e+01
-1.438717e+00	1.161598e+01
-1.435573e+00	1.160223e+01
-1.432428e+00	1.158748e+01
-1.429283e+00	1.157170e+01
-1.426138e+00	1.155483e+01
-1.422994e+00	1.153682e+01
-1.419849e+00	1.151762e+01
-1.416704e+00	1.149718e+01
-1.413559e+00	1.147544e+01
-1.410415e+00	1.145235e+01
-1.407270e+00	1.142785e+01
-1.404125e+00	1.140188e+01
-1.400981e+00	1.137438e+01
-1.397836e+00	1.134529e+01
-1.394691e+00	1.131454e+01
-1.391546e+00	1.128206e+01
-1.388402e+00	1.124780e+01
-1.385257e+00	1.121167e+01
-1.382112e+00	1.117361e+01
-1.378967e+00	1.113355e+01
-1.375823e+00	1.109140e+01
-1.372678e+00	1.104709e+01
-1.369533e+00	1.100054e+01
-1.366388e+00	1.095167e+01
-1.363244e+00	1.090039e+01
-1.360099e+00	1.084660e+01
-1.356954e+00	1.079023e+01
-1.353809e+00	1.073117e+01
-1.350665e+00	1.066933e+01
-1.347520e+00	1.060461e+01
-1.344375e+00	1.053690e+01
-1.341230e+00	1.046610e+01
-1.338086e+00	1.039208e+01
-1.334941e+00	1.031475e+01
-1.331796e+00	1.023397e+01
-1.328652e+00	1.014962e+01
-1.325507e+00	1.006157e+01
-1.322362e+00	9.969680e+00
-1.319217e+00	9.873814e+00
-1.316073e+00	9.773822e+00
-1.312928e+00	9.669548e+00
-1.309783e+00	9.560832e+00
-1.306638e+00	9.447504e+00
-1.303494e+00	9.329387e+00
-1.300349e+00	9.206293e+00
-1.297204e+00	9.078027e+00
-1.294059e+00	8.944383e+00
-1.290915e+00	8.805142e+00
-1.287770e+00	8.660076e+00
-1.284625e+00	8.508940e+00
-1.281480e+00	8.351477e+00
-1.278336e+00	8.187413e+00
-1.275191e+00	8.016457e+00
-1.272046e+00	7.838299e+00
-1.268902e+00	7.652607e+00
-1.265757e+00	7.459027e+00
-1.262612e+00	7.257179e+00
-1.259467e+00	7.046653e+00
-1.256323e+00	6.827009e+00
-1.253178e+00	6.597770e+00
-1.250033e+00	6.358419e+00
-1.246888e+00	6.108395e+00
-1.243744e+00	5.847087e+00
-1.240599e+00	5.573825e+00
-1.237454e+00	5.287873e+00
-1.234309e+00	4.988422e+00
-1.231165e+00	4.674576e+00
-1.228020e+00	4.345340e+00
-1.224875e+00	3.999603e+00
-1.221730e+00	3.636118e+00
-1.218586e+00	3.253482e+00
-1.215441e+00	2.850102e+00
-1.212296e+00	2.424159e+00
-1.209152e+00	1.973567e+00
-1.206007e+00	1.495909e+00
-1.202862e+00	9.883654e-01
-1.199717e+00	4.476147e-01
-1.196573e+00	-1.302933e-01
-1.193428e+00	-7.501115e-01
-1.190283e+00	-1.417633e+00
-1.187138e+00	-2.140024e+00
-1.183994e+00	-2.926297e+00
-1.180849e+00	-3.788017e+00
-1.177704e+00	-4.740372e+00
-1.174559e+00	-5.803877e+00
-1.171415e+00	-7.007209e+00
-1.168270e+00	-8.392224e+00
-1.165125e+00	-1.002353e+01
-1.161980e+00	-1.200870e+01
-1.158836e+00	-1.454724e+01
-1.155691e+00	-1.807731e+01
-1.152546e+00	-2.390152e+01
-1.149402e+00	-3.589710e+01
-1.146257e+00	-2.427286e+01
-1.143112e+00	-1.850853e+01
-1.139967e+00	-1.510275e+01
-1.136823e+00	-1.270711e+01
-1.133678e+00	-1.087320e+01
-1.130533e+00	-9.398146e+00
-1.127388e+00	-8.173078e+00
-1.124244e+00	-7.132861e+00
-1.121099e+00	-6.235469e+00
-1.117954e+00	-5.452239e+00
-1.114809e+00	-4.762772e+00
-1.111665e+00	-4.152061e+00
-1.108520e+00	-3.608763e+00
-1.105375e+00	-3.124120e+00
-1.102230e+00	-2.691245e+00
-1.099086e+00	-2.304648e+00
-1.095941e+00	-1.959897e+00
-1.092796e+00	-1.653382e+00
-1.089652e+00	-1.382144e+00
-1.086507e+00	-1.143744e+00
-1.083362e+00	-9.361685e-01
-1.080217e+00	-7.577578e-01
-1.077073e+00	-6.071473e-01
-1.073928e+00	-4.832260e-01
-1.070783e+00	-3.851029e-01
-1.067638e+00	-3.120808e-01
-1.064494e+00	-2.636375e-01
-1.061349e+00	-2.394104e-01
-1.058204e+00	-2.391870e-01
-1.055059e+00	-2.628973e-01
-1.051915e+00	-3.106116e-01
-1.048770e+00	-3.825396e-01
-1.045625e+00	-4.790339e-01
-1.042480e+00	-6.005964e-01
-1.039336e+00	-7.478885e-01
-1.036191e+00	-9.217450e-01
-1.033046e+00	-1.123194e+00
-1.029901e+00	-1.353482e+00
-1.026757e+00	-1.614105e+00
-1.023612e+00	-1.906853e+00
-1.020467e+00	-2.233863e+00
-1.017323e+00	-2.597693e+00
-1.014178e+00	-3.001410e+00
-1.011033e+00	-3.448719e+00
-1.007888e+00	-3.944128e+00
-1.004744e+00	-4.493176e+00
-1.001599e+00	-5.102759e+00
-9.984541e-01	-5.781583e+00
-9.953094e-01	-6.540841e+00
-9.921646e-01	-7.395243e+00
-9.890199e-01	-8.364633e+00
-9.858752e-01	-9.476671e+00
-9.827304e-01	-1.077153e+01
-9.795857e-01	-1.231073e+01
-9.764410e-01	-1.419538e+01
-9.732962e-01	-1.660903e+01
-9.701515e-01	-1.993747e+01
-9.670067e-01	-2.519497e+01
-9.638620e-01	-3.365984e+01
-9.607173e-01	-2.644527e+01
-9.575725e-01	-2.077125e+01
-9.544278e-01	-1.732159e+01
-9.512831e-01	-1.488671e+01
-9.481383e-01	-1.302466e+01
-9.449936e-01	-1.153155e+01
-9.418488e-01	-1.029737e+01
-9.387041e-01	-9.256238e+00
-9.355594e-01	-8.365671e+00
-9.324146e-01	-7.596768e+00
-9.292699e-01	-6.929037e+00
-9.261252e-01	-6.347477e+00
-9.229804e-01	-5.840835e+00
-9.198357e-01	-5.400507e+00
-9.166909e-01	-5.019819e+00
-9.135462e-01	-4.693551e+00
-9.104015e-01	-4.417599e+00
-9.072567e-01	-4.188738e+00
-9.041120e-01	-4.004461e+00
-9.009673e-01	-3.862851e+00
-8.978225e-01	-3.762498e+00
-8.946778e-01	-3.702440e+00
-8.915331e-01	-3.682115e+00
-8.883883e-01	-3.701345e+00
-8.852436e-01	-3.760321e+00
-8.820988e-01	-3.859609e+00
-8.789541e-01	-4.000167e+00
-8.758094e-01	-4.183382e+00
-8.726646e-01	-4.411119e+00
-8.695199e-01	-4.685797e+00
-8.663752e-01	-5.010496e+00
-8.632304e-01	-5.389103e+00
-8.600857e-01	-5.826515e+00
-8.569409e-01	-6.328928e+00
-8.537962e-01	-6.904247e+00
-8.506515e-01	-7.562693e+00
-8.475067e-01	-8.317716e+00
-8.443620e-01	-9.187419e+00
-8.412173e-01	-1.019690e+01
-8.380725e-01	-1.138227e+01
-8.349278e-01	-1.279807e+01
-8.317830e-01	-1.453221e+01
-8.286383e-01	-1.673968e+01
-8.254936e-01	-1.973219e+01
-8.223488e-01	-2.427761e+01
-8.192041e-01	-3.245497e+01
-8.160594e-01	-2.940405e+01
-8.129146e-01	-2.267367e+01
-8.097699e-01	-1.879748e+01
-8.066251e-01	-1.614604e+01
-8.034804e-01	-1.415604e+01
-8.003357e-01	-1.258170e+01
-7.971909e-01	-1.129507e+01
-7.940462e-01	-1.022141e+01
-7.909015e-01	-9.313454e+00
-7.877567e-01	-8.539535e+00
-7.846120e-01	-7.877507e+00
-7.814672e-01	-7.311384e+00
-7.783225e-01	-6.829354e+00
-7.751778e-01	-6.422551e+00
-7.720330e-01	-6.084260e+00
-7.688883e-01	-5.809395e+00
-7.657436e-01	-5.594146e+00
-7.625988e-01	-5.435731e+00
-7.594541e-01	-5.332240e+00
-7.563093e-01	-5.282520e+00
-7.531646e-01	-5.286117e+00
-7.500199e-01	-5.343245e+00
-7.468751e-01	-5.454796e+00
-7.437304e-01	-5.622379e+00
-7.405857e-01	-5.848400e+00
-7.374409e-01	-6.136193e+00
-7.342962e-01	-6.490207e+00
-7.311514e-01	-6.916294e+00
-7.280067e-01	-7.422119e+00
-7.248620e-01	-8.017771e+00
-7.217172e-01	-8.716712e+00
-7.185725e-01	-9.537246e+00
-7.154278e-01	-1.050496e+01
-7.122830e-01	-1.165694e+01
-7.091383e-01	-1.304965e+01
-7.059935e-01	-1.477493e+01
-7.028488e-01	-1.699675e+01
-6.997041e-01	-2.005204e+01
-6.965593e-01	-2.480894e+01
-6.934146e-01	-3.391560e+01
-6.902699e-01	-2.901354e+01
-6.871251e-01	-2.235010e+01
-6.839804e-01	-1.854754e+01
-6.808356e-01	-1.593863e+01
-6.776909e-01	-1.397823e+01
-6.745462e-01	-1.242873e+01
-6.714014e-01	-1.116611e+01
-6.682567e-01	-1.011779e+01
-6.651120e-01	-9.237812e+00
-6.619672e-01	-8.495432e+00
-6.588225e-01	-7.869216e+00
-6.556777e-01	-7.343798e+00
-6.525330e-01	-6.907954e+00
-6.493883e-01	-6.553419e+00
-6.462435e-01	-6.274127e+00
-6.430988e-01	-6.065715e+00
-6.399541e-01	-5.925205e+00
-6.368093e-01	-5.850794e+00
-6.336646e-01	-5.841737e+00
-6.305198e-01	-5.898292e+00
-6.273751e-01	-6.021734e+00
-6.242304e-01	-6.214431e+00
-6.210856e-01	-6.479991e+00
-6.179409e-01	-6.823506e+00
-6.147962e-01	-7.251931e+00
-6.116514e-01	-7.774661e+00
-6.085067e-01	-8.404417e+00
-6.053619e-01	-9.158656e+00
-6.022172e-01	-1.006189e+01
-5.990725e-01	-1.114969e+01
-5.959277e-01	-1.247614e+01
-5.927830e-01	-1.412888e+01
-5.896383e-01	-1.626346e+01
-5.864935e-01	-1.919695e+01
-5.833488e-01	-2.374336e+01
-5.802040e-01	-3.296277e+01
-5.770593e-01	-2.983802e+01
-5.739146e-01	-2.233092e+01
-5.707698e-01	-1.829177e+01
-5.676251e-01	-1.557422e+01
-5.644804e-01	-1.355288e+01
-5.613356e-01	-1.196664e+01
-5.581909e-01	-1.068227e+01
-5.550461e-01	-9.622936e+00
-5.519014e-01	-8.740513e+00
-5.487567e-01	-8.003103e+00
-5.456119e-01	-7.388692e+00
-5.424672e-01	-6.881682e+00
-5.393225e-01	-6.470864e+00
-5.361777e-01	-6.148177e+00
-5.330330e-01	-5.907936e+00
-5.298883e-01	-5.746337e+00
-5.267435e-01	-5.661155e+00
-5.235988e-01	-5.651573e+00
-5.204540e-01	-5.718118e+00
-5.173093e-01	-5.862697e+00
-5.141646e-01	-6.088726e+00
-5.110198e-01	-6.401393e+00
-5.078751e-01	-6.808082e+00
-5.047304e-01	-7.319044e+00
-5.015856e-01	-7.948464e+00
-4.984409e-01	-8.716191e+00
-4.952961e-01	-9.650657e+00
-4.921514e-01	-1.079409e+01
-4.890067e-01	-1.221254e+01
-4.858619e-01	-1.401725e+01
-4.827172e-01	-1.641731e+01
-4.795725e-01	-1.988066e+01
-4.764277e-01	-2.585682e+01
-4.732830e-01	-3.784032e+01
-4.701382e-01	-2.495660e+01
-4.669935e-01	-1.931840e+01
-4.638488e-01	-1.593571e+01
-4.607040e-01	-1.354669e+01
-4.575593e-01	-1.172531e+01
-4.544146e-01	-1.027706e+01
-4.512698e-01	-9.097203e+00
-4.481251e-01	-8.123152e+00
-4.449803e-01	-7.314794e+00
-4.418356e-01	-6.645166e+00
-4.386909e-01	-6.095557e+00
-4.355461e-01	-5.652764e+00
-4.324014e-01	-5.307465e+00
-4.292567e-01	-5.053222e+00
-4.261119e-01	-4.885871e+00
-4.229672e-01	-4.803151e+00
-4.198224e-01	-4.804519e+00
-4.166777e-01	-4.891100e+00
-4.135330e-01	-5.065772e+00
-4.103882e-01	-5.333402e+00
-4.072435e-01	-5.701275e+00
-4.040988e-01	-6.179792e+00
-4.009540e-01	-6.783616e+00
-3.978093e-01	-7.533547e+00
-3.946645e-01	-8.459739e+00
-3.915198e-01	-9.607520e+00
-3.883751e-01	-1.104881e+01
-3.852303e-01	-1.290708e+01
-3.820856e-01	-1.542099e+01
-3.789409e-01	-1.915233e+01
-3.757961e-01	-2.606619e+01
-3.726514e-01	-3.497327e+01
-3.695066e-01	-2.217012e+01
-3.663619e-01	-1.703475e+01
-3.632172e-01	-1.384564e+01
-3.600724e-01	-1.155685e+01
-3.569277e-01	-9.796815e+00
-3.537830e-01	-8.390983e+00
-3.506382e-01	-7.243652e+00
-3.474935e-01	-6.296993e+00
-3.443487e-01	-5.513708e+00
-3.412040e-01	-4.868676e+00
-3.380593e-01	-4.344522e+00
-3.349145e-01	-3.929119e+00
-3.317698e-01	-3.614106e+00
-3.286251e-01	-3.393992e+00
-3.254803e-01	-3.265622e+00
-3.223356e-01	-3.227895e+00
-3.191908e-01	-3.281657e+00
-3.160461e-01	-3.429779e+00
-3.129014e-01	-3.677405e+00
-3.097566e-01	-4.032444e+00
-3.066119e-01	-4.506390e+00
-3.034672e-01	-5.115685e+00
-3.003224e-01	-5.884011e+00
-2.971777e-01	-6.846303e+00
-2.940329e-01	-8.056242e+00
-2.908882e-01	-9.601546e+00
-2.877435e-01	-1.163929e+01
-2.845987e-01	-1.449414e+01
-2.814540e-01	-1.903210e+01
-2.783093e-01	-2.957565e+01
-2.751645e-01	-2.591065e+01
-2.720198e-01	-1.754408e+01
-2.688750e-01	-1.333526e+01
-2.657303e-01	-1.052875e+01
-2.625856e-01	-8.445499e+00
-2.594408e-01	-6.812398e+00
-2.562961e-01	-5.492388e+00
-2.531514e-01	-4.407228e+00
-2.500066e-01	-3.508385e+00
-2.468619e-01	-2.764040e+00
-2.437171e-01	-2.152591e+00
-2.405724e-01	-1.659117e+00
-2.374277e-01	-1.273356e+00
-2.342829e-01	-9.884926e-01
-2.311382e-01	-8.004544e-01
-2.279935e-01	-7.075114e-01
-2.248487e-01	-7.101196e-01
-2.217040e-01	-8.109626e-01
-2.185592e-01	-1.015205e+00
-2.154145e-01	-1.331007e+00
-2.122698e-01	-1.770421e+00
-2.091250e-01	-2.350891e+00
-2.059803e-01	-3.097811e+00
-2.028356e-01	-4.049067e+00
-1.996908e-01	-5.263688e+00
-1.965461e-01	-6.839898e+00
-1.934013e-01	-8.958306e+00
-1.902566e-01	-1.200880e+01
-1.871119e-01	-1.712787e+01
-1.839671e-01	-3.271723e+01
-1.808224e-01	-2.005084e+01
-1.776777e-01	-1.302128e+01
-1.745329e-01	-9.143173e+00
-1.713882e-01	-6.464420e+00
-1.682435e-01	-4.434148e+00
-1.650987e-01	-2.818207e+00
-1.619540e-01	-1.495399e+00
-1.588092e-01	-3.951654e-01
-1.556645e-01	5.268334e-01
-1.525198e-01	1.299902e+00
-1.493750e-01	1.944010e+00
-1.462303e-01	2.472921e+00
-1.430856e-01	2.896005e+00
-1.399408e-01	3.219306e+00
-1.367961e-01	3.446157e+00
-1.336513e-01	3.577491e+00
-1.305066e-01	3.611915e+00
-1.273619e-01	3.545558e+00
-1.242171e-01	3.371669e+00
-1.210724e-01	3.079857e+00
-1.179277e-01	2.654814e+00
-1.147829e-01	2.074126e+00
-1.116382e-01	1.304428e+00
-1.084934e-01	2.942418e-01
-1.053487e-01	-1.040578e+00
-1.022040e-01	-2.850197e+00
-9.905923e-02	-5.442500e+00
-9.591449e-02	-9.625301e+00
-9.276975e-02	-1.930498e+01
-8.962502e-02	-1.770365e+01
-8.648028e-02	-8.305121e+00
-8.333554e-02	-3.703905e+00
-8.019080e-02	-5.902995e-01
-7.704607e-02	1.778650e+00
-7.390133e-02	3.694270e+00
-7.075659e-02	5.301390e+00
-6.761185e-02	6.682654e+00
-6.446712e-02	7.889729e+00
-6.132238e-02	8.957092e+00
-5.817764e-02	9.908902e+00
-5.503290e-02	1.076275e+01
-5.188817e-02	1.153181e+01
-4.874343e-02	1.222625e+01
-4.559869e-02	1.285400e+01
-4.245395e-02	1.342140e+01
-3.930922e-02	1.393357e+01
-3.616448e-02	1.439468e+01
-3.301974e-02	1.480818e+01
-2.987501e-02	1.517691e+01
-2.673027e-02	1.550322e+01
-2.358553e-02	1.578909e+01
-2.044079e-02	1.603614e+01
-1.729606e-02	1.624571e+01
-1.415132e-02	1.641889e+01
-1.100658e-02	1.655656e+01
-7.861843e-03	1.665938e+01
-4.717106e-03	1.672786e+01
-1.572369e-03	1.676231e+01
1.572369e-03	1.676288e+01
4.717106e-03	1.672959e+01
7.861843e-03	1.666227e+01
1.100658e-02	1.656059e+01
1.415132e-02	1.642407e+01
1.729606e-02	1.625203e+01
2.044079e-02	1.604358e+01
2.358553e-02	1.579765e+01
2.673027e-02	1.551289e+01
2.987501e-02	1.518766e+01
3.301974e-02	1.482000e+01
3.616448e-02	1.440754e+01
3.930922e-02	1.394744e+01
4.245395e-02	1.343625e+01
4.559869e-02	1.286978e+01
4.874343e-02	1.224291e+01
5.188817e-02	1.154930e+01
5.503290e-02	1.078096e+01
5.817764e-02	9.927745e+00
6.132238e-02	8.976420e+00
6.446712e-02	7.909353e+00
6.761185e-02	6.702309e+00
7.075659e-02	5.320688e+00
7.390133e-02	3.712614e+00
7.704607e-02	1.795052e+00
8.019080e-02	-5.776669e-01
8.333554e-02	-3.699028e+00
8.648028e-02	-8.319769e+00
8.962502e-02	-1.781553e+01
9.276975e-02	-1.909046e+01
9.591449e-02	-9.528202e+00
9.905923e-02	-5.366557e+00
1.022040e-01	-2.782484e+00
1.053487e-01	-9.768591e-01
1.084934e-01	3.558726e-01
1.116382e-01	1.364987e+00
1.147829e-01	2.134215e+00
1.179277e-01	2.714818e+00
1.210724e-01	3.140031e+00
1.242171e-01	3.432190e+00
1.273619e-01	3.606550e+00
1.305066e-01	3.673463e+00
1.336513e-01	3.639653e+00
1.367961e-01	3.508969e+00
1.399408e-01	3.282783e+00
1.430856e-01	2.960143e+00
1.462303e-01	2.537699e+00
1.493750e-01	2.009384e+00
1.525198e-01	1.365802e+00
1.556645e-01	5.931516e-01
1.588092e-01	-3.285873e-01
1.619540e-01	-1.428800e+00
1.650987e-01	-2.751961e+00
1.682435e-01	-4.368872e+00
1.713882e-01	-6.401236e+00
1.745329e-01	-9.084430e+00
1.776777e-01	-1.297335e+01
1.808224e-01	-2.004507e+01
1.839671e-01	-3.244474e+01
1.871119e-01	-1.699727e+01
1.902566e-01	-1.189743e+01
1.934013e-01	-8.853661e+00
1.965461e-01	-6.738265e+00
1.996908e-01	-5.163473e+00
2.028356e-01	-3.949443e+00
2.059803e-01	-2.998293e+00
2.091250e-01	-2.251175e+00
2.122698e-01	-1.670302e+00
2.154145e-01	-1.230343e+00
2.185592e-01	-9.138944e-01
2.217040e-01	-7.089328e-01
2.248487e-01	-6.073175e-01
2.279935e-01	-6.038997e-01
2.311382e-01	-6.960083e-01
2.342829e-01	-8.831983e-01
2.374277e-01	-1.167209e+00
2.405724e-01	-1.552127e+00
2.437171e-01	-2.044774e+00
2.468619e-01	-2.655432e+00
2.500066e-01	-3.399039e+00
2.531514e-01	-4.297230e+00
2.562961e-01	-5.381870e+00
2.594408e-01	-6.701576e+00
2.625856e-01	-8.334753e+00
2.657303e-01	-1.041882e+01
2.688750e-01	-1.322791e+01
2.720198e-01	-1.744521e+01
2.751645e-01	-2.587095e+01
2.783093e-01	-2.949513e+01
2.814540e-01	-1.890004e+01
2.845987e-01	-1.436252e+01
2.877435e-01	-1.150805e+01
2.908882e-01	-9.470213e+00
2.940329e-01	-7.924513e+00
2.971777e-01	-6.713987e+00
3.003224e-01	-5.750984e+00
3.034672e-01	-4.981860e+00
3.066119e-01	-4.371707e+00
3.097566e-01	-3.896859e+00
3.129014e-01	-3.540884e+00
3.160461e-01	-3.292296e+00
3.191908e-01	-3.143193e+00
3.223356e-01	-3.088434e+00
3.254803e-01	-3.125152e+00
3.286251e-01	-3.252501e+00
3.317698e-01	-3.471588e+00
3.349145e-01	-3.785566e+00
3.380593e-01	-4.199929e+00
3.412040e-01	-4.723040e+00
3.443487e-01	-5.367028e+00
3.474935e-01	-6.149271e+00
3.506382e-01	-7.094903e+00
3.537830e-01	-8.241237e+00
3.569277e-01	-9.646147e+00
3.600724e-01	-1.140545e+01
3.632172e-01	-1.369407e+01
3.663619e-01	-1.688503e+01
3.695066e-01	-2.203491e+01
3.726514e-01	-3.536357e+01
3.757961e-01	-2.599674e+01
3.789409e-01	-1.901677e+01
3.820856e-01	-1.527368e+01
3.852303e-01	-1.275494e+01
3.883751e-01	-1.089383e+01
3.915198e-01	-9.450485e+00
3.946645e-01	-8.301044e+00
3.978093e-01	-7.373411e+00
4.009540e-01	-6.622172e+00
4.040988e-01	-6.017127e+00
4.072435e-01	-5.537449e+00
4.103882e-01	-5.168458e+00
4.135330e-01	-4.899740e+00
4.166777e-01	-4.724004e+00
4.198224e-01	-4.636376e+00
4.229672e-01	-4.633972e+00
4.261119e-01	-4.715665e+00
4.292567e-01	-4.881994e+00
4.324014e-01	-5.135216e+00
4.355461e-01	-5.479494e+00
4.386909e-01	-5.921260e+00
4.418356e-01	-6.469835e+00
4.449803e-01	-7.138419e+00
4.481251e-01	-7.945724e+00
4.512698e-01	-8.918720e+00
4.544146e-01	-1.009754e+01
4.575593e-01	-1.154484e+01
4.607040e-01	-1.336558e+01
4.638488e-01	-1.575502e+01
4.669935e-01	-1.914284e+01
4.701382e-01	-2.482259e+01
4.732830e-01	-3.953966e+01
4.764277e-01	-2.581461e+01
4.795725e-01	-1.974336e+01
4.827172e-01	-1.625896e+01
4.858619e-01	-1.385016e+01
4.890067e-01	-1.204059e+01
4.921514e-01	-1.061898e+01
4.952961e-01	-9.473239e+00
4.984409e-01	-8.536961e+00
5.015856e-01	-7.767734e+00
5.047304e-01	-7.137025e+00
5.078751e-01	-6.624923e+00
5.110198e-01	-6.217203e+00
5.141646e-01	-5.903590e+00
5.173093e-01	-5.676681e+00
5.204540e-01	-5.531278e+00
5.235988e-01	-5.463954e+00
5.267435e-01	-5.472796e+00
5.298883e-01	-5.557273e+00
5.330330e-01	-5.718198e+00
5.361777e-01	-5.957795e+00
5.393225e-01	-6.279869e+00
5.424672e-01	-6.690105e+00
5.456119e-01	-7.196569e+00
5.487567e-01	-7.810481e+00
5.519014e-01	-8.547457e+00
5.550461e-01	-9.429547e+00
5.581909e-01	-1.048872e+01
5.613356e-01	-1.177326e+01
5.644804e-01	-1.336037e+01
5.676251e-01	-1.538425e+01
5.707698e-01	-1.810945e+01
5.739146e-01	-2.217872e+01
5.770593e-01	-2.996061e+01
5.802040e-01	-3.361454e+01
5.833488e-01	-2.365795e+01
5.864935e-01	-1.904521e+01
5.896383e-01	-1.609255e+01
5.927830e-01	-1.394955e+01
5.959277e-01	-1.229222e+01
5.990725e-01	-1.096292e+01
6.022172e-01	-9.873193e+00
6.053619e-01	-8.968576e+00
6.085067e-01	-8.213301e+00
6.116514e-01	-7.582748e+00
6.147962e-01	-7.059393e+00
6.179409e-01	-6.630473e+00
6.210856e-01	-6.286570e+00
6.242304e-01	-6.020709e+00
6.273751e-01	-5.827786e+00
6.305198e-01	-5.704186e+00
6.336646e-01	-5.647538e+00
6.368093e-01	-5.656564e+00
6.399541e-01	-5.731005e+00
6.430988e-01	-5.871611e+00
6.462435e-01	-6.080189e+00
6.493883e-01	-6.359728e+00
6.525330e-01	-6.714602e+00
6.556777e-01	-7.150897e+00
6.588225e-01	-7.676909e+00
6.619672e-01	-8.303906e+00
6.651120e-01	-9.047326e+00
6.682567e-01	-9.928718e+00
6.714014e-01	-1.097905e+01
6.745462e-01	-1.224466e+01
6.776909e-01	-1.379899e+01
6.808356e-01	-1.576807e+01
6.839804e-01	-1.839570e+01
6.871251e-01	-2.225371e+01
6.902699e-01	-2.925921e+01
6.934146e-01	-3.509432e+01
6.965593e-01	-2.474529e+01
6.997041e-01	-1.989553e+01
7.028488e-01	-1.681861e+01
7.059935e-01	-1.458907e+01
7.091383e-01	-1.286047e+01
7.122830e-01	-1.146623e+01
7.154278e-01	-1.031357e+01
7.185725e-01	-9.345642e+00
7.217172e-01	-8.525174e+00
7.248620e-01	-7.826477e+00
7.280067e-01	-7.231194e+00
7.311514e-01	-6.725833e+00
7.342962e-01	-6.300285e+00
7.374409e-01	-5.946875e+00
7.405857e-01	-5.659746e+00
7.437304e-01	-5.434445e+00
7.468751e-01	-5.267639e+00
7.500199e-01	-5.156922e+00
7.531646e-01	-5.100688e+00
7.563093e-01	-5.098052e+00
7.594541e-01	-5.148805e+00
7.625988e-01	-5.253411e+00
7.657436e-01	-5.413034e+00
7.688883e-01	-5.629600e+00
7.720330e-01	-5.905911e+00
7.751778e-01	-6.245804e+00
7.783225e-01	-6.654401e+00
7.814672e-01	-7.138468e+00
7.846120e-01	-7.706944e+00
7.877567e-01	-8.371745e+00
7.909015e-01	-9.149018e+00
7.940462e-01	-1.006116e+01
7.971909e-01	-1.114030e+01
8.003357e-01	-1.243448e+01
8.034804e-01	-1.402008e+01
8.066251e-01	-1.602882e+01
8.097699e-01	-1.871746e+01
8.129146e-01	-2.269468e+01
8.160594e-01	-2.998160e+01
8.192041e-01	-3.331123e+01
8.223488e-01	-2.416597e+01
8.254936e-01	-1.955208e+01
8.286383e-01	-1.654901e+01
8.317830e-01	-1.434061e+01
8.349278e-01	-1.260784e+01
8.380725e-01	-1.119402e+01
8.412173e-01	-1.001076e+01
8.443620e-01	-9.003344e+00
8.475067e-01	-8.135639e+00
8.506515e-01	-7.382538e+00
8.537962e-01	-6.725946e+00
8.569409e-01	-6.152425e+00
8.600857e-01	-5.651766e+00
8.632304e-01	-5.216075e+00
8.663752e-01	-4.839166e+00
8.695199e-01	-4.516152e+00
8.726646e-01	-4.243153e+00
8.758094e-01	-4.017099e+00
8.789541e-01	-3.835575e+00
8.820988e-01	-3.696725e+00
8.852436e-01	-3.599169e+00
8.883883e-01	-3.541956e+00
8.915331e-01	-3.524529e+00
8.946778e-01	-3.546703e+00
8.978225e-01	-3.608669e+00
9.009673e-01	-3.710998e+00
9.041120e-01	-3.854666e+00
9.072567e-01	-4.041098e+00
9.104015e-01	-4.272231e+00
9.135462e-01	-4.550597e+00
9.166909e-01	-4.879449e+00
9.198357e-01	-5.262932e+00
9.229804e-01	-5.706320e+00
9.261252e-01	-6.216355e+00
9.292699e-01	-6.801740e+00
9.324146e-01	-7.473868e+00
9.355594e-01	-8.247949e+00
9.387041e-01	-9.144798e+00
9.418488e-01	-1.019384e+01
9.449936e-01	-1.143848e+01
9.481383e-01	-1.294635e+01
9.512831e-01	-1.483126e+01
9.544278e-01	-1.730688e+01
9.575725e-01	-2.084913e+01
9.607173e-01	-2.687370e+01
9.638620e-01	-3.517763e+01
9.670067e-01	-2.504041e+01
9.701515e-01	-1.973068e+01
9.732962e-01	-1.640985e+01
9.764410e-01	-1.400638e+01
9.795857e-01	-1.213030e+01
9.827304e-01	-1.059811e+01
9.858752e-01	-9.309049e+00
9.890199e-01	-8.201927e+00
9.921646e-01	-7.236799e+00
9.953094e-01	-6.386166e+00
9.984541e-01	-5.630298e+00
1.001599e+00	-4.954571e+00
1.004744e+00	-4.347851e+00
1.007888e+00	-3.801478e+00
1.011033e+00	-3.308594e+00
1.014178e+00	-2.863686e+00
1.017323e+00	-2.462267e+00
1.020467e+00	-2.100650e+00
1.023612e+00	-1.775782e+00
1.026757e+00	-1.485117e+00
1.029901e+00	-1.226529e+00
1.033046e+00	-9.982355e-01
1.036191e+00	-7.987469e-01
1.039336e+00	-6.268236e-01
1.042480e+00	-4.814433e-01
1.045625e+00	-3.617759e-01
1.048770e+00	-2.671650e-01
1.051915e+00	-1.971130e-01
1.055059e+00	-1.512715e-01
1.058204e+00	-1.294351e-01
1.061349e+00	-1.315379e-01
1.064494e+00	-1.576540e-01
1.067638e+00	-2.080008e-01
1.070783e+00	-2.829457e-01
1.073928e+00	-3.830166e-01
1.077073e+00	-5.089167e-01
1.080217e+00	-6.615441e-01
1.083362e+00	-8.420179e-01
1.086507e+00	-1.051712e+00
1.089652e+00	-1.292298e+00
1.092796e+00	-1.565803e+00
1.095941e+00	-1.874682e+00
1.099086e+00	-2.221917e+00
1.102230e+00	-2.611143e+00
1.105375e+00	-3.046826e+00
1.108520e+00	-3.534502e+00
1.111665e+00	-4.081118e+00
1.114809e+00	-4.695515e+00
1.117954e+00	-5.389151e+00
1.121099e+00	-6.177204e+00
1.124244e+00	-7.080330e+00
1.127388e+00	-8.127603e+00
1.130533e+00	-9.361747e+00
1.133678e+00	-1.084918e+01
1.136823e+00	-1.270142e+01
1.139967e+00	-1.512782e+01
1.143112e+00	-1.859748e+01
1.146257e+00	-2.457407e+01
1.149402e+00	-3.726443e+01
1.152546e+00	-2.363411e+01
1.155691e+00	-1.787723e+01
1.158836e+00	-1.438260e+01
1.161980e+00	-1.186469e+01
1.165125e+00	-9.893112e+00
1.168270e+00	-8.271551e+00
1.171415e+00	-6.893973e+00
1.174559e+00	-5.696584e+00
1.177704e+00	-4.637998e+00
1.180849e+00	-3.689830e+00
1.183994e+00	-2.831755e+00
1.187138e+00	-2.048714e+00
1.190283e+00	-1.329233e+00
1.193428e+00	-6.643639e-01
1.196573e+00	-4.698994e-02
1.199717e+00	5.286454e-01
1.202862e+00	1.067267e+00
1.206007e+00	1.572803e+00
1.209152e+00	2.048558e+00
1.212296e+00	2.497336e+00
1.215441e+00	2.921542e+00
1.218586e+00	3.323256e+00
1.221730e+00	3.704287e+00
1.224875e+00	4.066221e+00
1.228020e+00	4.410457e+00
1.231165e+00	4.738236e+00
1.234309e+00	5.050666e+00
1.237454e+00	5.348738e+00
1.240599e+00	5.633345e+00
1.243744e+00	5.905295e+00
1.246888e+00	6.165320e+00
1.250033e+00	6.414088e+00
1.253178e+00	6.652209e+00
1.256323e+00	6.880243e+00
1.259467e+00	7.098706e+00
1.262612e+00	7.308072e+00
1.265757e+00	7.508781e+00
1.268902e+00	7.701243e+00
1.272046e+00	7.885835e+00
1.275191e+00	8.062912e+00
1.278336e+00	8.232804e+00
1.281480e+00	8.395822e+00
1.284625e+00	8.552256e+00
1.287770e+00	8.702379e+00
1.290915e+00	8.846448e+00
1.294059e+00	8.984706e+00
1.297204e+00	9.117383e+00
1.300349e+00	9.244696e+00
1.303494e+00	9.366851e+00
1.306638e+00	9.484044e+00
1.309783e+00	9.596462e+00
1.312928e+00	9.704280e+00
1.316073e+00	9.807670e+00
1.319217e+00	9.906791e+00
1.322362e+00	1.000180e+01
1.325507e+00	1.009284e+01
1.328652e+00	1.018006e+01
1.331796e+00	1.026359e+01
1.334941e+00	1.034356e+01
1.338086e+00	1.042010e+01
1.341230e+00	1.049333e+01
1.344375e+00	1.056336e+01
1.347520e+00	1.063031e+01
1.350665e+00	1.069429e+01
1.353809e+00	1.075539e+01
1.356954e+00	1.081372e+01
1.360099e+00	1.086938e+01
1.363244e+00	1.092246e+01
1.366388e+00	1.097305e+01
1.369533e+00	1.102125e+01
1.372678e+00	1.106713e+01
1.375823e+00	1.111078e+01
1.378967e+00	1.115228e+01
1.382112e+00	1.119171e+01
1.385257e+00	1.122915e+01
1.388402e+00	1.126466e+01
1.391546e+00	1.129832e+01
1.394691e+00	1.133021e+01
1.397836e+00	1.136038e+01
1.400981e+00	1.138890e+01
1.404125e+00	1.141584e+01
1.407270e+00	1.144127e+01
1.410415e+00	1.146523e+01
1.413559e+00	1.148779e+01
1.416704e+00	1.150901e+01
1.419849e+00	1.152895e+01
1.422994e+00	1.154765e+01
1.426138e+00	1.156518e+01
1.429283e+00	1.158158e+01
1.432428e+00	1.159690e+01
1.435573e+00	1.161119e+01
1.438717e+00	1.162451e+01
1.441862e+00	1.163689e+01
1.445007e+00	1.164838e+01
1.448152e+00	1.165903e+01
1.451296e+00	1.166888e+01
1.454441e+00	1.167796e+01
1.457586e+00	1.168633e+01
1.460731e+00	1.169402e+01
1.463875e+00	1.170106e+01
1.467020e+00	1.170750e+01
1.470165e+00	1.171337e+01
1.473309e+00	1.171870e+01
1.476454e+00	1.172353e+01
1.479599e+00	1.172789e+01
1.482744e+00	1.173181e+01
1.485888e+00	1.173533e+01
1.489033e+00	1.173846e+01
1.492178e+00	1.174125e+01
1.495323e+00	1.174370e+01
1.498467e+00	1.174586e+01
1.501612e+00	1.174775e+01
1.504757e+00	1.174939e+01
1.507902e+00	1.175080e+01
1.511046e+00	1.175200e+01
1.514191e+00	1.175302e+01
1.517336e+00	1.175387e+01
1.520481e+00	1.175458e+01
1.523625e+00	1.175515e+01
1.526770e+00	1.175561e+01
1.529915e+00	1.175598e+01
1.533059e+00	1.175626e+01
1.536204e+00	1.175646e+01
1.539349e+00	1.175661e+01
1.542494e+00	1.175672e+01
1.545638e+00	1.175678e+01
1.548783e+00	1.175682e+01
1.551928e+00	1.175683e+01
1.555073e+00	1.175683e+01
1.558217e+00	1.175683e+01
1.561362e+00	1.175682e+01
1.564507e+00	1.175681e+01
1.567652e+00	1.175680e+01
1.570796e+00	1.175680e+01


==> Data/beampattern_Interleaved_11_11_42.dat <==
theta	B
-1.570796e+00	7.425144e+00
-1.567652e+00	7.425239e+00
-1.564507e+00	7.425521e+00
-1.561362e+00	7.425986e+00
-1.558217e+00	7.426620e+00
-1.555073e+00	7.427410e+00
-1.551928e+00	7.428337e+00
-1.548783e+00	7.429375e+00
-1.545638e+00	7.430498e+00
-1.542494e+00	7.431673e+00
-1.539349e+00	7.432864e+00
-1.536204e+00	7.434028e+00
-1.533059e+00	7.435122e+00
-1.529915e+00	7.436096e+00
-1.526770e+00	7.436896e+00
-1.523625e+00	7.437463e+00
-1.520481e+00	7.437735e+00
-1.517336e+00	7.437645e+00
-1.514191e+00	7.437121e+00
-1.511046e+00	7.436089e+00
-1.507902e+00	7.434467e+00
-1.504757e+00	7.432172e+00
-1.501612e+00	7.429114e+00
-1.498467e+00	7.425200e+00
-1.495323e+00	7.420330e+00
-1.492178e+00	7.414404e+00
-1.489033e+00	7.407313e+00
-1.485888e+00	7.398944e+00
-1.482744e+00	7.389181e+00
-1.479599e+00	7.377901e+00
-1.476454e+00	7.364978e+00
-1.473309e+00	7.350278e+00
-1.470165e+00	7.333664e+00
-1.467020e+00	7.314993e+00
-1.463875e+00	7.294116e+00
-1.460731e+00	7.270877e+00
-1.457586e+00	7.245116e+00
-1.454441e+00	7.216665e+00
-1.451296e+00	7.185350e+00
-1.448152e+00	7.150991e+00
-1.445007e+00	7.113400e+00
-1.441862e+00	7.072380e+00
-1.438717e+00	7.027727e+00
-1.435573e+00	6.979229e+00
-1.432428e+00	6.926665e+00
-1.429283e+00	6.869803e+00
-1.426138e+00	6.808403e+00
-1.422994e+00	6.742211e+00
-1.419849e+00	6.670964e+00
-1.416704e+00	6.594385e+00
-1.413559e+00	6.512183e+00
-1.410415e+00	6.424055e+00
-1.407270e+00	6.329679e+00
-1.404125e+00	6.228716e+00
-1.400981e+00	6.120811e+00
-1.397836e+00	6.005585e+00
-1.394691e+00	5.882638e+00
-1.391546e+00	5.751547e+00
-1.388402e+00	5.611858e+00
-1.385257e+00	5.463090e+00
-1.382112e+00	5.304728e+00
-1.378967e+00	5.136218e+00
-1.375823e+00	4.956968e+00
-1.372678e+00	4.766336e+00
-1.369533e+00	4.563629e+00
-1.366388e+00	4.348096e+00
-1.363244e+00	4.118918e+00
-1.360099e+00	3.875199e+00
-1.356954e+00	3.615959e+00
-1.353809e+00	3.340113e+00
-1.350665e+00	3.046464e+00
-1.347520e+00	2.733677e+00
-1.344375e+00	2.400261e+00
-1.341230e+00	2.044537e+00
-1.338086e+00	1.664607e+00
-1.334941e+00	1.258307e+00
-1.331796e+00	8.231563e-01
-1.328652e+00	3.562865e-01
-1.325507e+00	-1.456467e-01
-1.322362e+00	-6.865774e-01
-1.319217e+00	-1.271181e+00
-1.316073e+00	-1.905075e+00
-1.312928e+00	-2.595092e+00
-1.309783e+00	-3.349650e+00
-1.306638e+00	-4.179275e+00
-1.303494e+00	-5.097330e+00
-1.300349e+00	-6.121054e+00
-1.297204e+00	-7.273013e+00
-1.294059e+00	-8.583031e+00
-1.290915e+00	-1.009023e+01
-1.287770e+00	-1.184269e+01
-1.284625e+00	-1.388290e+01
-1.281480e+00	-1.616615e+01
-1.278336e+00	-1.824426e+01
-1.275191e+00	-1.887160e+01
-1.272046e+00	-1.751902e+01
-1.268902e+00	-1.542147e+01
-1.265757e+00	-1.343142e+01
-1.262612e+00	-1.173154e+01
-1.259467e+00	-1.030439e+01
-1.256323e+00	-9.101608e+00
-1.253178e+00	-8.080032e+00
-1.250033e+00	-7.206287e+00
-1.246888e+00	-6.455358e+00
-1.243744e+00	-5.808499e+00
-1.240599e+00	-5.251547e+00
-1.237454e+00	-4.773698e+00
-1.234309e+00	-4.366650e+00
-1.231165e+00	-4.023993e+00
-1.228020e+00	-3.740786e+00
-1.224875e+00	-3.513251e+00
-1.221730e+00	-3.338558e+00
-1.218586e+00	-3.214669e+00
-1.215441e+00	-3.140234e+00
-1.212296e+00	-3.114516e+00
-1.209152e+00	-3.137355e+00
-1.206007e+00	-3.209144e+00
-1.202862e+00	-3.330847e+00
-1.199717e+00	-3.504024e+00
-1.196573e+00	-3.730898e+00
-1.193428e+00	-4.014451e+00
-1.190283e+00	-4.358561e+00
-1.187138e+00	-4.768206e+00
-1.183994e+00	-5.249743e+00
-1.180849e+00	-5.811318e+00
-1.177704e+00	-6.463443e+00
-1.174559e+00	-7.219862e+00
-1.171415e+00	-8.098830e+00
-1.168270e+00	-9.125087e+00
-1.165125e+00	-1.033290e+01
-1.161980e+00	-1.177069e+01
-1.158836e+00	-1.350712e+01
-1.155691e+00	-1.563314e+01
-1.152546e+00	-1.821661e+01
-1.149402e+00	-2.094923e+01
-1.146257e+00	-2.202976e+01
-1.143112e+00	-2.014570e+01
-1.139967e+00	-1.744818e+01
-1.136823e+00	-1.510823e+01
-1.133678e+00	-1.321713e+01
-1.130533e+00	-1.168634e+01
-1.127388e+00	-1.043291e+01
-1.124244e+00	-9.397053e+00
-1.121099e+00	-8.537130e+00
-1.117954e+00	-7.823933e+00
-1.114809e+00	-7.236687e+00
-1.111665e+00	-6.760458e+00
-1.108520e+00	-6.384500e+00
-1.105375e+00	-6.101172e+00
-1.102230e+00	-5.905253e+00
-1.099086e+00	-5.793491e+00
-1.095941e+00	-5.764338e+00
-1.092796e+00	-5.817826e+00
-1.089652e+00	-5.955546e+00
-1.086507e+00	-6.180754e+00
-1.083362e+00	-6.498604e+00
-1.080217e+00	-6.916546e+00
-1.077073e+00	-7.444974e+00
-1.073928e+00	-8.098230e+00
-1.070783e+00	-8.896198e+00
-1.067638e+00	-9.866882e+00
-1.064494e+00	-1.105068e+01
-1.061349e+00	-1.250766e+01
-1.058204e+00	-1.432959e+01
-1.055059e+00	-1.665520e+01
-1.051915e+00	-1.964050e+01
-1.048770e+00	-2.290790e+01
-1.045625e+00	-2.338725e+01
-1.042480e+00	-2.034385e+01
-1.039336e+00	-1.725254e+01
-1.036191e+00	-1.483388e+01
-1.033046e+00	-1.295613e+01
-1.029901e+00	-1.147198e+01
-1.026757e+00	-1.028274e+01
-1.023612e+00	-9.324639e+00
-1.020467e+00	-8.555652e+00
-1.017323e+00	-7.947518e+00
-1.014178e+00	-7.481025e+00
-1.011033e+00	-7.143254e+00
-1.007888e+00	-6.925919e+00
-1.004744e+00	-6.824403e+00
-1.001599e+00	-6.837247e+00
-9.984541e-01	-6.965977e+00
-9.953094e-01	-7.215237e+00
-9.921646e-01	-7.593262e+00
-9.890199e-01	-8.112791e+00
-9.858752e-01	-8.792661e+00
-9.827304e-01	-9.660522e+00
-9.795857e-01	-1.075758e+01
-9.764410e-01	-1.214715e+01
-9.732962e-01	-1.393085e+01
-9.701515e-01	-1.627828e+01
-9.670067e-01	-1.945697e+01
-9.638620e-01	-2.345079e+01
-9.607173e-01	-2.448381e+01
-9.575725e-01	-2.067330e+01
-9.544278e-01	-1.715177e+01
-9.512831e-01	-1.455177e+01
-9.481383e-01	-1.259576e+01
-9.449936e-01	-1.108492e+01
-9.418488e-01	-9.901233e+00
-9.387041e-01	-8.972979e+00
-9.355594e-01	-8.254924e+00
-9.324146e-01	-7.717931e+00
-9.292699e-01	-7.343349e+00
-9.261252e-01	-7.119926e+00
-9.229804e-01	-7.042131e+00
-9.198357e-01	-7.109385e+00
-9.166909e-01	-7.325952e+00
-9.135462e-01	-7.701480e+00
-9.104015e-01	-8.252356e+00
-9.072567e-01	-9.004286e+00
-9.041120e-01	-9.997059e+00
-9.009673e-01	-1.129355e+01
-8.978225e-01	-1.299776e+01
-8.946778e-01	-1.529320e+01
-8.915331e-01	-1.852117e+01
-8.883883e-01	-2.311038e+01
-8.852436e-01	-2.543173e+01
-8.820988e-01	-2.080977e+01
-8.789541e-01	-1.678619e+01
-8.758094e-01	-1.397255e+01
-8.726646e-01	-1.191650e+01
-8.695199e-01	-1.036139e+01
-8.663752e-01	-9.167836e+00
-8.632304e-01	-8.255302e+00
-8.600857e-01	-7.574982e+00
-8.569409e-01	-7.096838e+00
-8.537962e-01	-6.803042e+00
-8.506515e-01	-6.684623e+00
-8.475067e-01	-6.739922e+00
-8.443620e-01	-6.974293e+00
-8.412173e-01	-7.400947e+00
-8.380725e-01	-8.043245e+00
-8.349278e-01	-8.939370e+00
-8.317830e-01	-1.015158e+01
-8.286383e-01	-1.178554e+01
-8.254936e-01	-1.403455e+01
-8.223488e-01	-1.729096e+01
-8.192041e-01	-2.233916e+01
-8.160594e-01	-2.608951e+01
-8.129146e-01	-2.035895e+01
-8.097699e-01	-1.586901e+01
-8.066251e-01	-1.288698e+01
-8.034804e-01	-1.075850e+01
-8.003357e-01	-9.175267e+00
-7.971909e-01	-7.981051e+00
-7.940462e-01	-7.089107e+00
-7.909015e-01	-6.448696e+00
-7.877567e-01	-6.030085e+00
-7.846120e-01	-5.817397e+00
-7.814672e-01	-5.805277e+00
-7.783225e-01	-5.997825e+00
-7.751778e-01	-6.409342e+00
-7.720330e-01	-7.067225e+00
-7.688883e-01	-8.018357e+00
-7.657436e-01	-9.342616e+00
-7.625988e-01	-1.118337e+01
-7.594541e-01	-1.382588e+01
-7.563093e-01	-1.793515e+01
-7.531646e-01	-2.489029e+01
-7.500199e-01	-2.302377e+01
-7.468751e-01	-1.656555e+01
-7.437304e-01	-1.270028e+01
-7.405857e-01	-1.010165e+01
-7.374409e-01	-8.227064e+00
-7.342962e-01	-6.835689e+00
-7.311514e-01	-5.804187e+00
-7.280067e-01	-5.064006e+00
-7.248620e-01	-4.576300e+00
-7.217172e-01	-4.320797e+00
-7.185725e-01	-4.290869e+00
-7.154278e-01	-4.492032e+00
-7.122830e-01	-4.943122e+00
-7.091383e-01	-5.680765e+00
-7.059935e-01	-6.769638e+00
-7.028488e-01	-8.325712e+00
-6.997041e-01	-1.057487e+01
-6.965593e-01	-1.403306e+01
-6.934146e-01	-2.023296e+01
-6.902699e-01	-2.562242e+01
-6.871251e-01	-1.650606e+01
-6.839804e-01	-1.162968e+01
-6.808356e-01	-8.561388e+00
-6.776909e-01	-6.408756e+00
-6.745462e-01	-4.829756e+00
-6.714014e-01	-3.662388e+00
-6.682567e-01	-2.820741e+00
-6.651120e-01	-2.257657e+00
-6.619672e-01	-1.949252e+00
-6.588225e-01	-1.888391e+00
-6.556777e-01	-2.082902e+00
-6.525330e-01	-2.557521e+00
-6.493883e-01	-3.360687e+00
-6.462435e-01	-4.580702e+00
-6.430988e-01	-6.385205e+00
-6.399541e-01	-9.134469e+00
-6.368093e-01	-1.382080e+01
-6.336646e-01	-2.450560e+01
-6.305198e-01	-1.690786e+01
-6.273751e-01	-1.003716e+01
-6.242304e-01	-6.187729e+00
-6.210856e-01	-3.584746e+00
-6.179409e-01	-1.689953e+00
-6.147962e-01	-2.746315e-01
-6.116514e-01	7.757992e-01
-6.085067e-01	1.522614e+00
-6.053619e-01	1.997068e+00
-6.022172e-01	2.209873e+00
-5.990725e-01	2.153975e+00
-5.959277e-01	1.802428e+00
-5.927830e-01	1.099965e+00
-5.896383e-01	-5.795201e-02
-5.864935e-01	-1.879357e+00
-5.833488e-01	-4.846694e+00
-5.802040e-01	-1.052115e+01
-5.770593e-01	-2.276872e+01
-5.739146e-01	-8.149049e+00
-5.707698e-01	-2.187534e+00
-5.676251e-01	1.523918e+00
-5.644804e-01	4.225752e+00
-5.613356e-01	6.337559e+00
-5.581909e-01	8.052077e+00
-5.550461e-01	9.473843e+00
-5.519014e-01	1.066581e+01
-5.487567e-01	1.166866e+01
-5.456119e-01	1.251002e+01
-5.424672e-01	1.320930e+01
-5.393225e-01	1.378040e+01
-5.361777e-01	1.423337e+01
-5.330330e-01	1.457540e+01
-5.298883e-01	1.481145e+01
-5.267435e-01	1.494470e+01
-5.235988e-01	1.497673e+01
-5.204540e-01	1.490769e+01
-5.173093e-01	1.473631e+01
-5.141646e-01	1.445981e+01
-5.110198e-01	1.407370e+01
-5.078751e-01	1.357152e+01
-5.047304e-01	1.294426e+01
-5.015856e-01	1.217955e+01
-4.984409e-01	1.126039e+01
-4.952961e-01	1.016298e+01
-4.921514e-01	8.853096e+00
-4.890067e-01	7.279291e+00
-4.858619e-01	5.359523e+00
-4.827172e-01	2.950973e+00
-4.795725e-01	-2.302101e-01
-4.764277e-01	-4.889956e+00
-4.732830e-01	-1.384361e+01
-4.701382e-01	-1.606081e+01
-4.669935e-01	-7.134602e+00
-4.638488e-01	-3.310798e+00
-4.607040e-01	-1.129132e+00
-4.575593e-01	1.986000e-01
-4.544146e-01	9.701878e-01
-4.512698e-01	1.323845e+00
-4.481251e-01	1.327736e+00
-4.449803e-01	1.011249e+00
-4.418356e-01	3.761686e-01
-4.386909e-01	-6.022576e-01
-4.355461e-01	-1.983510e+00
-4.324014e-01	-3.886089e+00
-4.292567e-01	-6.554474e+00
-4.261119e-01	-1.058338e+01
-4.229672e-01	-1.806728e+01
-4.198224e-01	-2.352647e+01
-4.166777e-01	-1.347934e+01
-4.135330e-01	-9.134429e+00
-4.103882e-01	-6.617748e+00
-4.072435e-01	-5.032490e+00
-4.040988e-01	-4.048662e+00
-4.009540e-01	-3.515185e+00
-3.978093e-01	-3.358028e+00
-3.946645e-01	-3.545391e+00
-3.915198e-01	-4.075529e+00
-3.883751e-01	-4.975951e+00
-3.852303e-01	-6.313287e+00
-3.820856e-01	-8.222532e+00
-3.789409e-01	-1.098973e+01
-3.757961e-01	-1.534017e+01
-3.726514e-01	-2.382231e+01
-3.695066e-01	-2.303570e+01
-3.663619e-01	-1.545634e+01
-3.632172e-01	-1.165612e+01
-3.600724e-01	-9.348982e+00
-3.569277e-01	-7.871004e+00
-3.537830e-01	-6.955987e+00
-3.506382e-01	-6.478420e+00
-3.474935e-01	-6.378130e+00
-3.443487e-01	-6.633727e+00
-3.412040e-01	-7.254526e+00
-3.380593e-01	-8.283742e+00
-3.349145e-01	-9.815585e+00
-3.317698e-01	-1.204307e+01
-3.286251e-01	-1.540234e+01
-3.254803e-01	-2.112069e+01
-3.223356e-01	-2.885458e+01
-3.191908e-01	-2.033290e+01
-3.160461e-01	-1.536489e+01
-3.129014e-01	-1.248076e+01
-3.097566e-01	-1.064117e+01
-3.066119e-01	-9.463632e+00
-3.034672e-01	-8.776028e+00
-3.003224e-01	-8.495206e+00
-2.971777e-01	-8.585992e+00
-2.940329e-01	-9.047167e+00
-2.908882e-01	-9.910887e+00
-2.877435e-01	-1.125499e+01
-2.845987e-01	-1.323948e+01
-2.814540e-01	-1.621091e+01
-2.783093e-01	-2.104961e+01
-2.751645e-01	-2.882757e+01
-2.720198e-01	-2.322040e+01
-2.688750e-01	-1.768873e+01
-2.657303e-01	-1.449623e+01
-2.625856e-01	-1.246323e+01
-2.594408e-01	-1.114610e+01
-2.562961e-01	-1.034821e+01
-2.531514e-01	-9.974839e+00
-2.500066e-01	-9.984607e+00
-2.468619e-01	-1.037244e+01
-2.437171e-01	-1.116762e+01
-2.405724e-01	-1.244497e+01
-2.374277e-01	-1.435934e+01
-2.342829e-01	-1.724229e+01
-2.311382e-01	-2.189717e+01
-2.279935e-01	-2.885611e+01
-2.248487e-01	-2.396953e+01
-2.217040e-01	-1.858190e+01
-2.185592e-01	-1.538447e+01
-2.154145e-01	-1.332615e+01
-2.122698e-01	-1.198060e+01
-2.091250e-01	-1.115557e+01
-2.059803e-01	-1.075847e+01
-2.028356e-01	-1.074973e+01
-1.996908e-01	-1.112678e+01
-1.965461e-01	-1.192297e+01
-1.934013e-01	-1.322067e+01
-1.902566e-01	-1.519022e+01
-1.871119e-01	-1.819845e+01
-1.839671e-01	-2.310351e+01
-1.808224e-01	-2.876319e+01
-1.776777e-01	-2.291883e+01
-1.745329e-01	-1.806316e+01
-1.713882e-01	-1.507260e+01
-1.682435e-01	-1.310722e+01
-1.650987e-01	-1.180842e+01
-1.619540e-01	-1.100966e+01
-1.588092e-01	-1.063100e+01
-1.556645e-01	-1.064144e+01
-1.525198e-01	-1.104656e+01
-1.493750e-01	-1.189071e+01
-1.462303e-01	-1.327517e+01
-1.430856e-01	-1.540970e+01
-1.399408e-01	-1.875641e+01
-1.367961e-01	-2.429457e+01
-1.336513e-01	-2.666608e+01
-1.305066e-01	-2.023335e+01
-1.273619e-01	-1.601606e+01
-1.242171e-01	-1.331011e+01
-1.210724e-01	-1.148300e+01
-1.179277e-01	-1.025678e+01
-1.147829e-01	-9.499155e+00
-1.116382e-01	-9.148569e+00
-1.084934e-01	-9.187207e+00
-1.053487e-01	-9.634219e+00
-1.022040e-01	-1.055332e+01
-9.905923e-02	-1.208152e+01
-9.591449e-02	-1.450942e+01
-9.276975e-02	-1.851199e+01
-8.962502e-02	-2.481726e+01
-8.648028e-02	-2.146413e+01
-8.333554e-02	-1.558769e+01
-8.019080e-02	-1.193286e+01
-7.704607e-02	-9.471001e+00
-7.390133e-02	-7.745794e+00
-7.075659e-02	-6.551465e+00
-6.761185e-02	-5.789451e+00
-6.446712e-02	-5.418266e+00
-6.132238e-02	-5.436702e+00
-5.817764e-02	-5.884093e+00
-5.503290e-02	-6.858191e+00
-5.188817e-02	-8.569570e+00
-4.874343e-02	-1.151044e+01
-4.559869e-02	-1.704857e+01
-4.245395e-02	-2.090468e+01
-3.930922e-02	-1.233757e+01
-3.616448e-02	-7.185245e+00
-3.301974e-02	-3.741263e+00
-2.987501e-02	-1.185728e+00
-2.673027e-02	8.135997e-01
-2.358553e-02	2.420666e+00
-2.044079e-02	3.727629e+00
-1.729606e-02	4.790920e+00
-1.415132e-02	5.647067e+00
-1.100658e-02	6.320491e+00
-7.861843e-03	6.827660e+00
-4.717106e-03	7.179435e+00
-1.572369e-03	7.382405e+00
1.572369e-03	7.439632e+00
4.717106e-03	7.350980e+00
7.861843e-03	7.113104e+00
1.100658e-02	6.719109e+00
1.415132e-02	6.157794e+00
1.729606e-02	5.412273e+00
2.044079e-02	4.457588e+00
2.358553e-02	3.256449e+00
2.673027e-02	1.751249e+00
2.987501e-02	-1.522118e-01
3.301974e-02	-2.621902e+00
3.616448e-02	-5.999235e+00
3.930922e-02	-1.112524e+01
4.245395e-02	-1.940203e+01
4.559869e-02	-1.493100e+01
4.874343e-02	-9.524126e+00
5.188817e-02	-6.566728e+00
5.503290e-02	-4.798826e+00
5.817764e-02	-3.754527e+00
6.132238e-02	-3.232094e+00
6.446712e-02	-3.137725e+00
6.761185e-02	-3.434375e+00
7.075659e-02	-4.125044e+00
7.390133e-02	-5.253198e+00
7.704607e-02	-6.920392e+00
8.019080e-02	-9.338122e+00
8.333554e-02	-1.297478e+01
8.648028e-02	-1.884158e+01
8.962502e-02	-2.148473e+01
9.276975e-02	-1.523898e+01
9.591449e-02	-1.128438e+01
9.905923e-02	-8.849145e+00
1.022040e-01	-7.294786e+00
1.053487e-01	-6.342932e+00
1.084934e-01	-5.861585e+00
1.116382e-01	-5.789616e+00
1.147829e-01	-6.109604e+00
1.179277e-01	-6.840973e+00
1.210724e-01	-8.047396e+00
1.242171e-01	-9.864930e+00
1.273619e-01	-1.257965e+01
1.305066e-01	-1.684167e+01
1.336513e-01	-2.320476e+01
1.367961e-01	-2.032678e+01
1.399408e-01	-1.489389e+01
1.430856e-01	-1.159596e+01
1.462303e-01	-9.481986e+00
1.493750e-01	-8.107605e+00
1.525198e-01	-7.269845e+00
1.556645e-01	-6.870528e+00
1.588092e-01	-6.867085e+00
1.619540e-01	-7.255256e+00
1.650987e-01	-8.067527e+00
1.682435e-01	-9.386041e+00
1.713882e-01	-1.138180e+01
1.745329e-01	-1.442434e+01
1.776777e-01	-1.937977e+01
1.808224e-01	-2.501480e+01
1.839671e-01	-1.913096e+01
1.871119e-01	-1.432413e+01
1.902566e-01	-1.137478e+01
1.934013e-01	-9.447066e+00
1.965461e-01	-8.184299e+00
1.996908e-01	-7.420331e+00
2.028356e-01	-7.074864e+00
2.059803e-01	-7.115815e+00
2.091250e-01	-7.546837e+00
2.122698e-01	-8.408785e+00
2.154145e-01	-9.796441e+00
2.185592e-01	-1.190669e+01
2.217040e-01	-1.517855e+01
2.248487e-01	-2.070008e+01
2.279935e-01	-2.531996e+01
2.311382e-01	-1.828603e+01
2.342829e-01	-1.372379e+01
2.374277e-01	-1.090485e+01
2.405724e-01	-9.042302e+00
2.437171e-01	-7.811449e+00
2.468619e-01	-7.060387e+00
2.500066e-01	-6.715799e+00
2.531514e-01	-6.749388e+00
2.562961e-01	-7.167083e+00
2.594408e-01	-8.011369e+00
2.625856e-01	-9.378797e+00
2.657303e-01	-1.147012e+01
2.688750e-01	-1.474068e+01
2.720198e-01	-2.041352e+01
2.751645e-01	-2.582129e+01
2.783093e-01	-1.796763e+01
2.814540e-01	-1.321914e+01
2.845987e-01	-1.031285e+01
2.877435e-01	-8.383032e+00
2.908882e-01	-7.088893e+00
2.940329e-01	-6.272852e+00
2.971777e-01	-5.858311e+00
3.003224e-01	-5.813909e+00
3.034672e-01	-6.141555e+00
3.066119e-01	-6.877255e+00
3.097566e-01	-8.105541e+00
3.129014e-01	-1.000147e+01
3.160461e-01	-1.295569e+01
3.191908e-01	-1.804031e+01
3.223356e-01	-2.664526e+01
3.254803e-01	-1.861550e+01
3.286251e-01	-1.299168e+01
3.317698e-01	-9.698549e+00
3.349145e-01	-7.525998e+00
3.380593e-01	-6.044196e+00
3.412040e-01	-5.062596e+00
3.443487e-01	-4.488180e+00
3.474935e-01	-4.278447e+00
3.506382e-01	-4.424638e+00
3.537830e-01	-4.948749e+00
3.569277e-01	-5.911848e+00
3.600724e-01	-7.441176e+00
3.632172e-01	-9.807219e+00
3.663619e-01	-1.368874e+01
3.695066e-01	-2.145974e+01
3.726514e-01	-2.188221e+01
3.757961e-01	-1.350594e+01
3.789409e-01	-9.228266e+00
3.820856e-01	-6.517123e+00
3.852303e-01	-4.657518e+00
3.883751e-01	-3.366804e+00
3.915198e-01	-2.511435e+00
3.946645e-01	-2.025546e+00
3.978093e-01	-1.882135e+00
4.009540e-01	-2.083397e+00
4.040988e-01	-2.661680e+00
4.072435e-01	-3.691902e+00
4.103882e-01	-5.326976e+00
4.135330e-01	-7.901806e+00
4.166777e-01	-1.233277e+01
4.198224e-01	-2.266150e+01
4.229672e-01	-1.675254e+01
4.261119e-01	-9.378411e+00
4.292567e-01	-5.413530e+00
4.324014e-01	-2.796498e+00
4.355461e-01	-9.403105e-01
4.386909e-01	3.969427e-01
4.418356e-01	1.332641e+00
4.449803e-01	1.925657e+00
4.481251e-01	2.200331e+00
4.512698e-01	2.154507e+00
4.544146e-01	1.758340e+00
4.575593e-01	9.429347e-01
4.607040e-01	-4.314079e-01
4.638488e-01	-2.666333e+00
4.669935e-01	-6.564613e+00
4.701382e-01	-1.571725e+01
4.732830e-01	-1.309950e+01
4.764277e-01	-4.273694e+00
4.795725e-01	3.220390e-01
4.827172e-01	3.453639e+00
4.858619e-01	5.817954e+00
4.890067e-01	7.696070e+00
4.921514e-01	9.229687e+00
4.952961e-01	1.050031e+01
4.984409e-01	1.155908e+01
5.015856e-01	1.244006e+01
5.047304e-01	1.316693e+01
5.078751e-01	1.375663e+01
5.110198e-01	1.422145e+01
5.141646e-01	1.457038e+01
5.173093e-01	1.480985e+01
5.204540e-01	1.494431e+01
5.235988e-01	1.497653e+01
5.267435e-01	1.490775e+01
5.298883e-01	1.473781e+01
5.330330e-01	1.446511e+01
5.361777e-01	1.408644e+01
5.393225e-01	1.359682e+01
5.424672e-01	1.298902e+01
5.456119e-01	1.225296e+01
5.487567e-01	1.137466e+01
5.519014e-01	1.033465e+01
5.550461e-01	9.105161e+00
5.581909e-01	7.645302e+00
5.613356e-01	5.891757e+00
5.644804e-01	3.739281e+00
5.676251e-01	9.935548e-01
5.707698e-01	-2.769397e+00
5.739146e-01	-8.807787e+00
5.770593e-01	-2.333995e+01
5.802040e-01	-1.102817e+01
5.833488e-01	-5.456750e+00
5.864935e-01	-2.545986e+00
5.896383e-01	-7.702035e-01
5.927830e-01	3.462944e-01
5.959277e-01	1.009355e+00
5.990725e-01	1.322577e+00
6.022172e-01	1.340737e+00
6.053619e-01	1.090474e+00
6.085067e-01	5.786030e-01
6.116514e-01	-2.058254e-01
6.147962e-01	-1.294371e+00
6.179409e-01	-2.748790e+00
6.210856e-01	-4.684564e+00
6.242304e-01	-7.332460e+00
6.273751e-01	-1.123665e+01
6.305198e-01	-1.819489e+01
6.336646e-01	-2.540268e+01
6.368093e-01	-1.496461e+01
6.399541e-01	-1.035778e+01
6.430988e-01	-7.660165e+00
6.462435e-01	-5.899104e+00
6.493883e-01	-4.719067e+00
6.525330e-01	-3.954123e+00
6.556777e-01	-3.516750e+00
6.588225e-01	-3.358929e+00
6.619672e-01	-3.456197e+00
6.651120e-01	-3.800936e+00
6.682567e-01	-4.400490e+00
6.714014e-01	-5.278994e+00
6.745462e-01	-6.483985e+00
6.776909e-01	-8.102038e+00
6.808356e-01	-1.029651e+01
6.839804e-01	-1.341272e+01
6.871251e-01	-1.835257e+01
6.902699e-01	-2.746175e+01
6.934146e-01	-2.191213e+01
6.965593e-01	-1.582603e+01
6.997041e-01	-1.242738e+01
7.028488e-01	-1.022389e+01
7.059935e-01	-8.708191e+00
7.091383e-01	-7.657137e+00
7.122830e-01	-6.955905e+00
7.154278e-01	-6.540391e+00
7.185725e-01	-6.374303e+00
7.217172e-01	-6.439027e+00
7.248620e-01	-6.729233e+00
7.280067e-01	-7.251729e+00
7.311514e-01	-8.027008e+00
7.342962e-01	-9.094241e+00
7.374409e-01	-1.052251e+01
7.405857e-01	-1.243619e+01
7.437304e-01	-1.507832e+01
7.468751e-01	-1.899661e+01
7.500199e-01	-2.550722e+01
7.531646e-01	-2.713220e+01
7.563093e-01	-2.029328e+01
7.594541e-01	-1.625362e+01
7.625988e-01	-1.365928e+01
7.657436e-01	-1.185885e+01
7.688883e-01	-1.057126e+01
7.720330e-01	-9.654817e+00
7.751778e-01	-9.030411e+00
7.783225e-01	-8.651588e+00
7.814672e-01	-8.491216e+00
7.846120e-01	-8.535179e+00
7.877567e-01	-8.779533e+00
7.909015e-01	-9.229791e+00
7.940462e-01	-9.902016e+00
7.971909e-01	-1.082621e+01
8.003357e-01	-1.205352e+01
8.034804e-01	-1.367143e+01
8.066251e-01	-1.583763e+01
8.097699e-01	-1.886330e+01
8.129146e-01	-2.340498e+01
8.160594e-01	-2.906644e+01
8.192041e-01	-2.521765e+01
8.223488e-01	-2.025116e+01
8.254936e-01	-1.704794e+01
8.286383e-01	-1.483919e+01
8.317830e-01	-1.323967e+01
8.349278e-01	-1.205881e+01
8.380725e-01	-1.119216e+01
8.412173e-01	-1.057809e+01
8.443620e-01	-1.017878e+01
8.475067e-01	-9.971080e+00
8.506515e-01	-9.941950e+00
8.537962e-01	-1.008617e+01
8.569409e-01	-1.040551e+01
8.600857e-01	-1.090911e+01
8.632304e-01	-1.161496e+01
8.663752e-01	-1.255337e+01
8.695199e-01	-1.377360e+01
8.726646e-01	-1.535692e+01
8.758094e-01	-1.744412e+01
8.789541e-01	-2.029432e+01
8.820988e-01	-2.435929e+01
8.852436e-01	-2.892956e+01
8.883883e-01	-2.648629e+01
8.915331e-01	-2.195221e+01
8.946778e-01	-1.876894e+01
8.978225e-01	-1.650626e+01
9.009673e-01	-1.482861e+01
9.041120e-01	-1.355514e+01
9.072567e-01	-1.258315e+01
9.104015e-01	-1.185041e+01
9.135462e-01	-1.131752e+01
9.166909e-01	-1.095901e+01
9.198357e-01	-1.075866e+01
9.229804e-01	-1.070693e+01
9.261252e-01	-1.079968e+01
9.292699e-01	-1.103756e+01
9.324146e-01	-1.142622e+01
9.355594e-01	-1.197705e+01
9.387041e-01	-1.270888e+01
9.418488e-01	-1.365113e+01
9.449936e-01	-1.484946e+01
9.481383e-01	-1.637635e+01
9.512831e-01	-1.835115e+01
9.544278e-01	-2.097474e+01
9.575725e-01	-2.452315e+01
9.607173e-01	-2.829780e+01
9.638620e-01	-2.712921e+01
9.670067e-01	-2.314545e+01
9.701515e-01	-1.999324e+01
9.732962e-01	-1.766420e+01
9.764410e-01	-1.589307e+01
9.795857e-01	-1.451237e+01
9.827304e-01	-1.342169e+01
9.858752e-01	-1.255837e+01
9.890199e-01	-1.188158e+01
9.921646e-01	-1.136394e+01
9.953094e-01	-1.098676e+01
9.984541e-01	-1.073743e+01
1.001599e+00	-1.060780e+01
1.004744e+00	-1.059330e+01
1.007888e+00	-1.069248e+01
1.011033e+00	-1.090687e+01
1.014178e+00	-1.124117e+01
1.017323e+00	-1.170376e+01
1.020467e+00	-1.230769e+01
1.023612e+00	-1.307237e+01
1.026757e+00	-1.402633e+01
1.029901e+00	-1.521205e+01
1.033046e+00	-1.669403e+01
1.036191e+00	-1.857217e+01
1.039336e+00	-2.099547e+01
1.042480e+00	-2.409325e+01
1.045625e+00	-2.709825e+01
1.048770e+00	-2.649487e+01
1.051915e+00	-2.319094e+01
1.055059e+00	-2.020290e+01
1.058204e+00	-1.787371e+01
1.061349e+00	-1.604454e+01
1.064494e+00	-1.457740e+01
1.067638e+00	-1.338128e+01
1.070783e+00	-1.239662e+01
1.073928e+00	-1.158335e+01
1.077073e+00	-1.091369e+01
1.080217e+00	-1.036792e+01
1.083362e+00	-9.931782e+00
1.086507e+00	-9.594985e+00
1.089652e+00	-9.350141e+00
1.092796e+00	-9.192154e+00
1.095941e+00	-9.117817e+00
1.099086e+00	-9.125586e+00
1.102230e+00	-9.215477e+00
1.105375e+00	-9.389086e+00
1.108520e+00	-9.649720e+00
1.111665e+00	-1.000266e+01
1.114809e+00	-1.045563e+01
1.117954e+00	-1.101948e+01
1.121099e+00	-1.170926e+01
1.124244e+00	-1.254595e+01
1.127388e+00	-1.355904e+01
1.130533e+00	-1.479062e+01
1.133678e+00	-1.630115e+01
1.136823e+00	-1.817464e+01
1.139967e+00	-2.050030e+01
1.143112e+00	-2.318012e+01
1.146257e+00	-2.500281e+01
1.149402e+00	-2.382445e+01
1.152546e+00	-2.104212e+01
1.155691e+00	-1.843135e+01
1.158836e+00	-1.628091e+01
1.161980e+00	-1.451917e+01
1.165125e+00	-1.305480e+01
1.168270e+00	-1.181933e+01
1.171415e+00	-1.076455e+01
1.174559e+00	-9.856370e+00
1.177704e+00	-9.070191e+00
1.180849e+00	-8.387852e+00
1.183994e+00	-7.795688e+00
1.187138e+00	-7.283245e+00
1.190283e+00	-6.842429e+00
1.193428e+00	-6.466921e+00
1.196573e+00	-6.151778e+00
1.199717e+00	-5.893153e+00
1.202862e+00	-5.688092e+00
1.206007e+00	-5.534398e+00
1.209152e+00	-5.430531e+00
1.212296e+00	-5.375554e+00
1.215441e+00	-5.369093e+00
1.218586e+00	-5.411332e+00
1.221730e+00	-5.503028e+00
1.224875e+00	-5.645556e+00
1.228020e+00	-5.840977e+00
1.231165e+00	-6.092148e+00
1.234309e+00	-6.402877e+00
1.237454e+00	-6.778139e+00
1.240599e+00	-7.224384e+00
1.243744e+00	-7.749968e+00
1.246888e+00	-8.365759e+00
1.250033e+00	-9.086011e+00
1.253178e+00	-9.929593e+00
1.256323e+00	-1.092170e+01
1.259467e+00	-1.209597e+01
1.262612e+00	-1.349595e+01
1.265757e+00	-1.517041e+01
1.268902e+00	-1.713662e+01
1.272046e+00	-1.920743e+01
1.275191e+00	-2.051428e+01
1.278336e+00	-1.982235e+01
1.281480e+00	-1.769457e+01
1.284625e+00	-1.537662e+01
1.287770e+00	-1.330673e+01
1.290915e+00	-1.152580e+01
1.294059e+00	-9.990322e+00
1.297204e+00	-8.651974e+00
1.300349e+00	-7.471631e+00
1.303494e+00	-6.419510e+00
1.306638e+00	-5.473093e+00
1.309783e+00	-4.615184e+00
1.312928e+00	-3.832457e+00
1.316073e+00	-3.114415e+00
1.319217e+00	-2.452663e+00
1.322362e+00	-1.840391e+00
1.325507e+00	-1.271996e+00
1.328652e+00	-7.428196e-01
1.331796e+00	-2.489387e-01
1.334941e+00	2.129795e-01
1.338086e+00	6.457936e-01
1.341230e+00	1.051976e+00
1.344375e+00	1.433683e+00
1.347520e+00	1.792805e+00
1.350665e+00	2.131014e+00
1.353809e+00	2.449796e+00
1.356954e+00	2.750480e+00
1.360099e+00	3.034258e+00
1.363244e+00	3.302208e+00
1.366388e+00	3.555310e+00
1.369533e+00	3.794452e+00
1.372678e+00	4.020450e+00
1.375823e+00	4.234053e+00
1.378967e+00	4.435948e+00
1.382112e+00	4.626775e+00
1.385257e+00	4.807122e+00
1.388402e+00	4.977541e+00
1.391546e+00	5.138543e+00
1.394691e+00	5.290608e+00
1.397836e+00	5.434186e+00
1.400981e+00	5.569698e+00
1.404125e+00	5.697543e+00
1.407270e+00	5.818096e+00
1.410415e+00	5.931711e+00
1.413559e+00	6.038726e+00
1.416704e+00	6.139458e+00
1.419849e+00	6.234211e+00
1.422994e+00	6.323274e+00
1.426138e+00	6.406923e+00
1.429283e+00	6.485418e+00
1.432428e+00	6.559013e+00
1.435573e+00	6.627945e+00
1.438717e+00	6.692447e+00
1.441862e+00	6.752737e+00
1.445007e+00	6.809028e+00
1.448152e+00	6.861522e+00
1.451296e+00	6.910414e+00
1.454441e+00	6.955891e+00
1.457586e+00	6.998134e+00
1.460731e+00	7.037316e+00
1.463875e+00	7.073603e+00
1.467020e+00	7.107156e+00
1.470165e+00	7.138129e+00
1.473309e+00	7.166671e+00
1.476454e+00	7.192924e+00
1.479599e+00	7.217025e+00
1.482744e+00	7.239106e+00
1.485888e+00	7.259295e+00
1.489033e+00	7.277713e+00
1.492178e+00	7.294477e+00
1.495323e+00	7.309699e+00
1.498467e+00	7.323486e+00
1.501612e+00	7.335940e+00
1.504757e+00	7.347160e+00
1.507902e+00	7.357239e+00
1.511046e+00	7.366265e+00
1.514191e+00	7.374324e+00
1.517336e+00	7.381495e+00
1.520481e+00	7.387853e+00
1.523625e+00	7.393470e+00
1.526770e+00	7.398412e+00
1.529915e+00	7.402743e+00
1.533059e+00	7.406520e+00
1.536204e+00	7.409796e+00
1.539349e+00	7.412622e+00
1.542494e+00	7.415043e+00
1.545638e+00	7.417099e+00
1.548783e+00	7.418828e+00
1.551928e+00	7.420260e+00
1.555073e+00	7.421425e+00
1.558217e+00	7.422346e+00
1.561362e+00	7.423042e+00
1.564507e+00	7.423528e+00
1.567652e+00	7.423816e+00
1.570796e+00	7.423911e+00


==> Data/beampattern_Interleaved_11_11_42_lambda.dat <==
theta	B
-1.570796e+00	1.261054e+01
-1.567652e+00	1.261054e+01
-1.564507e+00	1.261054e+01
-1.561362e+00	1.261053e+01
-1.558217e+00	1.261050e+01
-1.555073e+00	1.261044e+01
-1.551928e+00	1.261033e+01
-1.548783e+00	1.261014e+01
-1.545638e+00	1.260984e+01
-1.542494e+00	1.260942e+01
-1.539349e+00	1.260883e+01
-1.536204e+00	1.260803e+01
-1.533059e+00	1.260698e+01
-1.529915e+00	1.260563e+01
-1.526770e+00	1.260393e+01
-1.523625e+00	1.260182e+01
-1.520481e+00	1.259925e+01
-1.517336e+00	1.259614e+01
-1.514191e+00	1.259244e+01
-1.511046e+00	1.258806e+01
-1.507902e+00	1.258293e+01
-1.504757e+00	1.257698e+01
-1.501612e+00	1.257010e+01
-1.498467e+00	1.256222e+01
-1.495323e+00	1.255323e+01
-1.492178e+00	1.254305e+01
-1.489033e+00	1.253156e+01
-1.485888e+00	1.251866e+01
-1.482744e+00	1.250424e+01
-1.479599e+00	1.248817e+01
-1.476454e+00	1.247034e+01
-1.473309e+00	1.245062e+01
-1.470165e+00	1.242888e+01
-1.467020e+00	1.240498e+01
-1.463875e+00	1.237878e+01
-1.460731e+00	1.235012e+01
-1.457586e+00	1.231886e+01
-1.454441e+00	1.228484e+01
-1.451296e+00	1.224788e+01
-1.448152e+00	1.220782e+01
-1.445007e+00	1.216447e+01
-1.441862e+00	1.211766e+01
-1.438717e+00	1.206718e+01
-1.435573e+00	1.201283e+01
-1.432428e+00	1.195440e+01
-1.429283e+00	1.189168e+01
-1.426138e+00	1.182443e+01
-1.422994e+00	1.175242e+01
-1.419849e+00	1.167539e+01
-1.416704e+00	1.159308e+01
-1.413559e+00	1.150522e+01
-1.410415e+00	1.141153e+01
-1.407270e+00	1.131169e+01
-1.404125e+00	1.120540e+01
-1.400981e+00	1.109231e+01
-1.397836e+00	1.097208e+01
-1.394691e+00	1.084434e+01
-1.391546e+00	1.070867e+01
-1.388402e+00	1.056468e+01
-1.385257e+00	1.041190e+01
-1.382112e+00	1.024986e+01
-1.378967e+00	1.007806e+01
-1.375823e+00	9.895933e+00
-1.372678e+00	9.702907e+00
-1.369533e+00	9.498342e+00
-1.366388e+00	9.281552e+00
-1.363244e+00	9.051792e+00
-1.360099e+00	8.808250e+00
-1.356954e+00	8.550039e+00
-1.353809e+00	8.276183e+00
-1.350665e+00	7.985606e+00
-1.347520e+00	7.677116e+00
-1.344375e+00	7.349385e+00
-1.341230e+00	7.000925e+00
-1.338086e+00	6.630059e+00
-1.334941e+00	6.234886e+00
-1.331796e+00	5.813234e+00
-1.328652e+00	5.362605e+00
-1.325507e+00	4.880099e+00
-1.322362e+00	4.362316e+00
-1.319217e+00	3.805236e+00
-1.316073e+00	3.204043e+00
-1.312928e+00	2.552893e+00
-1.309783e+00	1.844592e+00
-1.306638e+00	1.070123e+00
-1.303494e+00	2.179683e-01
-1.300349e+00	-7.269445e-01
-1.297204e+00	-1.784897e+00
-1.294059e+00	-2.984141e+00
-1.290915e+00	-4.365764e+00
-1.287770e+00	-5.992968e+00
-1.284625e+00	-7.970618e+00
-1.281480e+00	-1.049272e+01
-1.278336e+00	-1.398567e+01
-1.275191e+00	-1.974949e+01
-1.272046e+00	-4.162489e+01
-1.268902e+00	-2.153003e+01
-1.265757e+00	-1.523186e+01
-1.262612e+00	-1.172219e+01
-1.259467e+00	-9.314213e+00
-1.256323e+00	-7.505192e+00
-1.253178e+00	-6.076254e+00
-1.250033e+00	-4.912374e+00
-1.246888e+00	-3.945718e+00
-1.243744e+00	-3.133040e+00
-1.240599e+00	-2.445195e+00
-1.237454e+00	-1.861718e+00
-1.234309e+00	-1.367793e+00
-1.231165e+00	-9.524596e-01
-1.228020e+00	-6.074897e-01
-1.224875e+00	-3.266604e-01
-1.221730e+00	-1.052715e-01
-1.218586e+00	6.018314e-02
-1.215441e+00	1.722415e-01
-1.212296e+00	2.326276e-01
-1.209152e+00	2.423537e-01
-1.206007e+00	2.017820e-01
-1.202862e+00	1.106538e-01
-1.199717e+00	-3.191243e-02
-1.196573e+00	-2.274529e-01
-1.193428e+00	-4.782237e-01
-1.190283e+00	-7.873073e-01
-1.187138e+00	-1.158772e+00
-1.183994e+00	-1.597902e+00
-1.180849e+00	-2.111540e+00
-1.177704e+00	-2.708578e+00
-1.174559e+00	-3.400707e+00
-1.171415e+00	-4.203570e+00
-1.168270e+00	-5.138614e+00
-1.165125e+00	-6.236220e+00
-1.161980e+00	-7.541327e+00
-1.158836e+00	-9.124360e+00
-1.155691e+00	-1.110496e+01
-1.152546e+00	-1.371203e+01
-1.149402e+00	-1.747777e+01
-1.146257e+00	-2.424146e+01
-1.143112e+00	-3.860278e+01
-1.139967e+00	-2.179825e+01
-1.136823e+00	-1.647708e+01
-1.133678e+00	-1.329049e+01
-1.130533e+00	-1.105002e+01
-1.127388e+00	-9.353982e+00
-1.124244e+00	-8.017695e+00
-1.121099e+00	-6.941162e+00
-1.117954e+00	-6.064447e+00
-1.114809e+00	-5.349100e+00
-1.111665e+00	-4.769299e+00
-1.108520e+00	-4.307191e+00
-1.105375e+00	-3.950268e+00
-1.102230e+00	-3.689808e+00
-1.099086e+00	-3.519928e+00
-1.095941e+00	-3.436998e+00
-1.092796e+00	-3.439308e+00
-1.089652e+00	-3.526897e+00
-1.086507e+00	-3.701539e+00
-1.083362e+00	-3.966867e+00
-1.080217e+00	-4.328660e+00
-1.077073e+00	-4.795347e+00
-1.073928e+00	-5.378846e+00
-1.070783e+00	-6.095912e+00
-1.067638e+00	-6.970401e+00
-1.064494e+00	-8.037216e+00
-1.061349e+00	-9.349638e+00
-1.058204e+00	-1.099423e+01
-1.055059e+00	-1.312512e+01
-1.051915e+00	-1.605865e+01
-1.048770e+00	-2.062950e+01
-1.045625e+00	-3.091542e+01
-1.042480e+00	-2.854662e+01
-1.039336e+00	-1.992672e+01
-1.036191e+00	-1.576567e+01
-1.033046e+00	-1.305787e+01
-1.029901e+00	-1.109420e+01
-1.026757e+00	-9.593747e+00
-1.023612e+00	-8.416915e+00
-1.020467e+00	-7.484805e+00
-1.017323e+00	-6.749077e+00
-1.014178e+00	-6.178621e+00
-1.011033e+00	-5.752937e+00
-1.007888e+00	-5.458584e+00
-1.004744e+00	-5.287206e+00
-1.001599e+00	-5.234423e+00
-9.984541e-01	-5.299281e+00
-9.953094e-01	-5.484114e+00
-9.921646e-01	-5.794774e+00
-9.890199e-01	-6.241298e+00
-9.858752e-01	-6.839176e+00
-9.827304e-01	-7.611620e+00
-9.795857e-01	-8.593645e+00
-9.764410e-01	-9.839783e+00
-9.732962e-01	-1.144000e+01
-9.701515e-01	-1.355678e+01
-9.670067e-01	-1.652992e+01
-9.638620e-01	-2.128581e+01
-9.607173e-01	-3.287517e+01
-9.575725e-01	-2.739040e+01
-9.544278e-01	-1.949808e+01
-9.512831e-01	-1.551410e+01
-9.481383e-01	-1.289581e+01
-9.449936e-01	-1.099847e+01
-9.418488e-01	-9.560273e+00
-9.387041e-01	-8.449800e+00
-9.355594e-01	-7.592708e+00
-9.324146e-01	-6.943906e+00
-9.292699e-01	-6.475150e+00
-9.261252e-01	-6.168914e+00
-9.229804e-01	-6.015203e+00
-9.198357e-01	-6.009928e+00
-9.166909e-01	-6.154270e+00
-9.135462e-01	-6.454802e+00
-9.104015e-01	-6.924424e+00
-9.072567e-01	-7.584412e+00
-9.041120e-01	-8.468374e+00
-9.009673e-01	-9.629924e+00
-8.978225e-01	-1.115867e+01
-8.946778e-01	-1.321772e+01
-8.915331e-01	-1.614995e+01
-8.883883e-01	-2.089657e+01
-8.852436e-01	-3.272524e+01
-8.820988e-01	-2.673181e+01
-8.789541e-01	-1.889703e+01
-8.758094e-01	-1.492857e+01
-8.726646e-01	-1.232515e+01
-8.695199e-01	-1.044944e+01
-8.663752e-01	-9.042467e+00
-8.632304e-01	-7.974653e+00
-8.600857e-01	-7.173362e+00
-8.569409e-01	-6.595439e+00
-8.537962e-01	-6.215042e+00
-8.506515e-01	-6.017779e+00
-8.475067e-01	-5.997872e+00
-8.443620e-01	-6.157088e+00
-8.412173e-01	-6.504989e+00
-8.380725e-01	-7.060608e+00
-8.349278e-01	-7.856242e+00
-8.317830e-01	-8.945200e+00
-8.286383e-01	-1.041827e+01
-8.254936e-01	-1.244282e+01
-8.223488e-01	-1.537521e+01
-8.192041e-01	-2.021392e+01
-8.160594e-01	-3.304115e+01
-8.129146e-01	-2.513088e+01
-8.097699e-01	-1.759638e+01
-8.066251e-01	-1.370592e+01
-8.034804e-01	-1.114459e+01
-8.003357e-01	-9.304608e+00
-7.971909e-01	-7.936572e+00
-7.940462e-01	-6.915584e+00
-7.909015e-01	-6.172277e+00
-7.877567e-01	-5.666534e+00
-7.846120e-01	-5.375963e+00
-7.814672e-01	-5.290564e+00
-7.783225e-01	-5.410578e+00
-7.751778e-01	-5.746478e+00
-7.720330e-01	-6.321092e+00
-7.688883e-01	-7.174883e+00
-7.657436e-01	-8.377363e+00
-7.625988e-01	-1.005306e+01
-7.594541e-01	-1.244951e+01
-7.563093e-01	-1.616690e+01
-7.531646e-01	-2.347131e+01
-7.500199e-01	-3.197785e+01
-7.468751e-01	-1.856373e+01
-7.437304e-01	-1.356128e+01
-7.405857e-01	-1.050663e+01
-7.374409e-01	-8.381813e+00
-7.342962e-01	-6.827749e+00
-7.311514e-01	-5.678076e+00
-7.280067e-01	-4.844737e+00
-7.248620e-01	-4.278551e+00
-7.217172e-01	-3.952980e+00
-7.185725e-01	-3.857016e+00
-7.154278e-01	-3.992517e+00
-7.122830e-01	-4.374584e+00
-7.091383e-01	-5.035129e+00
-7.059935e-01	-6.031678e+00
-7.028488e-01	-7.467484e+00
-6.997041e-01	-9.542103e+00
-6.965593e-01	-1.270817e+01
-6.934146e-01	-1.840476e+01
-6.902699e-01	-5.096346e+01
-6.871251e-01	-1.840631e+01
-6.839804e-01	-1.229504e+01
-6.808356e-01	-8.809051e+00
-6.776909e-01	-6.440926e+00
-6.745462e-01	-4.725437e+00
-6.714014e-01	-3.459955e+00
-6.682567e-01	-2.541176e+00
-6.651120e-01	-1.913072e+00
-6.619672e-01	-1.546515e+00
-6.588225e-01	-1.430745e+00
-6.556777e-01	-1.570549e+00
-6.525330e-01	-1.987451e+00
-6.493883e-01	-2.725605e+00
-6.462435e-01	-3.866281e+00
-6.430988e-01	-5.563249e+00
-6.399541e-01	-8.143400e+00
-6.368093e-01	-1.249758e+01
-6.336646e-01	-2.342895e+01
-6.305198e-01	-1.887131e+01
-6.273751e-01	-1.040871e+01
-6.242304e-01	-6.178600e+00
-6.210856e-01	-3.398511e+00
-6.179409e-01	-1.396092e+00
-6.147962e-01	9.524981e-02
-6.116514e-01	1.204957e+00
-6.085067e-01	2.001436e+00
-6.053619e-01	2.519933e+00
-6.022172e-01	2.773761e+00
-5.990725e-01	2.757913e+00
-5.959277e-01	2.447488e+00
-5.927830e-01	1.789879e+00
-5.896383e-01	6.849609e-01
-5.864935e-01	-1.066146e+00
-5.833488e-01	-3.921732e+00
-5.802040e-01	-9.358457e+00
-5.770593e-01	-3.150939e+01
-5.739146e-01	-8.212036e+00
-5.707698e-01	-1.837097e+00
-5.676251e-01	2.016167e+00
-5.644804e-01	4.795753e+00
-5.613356e-01	6.960383e+00
-5.581909e-01	8.715414e+00
-5.550461e-01	1.017068e+01
-5.519014e-01	1.139175e+01
-5.487567e-01	1.242075e+01
-5.456119e-01	1.328616e+01
-5.424672e-01	1.400792e+01
-5.393225e-01	1.460029e+01
-5.361777e-01	1.507356e+01
-5.330330e-01	1.543506e+01
-5.298883e-01	1.568989e+01
-5.267435e-01	1.584127e+01
-5.235988e-01	1.589083e+01
-5.204540e-01	1.583873e+01
-5.173093e-01	1.568366e+01
-5.141646e-01	1.542278e+01
-5.110198e-01	1.505155e+01
-5.078751e-01	1.456335e+01
-5.047304e-01	1.394895e+01
-5.015856e-01	1.319572e+01
-4.984409e-01	1.228618e+01
-4.952961e-01	1.119586e+01
-4.921514e-01	9.889374e+00
-4.890067e-01	8.313301e+00
-4.858619e-01	6.381796e+00
-4.827172e-01	3.943731e+00
-4.795725e-01	6.929657e-01
-4.764277e-01	-4.162886e+00
-4.732830e-01	-1.431516e+01
-4.701382e-01	-1.410607e+01
-4.669935e-01	-5.477279e+00
-4.638488e-01	-1.776205e+00
-4.607040e-01	3.528524e-01
-4.575593e-01	1.653984e+00
-4.544146e-01	2.410418e+00
-4.512698e-01	2.753941e+00
-4.481251e-01	2.749033e+00
-4.449803e-01	2.422258e+00
-4.418356e-01	1.772435e+00
-4.386909e-01	7.706936e-01
-4.355461e-01	-6.495200e-01
-4.324014e-01	-2.621360e+00
-4.292567e-01	-5.427121e+00
-4.261119e-01	-9.800229e+00
-4.229672e-01	-1.901062e+01
-4.198224e-01	-2.073080e+01
-4.166777e-01	-1.101989e+01
-4.135330e-01	-6.937936e+00
-4.103882e-01	-4.540504e+00
-4.072435e-01	-3.021214e+00
-4.040988e-01	-2.079617e+00
-4.009540e-01	-1.577360e+00
-3.978093e-01	-1.447465e+00
-3.946645e-01	-1.663301e+00
-3.915198e-01	-2.228367e+00
-3.883751e-01	-3.177359e+00
-3.852303e-01	-4.589468e+00
-3.820856e-01	-6.626770e+00
-3.789409e-01	-9.650356e+00
-3.757961e-01	-1.470201e+01
-3.726514e-01	-2.872947e+01
-3.695066e-01	-1.938254e+01
-3.663619e-01	-1.231123e+01
-3.632172e-01	-8.792643e+00
-3.600724e-01	-6.629317e+00
-3.569277e-01	-5.237842e+00
-3.537830e-01	-4.382593e+00
-3.506382e-01	-3.952581e+00
-3.474935e-01	-3.896466e+00
-3.443487e-01	-4.200112e+00
-3.412040e-01	-4.881135e+00
-3.380593e-01	-5.995489e+00
-3.349145e-01	-7.662138e+00
-3.317698e-01	-1.013472e+01
-3.286251e-01	-1.405443e+01
-3.254803e-01	-2.199744e+01
-3.223356e-01	-2.787078e+01
-3.191908e-01	-1.613875e+01
-3.160461e-01	-1.160324e+01
-3.129014e-01	-8.947386e+00
-3.097566e-01	-7.241290e+00
-3.066119e-01	-6.153164e+00
-3.034672e-01	-5.534018e+00
-3.003224e-01	-5.313731e+00
-2.971777e-01	-5.466804e+00
-2.940329e-01	-6.002023e+00
-2.908882e-01	-6.965786e+00
-2.877435e-01	-8.462178e+00
-2.845987e-01	-1.071233e+01
-2.814540e-01	-1.425431e+01
-2.783093e-01	-2.100907e+01
-2.751645e-01	-3.441037e+01
-2.720198e-01	-1.810610e+01
-2.688750e-01	-1.300400e+01
-2.657303e-01	-1.009604e+01
-2.625856e-01	-8.232728e+00
-2.594408e-01	-7.029752e+00
-2.562961e-01	-6.319201e+00
-2.531514e-01	-6.022577e+00
-2.500066e-01	-6.110289e+00
-2.468619e-01	-6.589223e+00
-2.437171e-01	-7.505430e+00
-2.405724e-01	-8.964497e+00
-2.374277e-01	-1.119297e+01
-2.342829e-01	-1.474793e+01
-2.311382e-01	-2.166359e+01
-2.279935e-01	-3.301322e+01
-2.248487e-01	-1.804800e+01
-2.217040e-01	-1.303053e+01
-2.185592e-01	-1.013524e+01
-2.154145e-01	-8.266899e+00
-2.122698e-01	-7.054051e+00
-2.091250e-01	-6.334032e+00
-2.059803e-01	-6.031694e+00
-2.028356e-01	-6.120759e+00
-1.996908e-01	-6.612676e+00
-1.965461e-01	-7.561276e+00
-1.934013e-01	-9.087885e+00
-1.902566e-01	-1.145771e+01
-1.871119e-01	-1.535725e+01
-1.839671e-01	-2.369454e+01
-1.808224e-01	-2.693682e+01
-1.776777e-01	-1.626451e+01
-1.745329e-01	-1.179293e+01
-1.713882e-01	-9.102741e+00
-1.682435e-01	-7.339137e+00
-1.650987e-01	-6.190765e+00
-1.619540e-01	-5.518255e+00
-1.588092e-01	-5.258921e+00
-1.556645e-01	-5.395963e+00
-1.525198e-01	-5.951392e+00
-1.493750e-01	-6.995419e+00
-1.462303e-01	-8.682124e+00
-1.430856e-01	-1.136109e+01
-1.399408e-01	-1.603724e+01
-1.367961e-01	-2.898463e+01
-1.336513e-01	-2.057864e+01
-1.305066e-01	-1.311928e+01
-1.273619e-01	-9.320599e+00
-1.242171e-01	-6.912247e+00
-1.210724e-01	-5.299473e+00
-1.179277e-01	-4.245159e+00
-1.147829e-01	-3.640834e+00
-1.116382e-01	-3.441253e+00
-1.084934e-01	-3.643582e+00
-1.053487e-01	-4.286316e+00
-1.022040e-01	-5.466837e+00
-9.905923e-02	-7.397839e+00
-9.591449e-02	-1.059818e+01
-9.276975e-02	-1.688667e+01
-8.962502e-02	-3.140422e+01
-8.648028e-02	-1.395104e+01
-8.333554e-02	-8.465138e+00
-8.019080e-02	-5.233324e+00
-7.704607e-02	-3.062451e+00
-7.390133e-02	-1.558311e+00
-7.075659e-02	-5.502566e-01
-6.761185e-02	3.987862e-02
-6.446712e-02	2.386330e-01
-6.132238e-02	3.196232e-02
-5.817764e-02	-6.414992e-01
-5.503290e-02	-1.922136e+00
-5.188817e-02	-4.128865e+00
-4.874343e-02	-8.153309e+00
-4.559869e-02	-1.878503e+01
-4.245395e-02	-1.351125e+01
-3.930922e-02	-4.927431e+00
-3.616448e-02	-4.266319e-01
-3.301974e-02	2.647744e+00
-2.987501e-02	4.959860e+00
-2.673027e-02	6.779701e+00
-2.358553e-02	8.243957e+00
-2.044079e-02	9.431238e+00
-1.729606e-02	1.039057e+01
-1.415132e-02	1.115415e+01
-1.100658e-02	1.174375e+01
-7.861843e-03	1.217421e+01
-4.717106e-03	1.245538e+01
-1.572369e-03	1.259330e+01
1.572369e-03	1.259082e+01
4.717106e-03	1.244787e+01
7.861843e-03	1.216151e+01
1.100658e-02	1.172556e+01
1.415132e-02	1.113000e+01
1.729606e-02	1.035978e+01
2.044079e-02	9.392817e+00
2.358553e-02	8.196406e+00
2.673027e-02	6.720697e+00
2.987501e-02	4.885554e+00
3.301974e-02	2.551104e+00
3.616448e-02	-5.606249e-01
3.930922e-02	-5.141285e+00
4.245395e-02	-1.404527e+01
4.559869e-02	-1.797734e+01
4.874343e-02	-7.937021e+00
5.188817e-02	-4.015851e+00
5.503290e-02	-1.854079e+00
5.817764e-02	-6.003103e-01
6.132238e-02	5.384316e-02
6.446712e-02	2.446434e-01
6.761185e-02	3.129510e-02
7.075659e-02	-5.737176e-01
7.390133e-02	-1.598582e+00
7.704607e-02	-3.123978e+00
8.019080e-02	-5.325725e+00
8.333554e-02	-8.612389e+00
8.648028e-02	-1.424127e+01
8.962502e-02	-3.341118e+01
9.276975e-02	-1.650592e+01
9.591449e-02	-1.042635e+01
9.905923e-02	-7.293046e+00
1.022040e-01	-5.397200e+00
1.053487e-01	-4.239920e+00
1.084934e-01	-3.615047e+00
1.116382e-01	-3.428145e+00
1.147829e-01	-3.642487e+00
1.179277e-01	-4.262399e+00
1.210724e-01	-5.334977e+00
1.242171e-01	-6.971896e+00
1.273619e-01	-9.417667e+00
1.305066e-01	-1.329107e+01
1.336513e-01	-2.101737e+01
1.367961e-01	-2.786249e+01
1.399408e-01	-1.577665e+01
1.430856e-01	-1.121666e+01
1.462303e-01	-8.586153e+00
1.493750e-01	-6.927826e+00
1.525198e-01	-5.903833e+00
1.556645e-01	-5.364523e+00
1.588092e-01	-5.241911e+00
1.619540e-01	-5.515477e+00
1.650987e-01	-6.203461e+00
1.682435e-01	-7.370546e+00
1.713882e-01	-9.159911e+00
1.745329e-01	-1.189258e+01
1.776777e-01	-1.646000e+01
1.808224e-01	-2.766902e+01
1.839671e-01	-2.317095e+01
1.871119e-01	-1.515405e+01
1.902566e-01	-1.133270e+01
1.934013e-01	-9.000305e+00
1.965461e-01	-7.497165e+00
1.996908e-01	-6.565864e+00
2.028356e-01	-6.088305e+00
2.059803e-01	-6.012404e+00
2.091250e-01	-6.327995e+00
2.122698e-01	-7.062700e+00
2.154145e-01	-8.293684e+00
2.185592e-01	-1.018769e+01
2.217040e-01	-1.312717e+01
2.248487e-01	-1.825435e+01
2.279935e-01	-3.426673e+01
2.311382e-01	-2.129323e+01
2.342829e-01	-1.457707e+01
2.374277e-01	-1.108213e+01
2.405724e-01	-8.884406e+00
2.437171e-01	-7.445334e+00
2.468619e-01	-6.544214e+00
2.500066e-01	-6.078004e+00
2.531514e-01	-6.002094e+00
2.562961e-01	-6.310694e+00
2.594408e-01	-7.034592e+00
2.625856e-01	-8.254127e+00
2.657303e-01	-1.014098e+01
2.688750e-01	-1.308984e+01
2.720198e-01	-1.829550e+01
2.751645e-01	-3.579331e+01
2.783093e-01	-2.068628e+01
2.814540e-01	-1.410048e+01
2.845987e-01	-1.061096e+01
2.877435e-01	-8.388007e+00
2.908882e-01	-6.909403e+00
2.940329e-01	-5.959096e+00
2.971777e-01	-5.435223e+00
3.003224e-01	-5.292638e+00
3.034672e-01	-5.523495e+00
3.066119e-01	-6.154294e+00
3.097566e-01	-7.256648e+00
3.129014e-01	-8.982495e+00
3.160461e-01	-1.167133e+01
3.191908e-01	-1.628357e+01
3.223356e-01	-2.853052e+01
3.254803e-01	-2.163949e+01
3.286251e-01	-1.390263e+01
3.317698e-01	-1.003725e+01
3.349145e-01	-7.591338e+00
3.380593e-01	-5.941606e+00
3.412040e-01	-4.839768e+00
3.443487e-01	-4.169089e+00
3.474935e-01	-3.874809e+00
3.506382e-01	-3.940142e+00
3.537830e-01	-4.380027e+00
3.569277e-01	-5.246880e+00
3.600724e-01	-6.653633e+00
3.632172e-01	-8.840438e+00
3.663619e-01	-1.240539e+01
3.695066e-01	-1.963967e+01
3.726514e-01	-2.792427e+01
3.757961e-01	-1.452407e+01
3.789409e-01	-9.547512e+00
3.820856e-01	-6.554867e+00
3.852303e-01	-4.535542e+00
3.883751e-01	-3.135980e+00
3.915198e-01	-2.196890e+00
3.946645e-01	-1.640423e+00
3.978093e-01	-1.432696e+00
4.009540e-01	-1.570872e+00
4.040988e-01	-2.082318e+00
4.072435e-01	-3.035138e+00
4.103882e-01	-4.569893e+00
4.135330e-01	-6.992659e+00
4.166777e-01	-1.113078e+01
4.198224e-01	-2.113700e+01
4.229672e-01	-1.865628e+01
4.261119e-01	-9.667114e+00
4.292567e-01	-5.344142e+00
4.324014e-01	-2.561848e+00
4.355461e-01	-6.044613e-01
4.386909e-01	8.053247e-01
4.418356e-01	1.798661e+00
4.449803e-01	2.441082e+00
4.481251e-01	2.760806e+00
4.512698e-01	2.758459e+00
4.544146e-01	2.406840e+00
4.575593e-01	1.640476e+00
4.607040e-01	3.256380e-01
4.638488e-01	-1.825787e+00
4.669935e-01	-5.575469e+00
4.701382e-01	-1.442936e+01
4.732830e-01	-1.394809e+01
4.764277e-01	-4.031784e+00
4.795725e-01	7.749247e-01
4.827172e-01	4.003704e+00
4.858619e-01	6.428860e+00
4.890067e-01	8.351598e+00
4.921514e-01	9.921143e+00
4.952961e-01	1.122245e+01
4.984409e-01	1.230846e+01
5.015856e-01	1.321428e+01
5.047304e-01	1.396423e+01
5.078751e-01	1.457563e+01
5.110198e-01	1.506108e+01
5.141646e-01	1.542971e+01
5.173093e-01	1.568810e+01
5.204540e-01	1.584077e+01
5.235988e-01	1.589053e+01
5.267435e-01	1.583863e+01
5.298883e-01	1.568491e+01
5.330330e-01	1.542769e+01
5.361777e-01	1.506373e+01
5.393225e-01	1.458790e+01
5.424672e-01	1.399279e+01
5.456119e-01	1.326807e+01
5.487567e-01	1.239939e+01
5.519014e-01	1.136666e+01
5.550461e-01	1.014121e+01
5.581909e-01	8.680572e+00
5.613356e-01	6.918581e+00
5.644804e-01	4.744212e+00
5.676251e-01	1.949335e+00
5.707698e-01	-1.933047e+00
5.739146e-01	-8.391864e+00
5.770593e-01	-3.142786e+01
5.802040e-01	-9.210374e+00
5.833488e-01	-3.857835e+00
5.864935e-01	-1.031682e+00
5.896383e-01	7.037022e-01
5.927830e-01	1.798298e+00
5.959277e-01	2.448186e+00
5.990725e-01	2.752250e+00
6.022172e-01	2.762435e+00
6.053619e-01	2.503213e+00
6.085067e-01	1.979238e+00
6.116514e-01	1.176826e+00
6.147962e-01	6.023044e-02
6.179409e-01	-1.439788e+00
6.210856e-01	-3.454347e+00
6.242304e-01	-6.254190e+00
6.273751e-01	-1.052602e+01
6.305198e-01	-1.915981e+01
6.336646e-01	-2.301151e+01
6.368093e-01	-1.239535e+01
6.399541e-01	-8.093839e+00
6.430988e-01	-5.536422e+00
6.462435e-01	-3.852787e+00
6.493883e-01	-2.721349e+00
6.525330e-01	-1.990349e+00
6.556777e-01	-1.579471e+00
6.588225e-01	-1.445098e+00
6.619672e-01	-1.566072e+00
6.651120e-01	-1.937908e+00
6.682567e-01	-2.571690e+00
6.714014e-01	-3.496974e+00
6.745462e-01	-4.770476e+00
6.776909e-01	-6.496812e+00
6.808356e-01	-8.881621e+00
6.839804e-01	-1.239918e+01
6.871251e-01	-1.860314e+01
6.902699e-01	-4.669836e+01
6.934146e-01	-1.825710e+01
6.965593e-01	-1.264562e+01
6.997041e-01	-9.509702e+00
7.028488e-01	-7.451239e+00
7.059935e-01	-6.025999e+00
7.091383e-01	-5.037274e+00
7.122830e-01	-4.383062e+00
7.154278e-01	-4.006494e+00
7.185725e-01	-3.876060e+00
7.217172e-01	-3.976954e+00
7.248620e-01	-4.307575e+00
7.280067e-01	-4.879219e+00
7.311514e-01	-5.718807e+00
7.342962e-01	-6.876133e+00
7.374409e-01	-8.440386e+00
7.405857e-01	-1.058040e+01
7.437304e-01	-1.366208e+01
7.468751e-01	-1.873200e+01
7.500199e-01	-3.273142e+01
7.531646e-01	-2.325098e+01
7.563093e-01	-1.608725e+01
7.594541e-01	-1.240974e+01
7.625988e-01	-1.003288e+01
7.657436e-01	-8.369320e+00
7.688883e-01	-7.175466e+00
7.720330e-01	-6.328410e+00
7.751778e-01	-5.759445e+00
7.783225e-01	-5.428574e+00
7.814672e-01	-5.313272e+00
7.846120e-01	-5.403304e+00
7.877567e-01	-5.698648e+00
7.909015e-01	-6.209549e+00
7.940462e-01	-6.958731e+00
7.971909e-01	-7.986818e+00
8.003357e-01	-9.364082e+00
8.034804e-01	-1.121726e+01
8.066251e-01	-1.380032e+01
8.097699e-01	-1.773632e+01
8.129146e-01	-2.544379e+01
8.160594e-01	-3.246797e+01
8.192041e-01	-2.008996e+01
8.223488e-01	-1.531751e+01
8.254936e-01	-1.241246e+01
8.286383e-01	-1.040335e+01
8.317830e-01	-8.940565e+00
8.349278e-01	-7.859224e+00
8.380725e-01	-7.069685e+00
8.412173e-01	-6.519250e+00
8.443620e-01	-6.175989e+00
8.475067e-01	-6.021120e+00
8.506515e-01	-6.045275e+00
8.537962e-01	-6.246865e+00
8.569409e-01	-6.631857e+00
8.600857e-01	-7.214884e+00
8.632304e-01	-8.022128e+00
8.663752e-01	-9.097299e+00
8.695199e-01	-1.051403e+01
8.726646e-01	-1.240399e+01
8.758094e-01	-1.503134e+01
8.789541e-01	-1.905133e+01
8.820988e-01	-2.709498e+01
8.852436e-01	-3.221108e+01
8.883883e-01	-2.076750e+01
8.915331e-01	-1.608731e+01
8.946778e-01	-1.318305e+01
8.978225e-01	-1.113984e+01
9.009673e-01	-9.621567e+00
9.041120e-01	-8.467685e+00
9.072567e-01	-7.589758e+00
9.104015e-01	-6.934798e+00
9.135462e-01	-6.469568e+00
9.166909e-01	-6.173033e+00
9.198357e-01	-6.032470e+00
9.229804e-01	-6.041449e+00
9.261252e-01	-6.198922e+00
9.292699e-01	-6.509116e+00
9.324146e-01	-6.982199e+00
9.355594e-01	-7.635929e+00
9.387041e-01	-8.498901e+00
9.418488e-01	-9.616785e+00
9.449936e-01	-1.106499e+01
9.481383e-01	-1.297716e+01
9.512831e-01	-1.562073e+01
9.544278e-01	-1.965989e+01
9.575725e-01	-2.778095e+01
9.607173e-01	-3.236270e+01
9.638620e-01	-2.114738e+01
9.670067e-01	-1.645978e+01
9.701515e-01	-1.351547e+01
9.732962e-01	-1.141488e+01
9.764410e-01	-9.825266e+00
9.795857e-01	-8.586756e+00
9.827304e-01	-7.610614e+00
9.858752e-01	-6.842951e+00
9.890199e-01	-6.249132e+00
9.921646e-01	-5.806182e+00
9.953094e-01	-5.498774e+00
9.984541e-01	-5.316995e+00
1.001599e+00	-5.255089e+00
1.004744e+00	-5.310809e+00
1.007888e+00	-5.485195e+00
1.011033e+00	-5.782724e+00
1.014178e+00	-6.211869e+00
1.017323e+00	-6.786228e+00
1.020467e+00	-7.526529e+00
1.023612e+00	-8.464239e+00
1.026757e+00	-9.648299e+00
1.029901e+00	-1.115874e+01
1.033046e+00	-1.313754e+01
1.036191e+00	-1.587180e+01
1.039336e+00	-2.009290e+01
1.042480e+00	-2.899255e+01
1.045625e+00	-3.048141e+01
1.048770e+00	-2.049467e+01
1.051915e+00	-1.598594e+01
1.055059e+00	-1.307936e+01
1.058204e+00	-1.096371e+01
1.061349e+00	-9.329036e+00
1.064494e+00	-8.023678e+00
1.067638e+00	-6.962220e+00
1.070783e+00	-6.091993e+00
1.073928e+00	-5.378449e+00
1.077073e+00	-4.797954e+00
1.080217e+00	-4.333901e+00
1.083362e+00	-3.974478e+00
1.086507e+00	-3.711329e+00
1.089652e+00	-3.538737e+00
1.092796e+00	-3.453119e+00
1.095941e+00	-3.452746e+00
1.099086e+00	-3.537619e+00
1.102230e+00	-3.709495e+00
1.105375e+00	-3.972053e+00
1.108520e+00	-4.331237e+00
1.111665e+00	-4.795847e+00
1.114809e+00	-5.378498e+00
1.117954e+00	-6.097196e+00
1.121099e+00	-6.978000e+00
1.124244e+00	-8.059748e+00
1.127388e+00	-9.403060e+00
1.130533e+00	-1.110928e+01
1.133678e+00	-1.336617e+01
1.136823e+00	-1.658427e+01
1.139967e+00	-2.199260e+01
1.143112e+00	-4.006538e+01
1.146257e+00	-2.402419e+01
1.149402e+00	-1.738123e+01
1.152546e+00	-1.365319e+01
1.155691e+00	-1.106461e+01
1.158836e+00	-9.095060e+00
1.161980e+00	-7.519416e+00
1.165125e+00	-6.219631e+00
1.168270e+00	-5.126062e+00
1.171415e+00	-4.194205e+00
1.174559e+00	-3.393937e+00
1.177704e+00	-2.703973e+00
1.180849e+00	-2.108782e+00
1.183994e+00	-1.596748e+00
1.187138e+00	-1.159034e+00
1.190283e+00	-7.888380e-01
1.193428e+00	-4.809068e-01
1.196573e+00	-2.311968e-01
1.199717e+00	-3.664553e-02
1.202862e+00	1.049864e-01
1.206007e+00	1.952206e-01
1.209152e+00	2.349254e-01
1.212296e+00	2.243474e-01
1.215441e+00	1.631118e-01
1.218586e+00	5.019400e-02
1.221730e+00	-1.161439e-01
1.224875e+00	-3.384554e-01
1.228020e+00	-6.202653e-01
1.231165e+00	-9.662962e-01
1.234309e+00	-1.382800e+00
1.237454e+00	-1.878044e+00
1.240599e+00	-2.463043e+00
1.243744e+00	-3.152686e+00
1.246888e+00	-3.967552e+00
1.250033e+00	-4.936966e+00
1.253178e+00	-6.104471e+00
1.256323e+00	-7.538439e+00
1.259467e+00	-9.354988e+00
1.262612e+00	-1.177558e+01
1.265757e+00	-1.531098e+01
1.268902e+00	-2.169145e+01
1.272046e+00	-4.013583e+01
1.275191e+00	-1.962469e+01
1.278336e+00	-1.392285e+01
1.281480e+00	-1.045186e+01
1.284625e+00	-7.941015e+00
1.287770e+00	-5.970213e+00
1.290915e+00	-4.347619e+00
1.294059e+00	-2.969311e+00
1.297204e+00	-1.772566e+00
1.300349e+00	-7.165629e-01
1.303494e+00	2.267866e-01
1.306638e+00	1.077661e+00
1.309783e+00	1.851063e+00
1.312928e+00	2.558464e+00
1.316073e+00	3.208844e+00
1.319217e+00	3.809372e+00
1.322362e+00	4.365874e+00
1.325507e+00	4.883149e+00
1.328652e+00	5.365209e+00
1.331796e+00	5.815442e+00
1.334941e+00	6.236741e+00
1.338086e+00	6.631599e+00
1.341230e+00	7.002182e+00
1.344375e+00	7.350388e+00
1.347520e+00	7.677891e+00
1.350665e+00	7.986174e+00
1.353809e+00	8.276564e+00
1.356954e+00	8.550251e+00
1.360099e+00	8.808309e+00
1.363244e+00	9.051712e+00
1.366388e+00	9.281345e+00
1.369533e+00	9.498021e+00
1.372678e+00	9.702482e+00
1.375823e+00	9.895415e+00
1.378967e+00	1.007745e+01
1.382112e+00	1.024918e+01
1.385257e+00	1.041115e+01
1.388402e+00	1.056386e+01
1.391546e+00	1.070780e+01
1.394691e+00	1.084342e+01
1.397836e+00	1.097112e+01
1.400981e+00	1.109131e+01
1.404125e+00	1.120435e+01
1.407270e+00	1.131061e+01
1.410415e+00	1.141042e+01
1.413559e+00	1.150409e+01
1.416704e+00	1.159193e+01
1.419849e+00	1.167422e+01
1.422994e+00	1.175123e+01
1.426138e+00	1.182323e+01
1.429283e+00	1.189047e+01
1.432428e+00	1.195319e+01
1.435573e+00	1.201160e+01
1.438717e+00	1.206595e+01
1.441862e+00	1.211643e+01
1.445007e+00	1.216324e+01
1.448152e+00	1.220659e+01
1.451296e+00	1.224665e+01
1.454441e+00	1.228361e+01
1.457586e+00	1.231764e+01
1.460731e+00	1.234890e+01
1.463875e+00	1.237756e+01
1.467020e+00	1.240377e+01
1.470165e+00	1.242768e+01
1.473309e+00	1.244943e+01
1.476454e+00	1.246915e+01
1.479599e+00	1.248699e+01
1.482744e+00	1.250306e+01
1.485888e+00	1.251749e+01
1.489033e+00	1.253040e+01
1.492178e+00	1.254190e+01
1.495323e+00	1.255209e+01
1.498467e+00	1.256109e+01
1.501612e+00	1.256898e+01
1.504757e+00	1.257586e+01
1.507902e+00	1.258183e+01
1.511046e+00	1.258697e+01
1.514191e+00	1.259135e+01
1.517336e+00	1.259507e+01
1.520481e+00	1.259818e+01
1.523625e+00	1.260076e+01
1.526770e+00	1.260288e+01
1.529915e+00	1.260458e+01
1.533059e+00	1.260594e+01
1.536204e+00	1.260700e+01
1.539349e+00	1.260780e+01
1.542494e+00	1.260840e+01
1.545638e+00	1.260883e+01
1.548783e+00	1.260912e+01
1.551928e+00	1.260931e+01
1.555073e+00	1.260943e+01
1.558217e+00	1.260950e+01
1.561362e+00	1.260953e+01
1.564507e+00	1.260954e+01
1.567652e+00	1.260954e+01
1.570796e+00	1.260954e+01


==> Data/beampattern_Nested_11_11_21.dat <==
theta	B
-1.570796e+00	-6.857048e+00
-1.567652e+00	-6.857348e+00
-1.564507e+00	-6.858245e+00
-1.561362e+00	-6.859739e+00
-1.558217e+00	-6.861828e+00
-1.555073e+00	-6.864508e+00
-1.551928e+00	-6.867774e+00
-1.548783e+00	-6.871622e+00
-1.545638e+00	-6.876044e+00
-1.542494e+00	-6.881035e+00
-1.539349e+00	-6.886584e+00
-1.536204e+00	-6.892683e+00
-1.533059e+00	-6.899321e+00
-1.529915e+00	-6.906486e+00
-1.526770e+00	-6.914164e+00
-1.523625e+00	-6.922342e+00
-1.520481e+00	-6.931004e+00
-1.517336e+00	-6.940133e+00
-1.514191e+00	-6.949709e+00
-1.511046e+00	-6.959713e+00
-1.507902e+00	-6.970124e+00
-1.504757e+00	-6.980919e+00
-1.501612e+00	-6.992071e+00
-1.498467e+00	-7.003555e+00
-1.495323e+00	-7.015342e+00
-1.492178e+00	-7.027401e+00
-1.489033e+00	-7.039701e+00
-1.485888e+00	-7.052205e+00
-1.482744e+00	-7.064878e+00
-1.479599e+00	-7.077681e+00
-1.476454e+00	-7.090571e+00
-1.473309e+00	-7.103505e+00
-1.470165e+00	-7.116436e+00
-1.467020e+00	-7.129316e+00
-1.463875e+00	-7.142093e+00
-1.460731e+00	-7.154712e+00
-1.457586e+00	-7.167115e+00
-1.454441e+00	-7.179243e+00
-1.451296e+00	-7.191033e+00
-1.448152e+00	-7.202419e+00
-1.445007e+00	-7.213331e+00
-1.441862e+00	-7.223698e+00
-1.438717e+00	-7.233444e+00
-1.435573e+00	-7.242492e+00
-1.432428e+00	-7.250762e+00
-1.429283e+00	-7.258168e+00
-1.426138e+00	-7.264626e+00
-1.422994e+00	-7.270046e+00
-1.419849e+00	-7.274338e+00
-1.416704e+00	-7.277408e+00
-1.413559e+00	-7.279160e+00
-1.410415e+00	-7.279497e+00
-1.407270e+00	-7.278322e+00
-1.404125e+00	-7.275534e+00
-1.400981e+00	-7.271034e+00
-1.397836e+00	-7.264721e+00
-1.394691e+00	-7.256495e+00
-1.391546e+00	-7.246258e+00
-1.388402e+00	-7.233911e+00
-1.385257e+00	-7.219358e+00
-1.382112e+00	-7.202506e+00
-1.378967e+00	-7.183264e+00
-1.375823e+00	-7.161545e+00
-1.372678e+00	-7.137269e+00
-1.369533e+00	-7.110357e+00
-1.366388e+00	-7.080738e+00
-1.363244e+00	-7.048348e+00
-1.360099e+00	-7.013129e+00
-1.356954e+00	-6.975031e+00
-1.353809e+00	-6.934012e+00
-1.350665e+00	-6.890039e+00
-1.347520e+00	-6.843089e+00
-1.344375e+00	-6.793148e+00
-1.341230e+00	-6.740211e+00
-1.338086e+00	-6.684286e+00
-1.334941e+00	-6.625388e+00
-1.331796e+00	-6.563546e+00
-1.328652e+00	-6.498797e+00
-1.325507e+00	-6.431191e+00
-1.322362e+00	-6.360787e+00
-1.319217e+00	-6.287654e+00
-1.316073e+00	-6.211872e+00
-1.312928e+00	-6.133529e+00
-1.309783e+00	-6.052724e+00
-1.306638e+00	-5.969565e+00
-1.303494e+00	-5.884165e+00
-1.300349e+00	-5.796648e+00
-1.297204e+00	-5.707144e+00
-1.294059e+00	-5.615788e+00
-1.290915e+00	-5.522723e+00
-1.287770e+00	-5.428096e+00
-1.284625e+00	-5.332058e+00
-1.281480e+00	-5.234765e+00
-1.278336e+00	-5.136375e+00
-1.275191e+00	-5.037049e+00
-1.272046e+00	-4.936952e+00
-1.268902e+00	-4.836249e+00
-1.265757e+00	-4.735105e+00
-1.262612e+00	-4.633687e+00
-1.259467e+00	-4.532164e+00
-1.256323e+00	-4.430701e+00
-1.253178e+00	-4.329467e+00
-1.250033e+00	-4.228626e+00
-1.246888e+00	-4.128345e+00
-1.243744e+00	-4.028787e+00
-1.240599e+00	-3.930116e+00
-1.237454e+00	-3.832492e+00
-1.234309e+00	-3.736076e+00
-1.231165e+00	-3.641026e+00
-1.228020e+00	-3.547500e+00
-1.224875e+00	-3.455653e+00
-1.221730e+00	-3.365639e+00
-1.218586e+00	-3.277610e+00
-1.215441e+00	-3.191718e+00
-1.212296e+00	-3.108113e+00
-1.209152e+00	-3.026943e+00
-1.206007e+00	-2.948358e+00
-1.202862e+00	-2.872504e+00
-1.199717e+00	-2.799527e+00
-1.196573e+00	-2.729575e+00
-1.193428e+00	-2.662793e+00
-1.190283e+00	-2.599327e+00
-1.187138e+00	-2.539323e+00
-1.183994e+00	-2.482929e+00
-1.180849e+00	-2.430292e+00
-1.177704e+00	-2.381561e+00
-1.174559e+00	-2.336887e+00
-1.171415e+00	-2.296420e+00
-1.168270e+00	-2.260315e+00
-1.165125e+00	-2.228728e+00
-1.161980e+00	-2.201818e+00
-1.158836e+00	-2.179747e+00
-1.155691e+00	-2.162681e+00
-1.152546e+00	-2.150790e+00
-1.149402e+00	-2.144247e+00
-1.146257e+00	-2.143232e+00
-1.143112e+00	-2.147929e+00
-1.139967e+00	-2.158528e+00
-1.136823e+00	-2.175228e+00
-1.133678e+00	-2.198233e+00
-1.130533e+00	-2.227755e+00
-1.127388e+00	-2.264016e+00
-1.124244e+00	-2.307248e+00
-1.121099e+00	-2.357694e+00
-1.117954e+00	-2.415606e+00
-1.114809e+00	-2.481252e+00
-1.111665e+00	-2.554913e+00
-1.108520e+00	-2.636886e+00
-1.105375e+00	-2.727485e+00
-1.102230e+00	-2.827042e+00
-1.099086e+00	-2.935912e+00
-1.095941e+00	-3.054470e+00
-1.092796e+00	-3.183119e+00
-1.089652e+00	-3.322289e+00
-1.086507e+00	-3.472442e+00
-1.083362e+00	-3.634074e+00
-1.080217e+00	-3.807719e+00
-1.077073e+00	-3.993956e+00
-1.073928e+00	-4.193412e+00
-1.070783e+00	-4.406766e+00
-1.067638e+00	-4.634760e+00
-1.064494e+00	-4.878204e+00
-1.061349e+00	-5.137984e+00
-1.058204e+00	-5.415073e+00
-1.055059e+00	-5.710544e+00
-1.051915e+00	-6.025580e+00
-1.048770e+00	-6.361490e+00
-1.045625e+00	-6.719727e+00
-1.042480e+00	-7.101902e+00
-1.039336e+00	-7.509809e+00
-1.036191e+00	-7.945441e+00
-1.033046e+00	-8.411012e+00
-1.029901e+00	-8.908967e+00
-1.026757e+00	-9.441987e+00
-1.023612e+00	-1.001297e+01
-1.020467e+00	-1.062496e+01
-1.017323e+00	-1.128100e+01
-1.014178e+00	-1.198382e+01
-1.011033e+00	-1.273526e+01
-1.007888e+00	-1.353517e+01
-1.004744e+00	-1.437947e+01
-1.001599e+00	-1.525680e+01
-9.984541e-01	-1.614313e+01
-9.953094e-01	-1.699458e+01
-9.921646e-01	-1.774102e+01
-9.890199e-01	-1.828926e+01
-9.858752e-01	-1.854794e+01
-9.827304e-01	-1.847115e+01
-9.795857e-01	-1.808685e+01
-9.764410e-01	-1.747923e+01
-9.732962e-01	-1.674471e+01
-9.701515e-01	-1.596072e+01
-9.670067e-01	-1.517786e+01
-9.638620e-01	-1.442487e+01
-9.607173e-01	-1.371612e+01
-9.575725e-01	-1.305748e+01
-9.544278e-01	-1.245021e+01
-9.512831e-01	-1.189316e+01
-9.481383e-01	-1.138409e+01
-9.449936e-01	-1.092032e+01
-9.418488e-01	-1.049913e+01
-9.387041e-01	-1.011794e+01
-9.355594e-01	-9.774372e+00
-9.324146e-01	-9.466309e+00
-9.292699e-01	-9.191880e+00
-9.261252e-01	-8.949461e+00
-9.229804e-01	-8.737658e+00
-9.198357e-01	-8.555283e+00
-9.166909e-01	-8.401347e+00
-9.135462e-01	-8.275035e+00
-9.104015e-01	-8.175702e+00
-9.072567e-01	-8.102852e+00
-9.041120e-01	-8.056139e+00
-9.009673e-01	-8.035352e+00
-8.978225e-01	-8.040418e+00
-8.946778e-01	-8.071394e+00
-8.915331e-01	-8.128468e+00
-8.883883e-01	-8.211965e+00
-8.852436e-01	-8.322344e+00
-8.820988e-01	-8.460208e+00
-8.789541e-01	-8.626310e+00
-8.758094e-01	-8.821563e+00
-8.726646e-01	-9.047046e+00
-8.695199e-01	-9.304021e+00
-8.663752e-01	-9.593938e+00
-8.632304e-01	-9.918446e+00
-8.600857e-01	-1.027939e+01
-8.569409e-01	-1.067880e+01
-8.537962e-01	-1.111884e+01
-8.506515e-01	-1.160176e+01
-8.475067e-01	-1.212966e+01
-8.443620e-01	-1.270426e+01
-8.412173e-01	-1.332627e+01
-8.380725e-01	-1.399447e+01
-8.349278e-01	-1.470401e+01
-8.317830e-01	-1.544375e+01
-8.286383e-01	-1.619222e+01
-8.254936e-01	-1.691240e+01
-8.223488e-01	-1.754755e+01
-8.192041e-01	-1.802338e+01
-8.160594e-01	-1.826428e+01
-8.129146e-01	-1.822345e+01
-8.097699e-01	-1.790759e+01
-8.066251e-01	-1.737314e+01
-8.034804e-01	-1.669780e+01
-8.003357e-01	-1.595271e+01
-7.971909e-01	-1.518991e+01
-7.940462e-01	-1.444242e+01
-7.909015e-01	-1.372897e+01
-7.877567e-01	-1.305898e+01
-7.846120e-01	-1.243637e+01
-7.814672e-01	-1.186188e+01
-7.783225e-01	-1.133457e+01
-7.751778e-01	-1.085273e+01
-7.720330e-01	-1.041427e+01
-7.688883e-01	-1.001708e+01
-7.657436e-01	-9.659132e+00
-7.625988e-01	-9.338557e+00
-7.594541e-01	-9.053686e+00
-7.563093e-01	-8.803052e+00
-7.531646e-01	-8.585394e+00
-7.500199e-01	-8.399642e+00
-7.468751e-01	-8.244912e+00
-7.437304e-01	-8.120490e+00
-7.405857e-01	-8.025821e+00
-7.374409e-01	-7.960498e+00
-7.342962e-01	-7.924251e+00
-7.311514e-01	-7.916933e+00
-7.280067e-01	-7.938511e+00
-7.248620e-01	-7.989045e+00
-7.217172e-01	-8.068677e+00
-7.185725e-01	-8.177598e+00
-7.154278e-01	-8.316020e+00
-7.122830e-01	-8.484123e+00
-7.091383e-01	-8.681987e+00
-7.059935e-01	-8.909489e+00
-7.028488e-01	-9.166163e+00
-6.997041e-01	-9.450990e+00
-6.965593e-01	-9.762113e+00
-6.934146e-01	-1.009643e+01
-6.902699e-01	-1.044908e+01
-6.871251e-01	-1.081273e+01
-6.839804e-01	-1.117685e+01
-6.808356e-01	-1.152692e+01
-6.776909e-01	-1.184407e+01
-6.745462e-01	-1.210553e+01
-6.714014e-01	-1.228652e+01
-6.682567e-01	-1.236390e+01
-6.651120e-01	-1.232103e+01
-6.619672e-01	-1.215204e+01
-6.588225e-01	-1.186352e+01
-6.556777e-01	-1.147264e+01
-6.525330e-01	-1.100276e+01
-6.493883e-01	-1.047865e+01
-6.462435e-01	-9.922876e+00
-6.430988e-01	-9.354075e+00
-6.399541e-01	-8.786499e+00
-6.368093e-01	-8.230473e+00
-6.336646e-01	-7.693135e+00
-6.305198e-01	-7.179212e+00
-6.273751e-01	-6.691681e+00
-6.242304e-01	-6.232298e+00
-6.210856e-01	-5.801983e+00
-6.179409e-01	-5.401108e+00
-6.147962e-01	-5.029692e+00
-6.116514e-01	-4.687544e+00
-6.085067e-01	-4.374357e+00
-6.053619e-01	-4.089773e+00
-6.022172e-01	-3.833432e+00
-5.990725e-01	-3.604996e+00
-5.959277e-01	-3.404176e+00
-5.927830e-01	-3.230744e+00
-5.896383e-01	-3.084542e+00
-5.864935e-01	-2.965489e+00
-5.833488e-01	-2.873587e+00
-5.802040e-01	-2.808926e+00
-5.770593e-01	-2.771687e+00
-5.739146e-01	-2.762147e+00
-5.707698e-01	-2.780678e+00
-5.676251e-01	-2.827760e+00
-5.644804e-01	-2.903978e+00
-5.613356e-01	-3.010028e+00
-5.581909e-01	-3.146724e+00
-5.550461e-01	-3.314995e+00
-5.519014e-01	-3.515890e+00
-5.487567e-01	-3.750572e+00
-5.456119e-01	-4.020304e+00
-5.424672e-01	-4.326429e+00
-5.393225e-01	-4.670316e+00
-5.361777e-01	-5.053285e+00
-5.330330e-01	-5.476470e+00
-5.298883e-01	-5.940592e+00
-5.267435e-01	-6.445597e+00
-5.235988e-01	-6.990082e+00
-5.204540e-01	-7.570402e+00
-5.173093e-01	-8.179335e+00
-5.141646e-01	-8.804216e+00
-5.110198e-01	-9.424603e+00
-5.078751e-01	-1.001006e+01
-5.047304e-01	-1.051956e+01
-5.015856e-01	-1.090509e+01
-4.984409e-01	-1.112164e+01
-4.952961e-01	-1.114169e+01
-4.921514e-01	-1.096643e+01
-4.890067e-01	-1.062536e+01
-4.858619e-01	-1.016457e+01
-4.827172e-01	-9.632369e+00
-4.795725e-01	-9.069701e+00
-4.764277e-01	-8.506888e+00
-4.732830e-01	-7.964394e+00
-4.701382e-01	-7.455094e+00
-4.669935e-01	-6.986588e+00
-4.638488e-01	-6.563047e+00
-4.607040e-01	-6.186528e+00
-4.575593e-01	-5.857850e+00
-4.544146e-01	-5.577171e+00
-4.512698e-01	-5.344354e+00
-4.481251e-01	-5.159206e+00
-4.449803e-01	-5.021635e+00
-4.418356e-01	-4.931755e+00
-4.386909e-01	-4.889971e+00
-4.355461e-01	-4.897046e+00
-4.324014e-01	-4.954176e+00
-4.292567e-01	-5.063069e+00
-4.261119e-01	-5.226043e+00
-4.229672e-01	-5.446159e+00
-4.198224e-01	-5.727395e+00
-4.166777e-01	-6.074894e+00
-4.135330e-01	-6.495302e+00
-4.103882e-01	-6.997275e+00
-4.072435e-01	-7.592218e+00
-4.040988e-01	-8.295433e+00
-4.009540e-01	-9.127958e+00
-3.978093e-01	-1.011966e+01
-3.946645e-01	-1.131478e+01
-3.915198e-01	-1.278270e+01
-3.883751e-01	-1.464123e+01
-3.852303e-01	-1.711515e+01
-3.820856e-01	-2.072350e+01
-3.789409e-01	-2.721886e+01
-3.757961e-01	-4.073183e+01
-3.726514e-01	-2.483096e+01
-3.695066e-01	-1.933270e+01
-3.663619e-01	-1.597836e+01
-3.632172e-01	-1.356920e+01
-3.600724e-01	-1.169923e+01
-3.569277e-01	-1.018148e+01
-3.537830e-01	-8.914357e+00
-3.506382e-01	-7.836542e+00
-3.474935e-01	-6.908251e+00
-3.443487e-01	-6.102257e+00
-3.412040e-01	-5.399172e+00
-3.380593e-01	-4.784761e+00
-3.349145e-01	-4.248327e+00
-3.317698e-01	-3.781686e+00
-3.286251e-01	-3.378498e+00
-3.254803e-01	-3.033815e+00
-3.223356e-01	-2.743757e+00
-3.191908e-01	-2.505288e+00
-3.160461e-01	-2.316046e+00
-3.129014e-01	-2.174214e+00
-3.097566e-01	-2.078414e+00
-3.066119e-01	-2.027618e+00
-3.034672e-01	-2.021061e+00
-3.003224e-01	-2.058151e+00
-2.971777e-01	-2.138353e+00
-2.940329e-01	-2.261046e+00
-2.908882e-01	-2.425323e+00
-2.877435e-01	-2.629700e+00
-2.845987e-01	-2.871705e+00
-2.814540e-01	-3.147296e+00
-2.783093e-01	-3.450048e+00
-2.751645e-01	-3.770100e+00
-2.720198e-01	-4.092916e+00
-2.688750e-01	-4.398131e+00
-2.657303e-01	-4.659084e+00
-2.625856e-01	-4.844071e+00
-2.594408e-01	-4.920373e+00
-2.562961e-01	-4.861119e+00
-2.531514e-01	-4.652844e+00
-2.500066e-01	-4.299892e+00
-2.468619e-01	-3.822882e+00
-2.437171e-01	-3.252249e+00
-2.405724e-01	-2.620608e+00
-2.374277e-01	-1.957167e+00
-2.342829e-01	-1.285170e+00
-2.311382e-01	-6.216227e-01
-2.279935e-01	2.179634e-02
-2.248487e-01	6.374997e-01
-2.217040e-01	1.220831e+00
-2.185592e-01	1.769140e+00
-2.154145e-01	2.281100e+00
-2.122698e-01	2.756227e+00
-2.091250e-01	3.194551e+00
-2.059803e-01	3.596391e+00
-2.028356e-01	3.962207e+00
-1.996908e-01	4.292506e+00
-1.965461e-01	4.587773e+00
-1.934013e-01	4.848433e+00
-1.902566e-01	5.074820e+00
-1.871119e-01	5.267161e+00
-1.839671e-01	5.425562e+00
-1.808224e-01	5.550003e+00
-1.776777e-01	5.640328e+00
-1.745329e-01	5.696246e+00
-1.713882e-01	5.717331e+00
-1.682435e-01	5.703019e+00
-1.650987e-01	5.652621e+00
-1.619540e-01	5.565335e+00
-1.588092e-01	5.440277e+00
-1.556645e-01	5.276526e+00
-1.525198e-01	5.073210e+00
-1.493750e-01	4.829639e+00
-1.462303e-01	4.545522e+00
-1.430856e-01	4.221318e+00
-1.399408e-01	3.858777e+00
-1.367961e-01	3.461776e+00
-1.336513e-01	3.037554e+00
-1.305066e-01	2.598429e+00
-1.273619e-01	2.163929e+00
-1.242171e-01	1.762835e+00
-1.210724e-01	1.433821e+00
-1.179277e-01	1.222452e+00
-1.147829e-01	1.172492e+00
-1.116382e-01	1.312779e+00
-1.084934e-01	1.646197e+00
-1.053487e-01	2.148531e+00
-1.022040e-01	2.778100e+00
-9.905923e-02	3.489133e+00
-9.591449e-02	4.241562e+00
-9.276975e-02	5.005004e+00
-8.962502e-02	5.758626e+00
-8.648028e-02	6.489235e+00
-8.333554e-02	7.189110e+00
-8.019080e-02	7.854196e+00
-7.704607e-02	8.482775e+00
-7.390133e-02	9.074576e+00
-7.075659e-02	9.630174e+00
-6.761185e-02	1.015062e+01
-6.446712e-02	1.063721e+01
-6.132238e-02	1.109133e+01
-5.817764e-02	1.151435e+01
-5.503290e-02	1.190763e+01
-5.188817e-02	1.227244e+01
-4.874343e-02	1.260994e+01
-4.559869e-02	1.292122e+01
-4.245395e-02	1.320727e+01
-3.930922e-02	1.346899e+01
-3.616448e-02	1.370718e+01
-3.301974e-02	1.392256e+01
-2.987501e-02	1.411578e+01
-2.673027e-02	1.428741e+01
-2.358553e-02	1.443794e+01
-2.044079e-02	1.456781e+01
-1.729606e-02	1.467740e+01
-1.415132e-02	1.476700e+01
-1.100658e-02	1.483689e+01
-7.861843e-03	1.488725e+01
-4.717106e-03	1.491825e+01
-1.572369e-03	1.492997e+01
1.572369e-03	1.492246e+01
4.717106e-03	1.489573e+01
7.861843e-03	1.484971e+01
1.100658e-02	1.478430e+01
1.415132e-02	1.469934e+01
1.729606e-02	1.459462e+01
2.044079e-02	1.446987e+01
2.358553e-02	1.432475e+01
2.673027e-02	1.415888e+01
2.987501e-02	1.397179e+01
3.301974e-02	1.376296e+01
3.616448e-02	1.353179e+01
3.930922e-02	1.327757e+01
4.245395e-02	1.299954e+01
4.559869e-02	1.269682e+01
4.874343e-02	1.236844e+01
5.188817e-02	1.201330e+01
5.503290e-02	1.163020e+01
5.817764e-02	1.121781e+01
6.132238e-02	1.077468e+01
6.446712e-02	1.029922e+01
6.761185e-02	9.789774e+00
7.075659e-02	9.244591e+00
7.390133e-02	8.661943e+00
7.704607e-02	8.040235e+00
8.019080e-02	7.378230e+00
8.333554e-02	6.675419e+00
8.648028e-02	5.932636e+00
8.962502e-02	5.153038e+00
9.276975e-02	4.343639e+00
9.591449e-02	3.517545e+00
9.905923e-02	2.696901e+00
1.022040e-01	1.915915e+00
1.053487e-01	1.222041e+00
1.084934e-01	6.717421e-01
1.116382e-01	3.176121e-01
1.147829e-01	1.894644e-01
1.179277e-01	2.808443e-01
1.210724e-01	5.520194e-01
1.242171e-01	9.468371e-01
1.273619e-01	1.410520e+00
1.305066e-01	1.899554e+00
1.336513e-01	2.383667e+00
1.367961e-01	2.843717e+00
1.399408e-01	3.268559e+00
1.430856e-01	3.652305e+00
1.462303e-01	3.992331e+00
1.493750e-01	4.287946e+00
1.525198e-01	4.539550e+00
1.556645e-01	4.748107e+00
1.588092e-01	4.914834e+00
1.619540e-01	5.041007e+00
1.650987e-01	5.127856e+00
1.682435e-01	5.176502e+00
1.713882e-01	5.187923e+00
1.745329e-01	5.162936e+00
1.776777e-01	5.102192e+00
1.808224e-01	5.006174e+00
1.839671e-01	4.875196e+00
1.871119e-01	4.709407e+00
1.902566e-01	4.508794e+00
1.934013e-01	4.273183e+00
1.965461e-01	4.002243e+00
1.996908e-01	3.695493e+00
2.028356e-01	3.352309e+00
2.059803e-01	2.971938e+00
2.091250e-01	2.553518e+00
2.122698e-01	2.096124e+00
2.154145e-01	1.598828e+00
2.185592e-01	1.060805e+00
2.217040e-01	4.815060e-01
2.248487e-01	-1.390703e-01
2.279935e-01	-7.999507e-01
2.311382e-01	-1.498527e+00
2.342829e-01	-2.229565e+00
2.374277e-01	-2.983790e+00
2.405724e-01	-3.746017e+00
2.437171e-01	-4.493065e+00
2.468619e-01	-5.192277e+00
2.500066e-01	-5.802336e+00
2.531514e-01	-6.278648e+00
2.562961e-01	-6.584110e+00
2.594408e-01	-6.701712e+00
2.625856e-01	-6.641384e+00
2.657303e-01	-6.435993e+00
2.688750e-01	-6.129536e+00
2.720198e-01	-5.765275e+00
2.751645e-01	-5.378785e+00
2.783093e-01	-4.996081e+00
2.814540e-01	-4.634677e+00
2.845987e-01	-4.305618e+00
2.877435e-01	-4.015460e+00
2.908882e-01	-3.767820e+00
2.940329e-01	-3.564487e+00
2.971777e-01	-3.406174e+00
3.003224e-01	-3.293009e+00
3.034672e-01	-3.224856e+00
3.066119e-01	-3.201528e+00
3.097566e-01	-3.222923e+00
3.129014e-01	-3.289120e+00
3.160461e-01	-3.400451e+00
3.191908e-01	-3.557565e+00
3.223356e-01	-3.761478e+00
3.254803e-01	-4.013641e+00
3.286251e-01	-4.316014e+00
3.317698e-01	-4.671154e+00
3.349145e-01	-5.082337e+00
3.380593e-01	-5.553712e+00
3.412040e-01	-6.090505e+00
3.443487e-01	-6.699292e+00
3.474935e-01	-7.388366e+00
3.506382e-01	-8.168212e+00
3.537830e-01	-9.052131e+00
3.569277e-01	-1.005697e+01
3.600724e-01	-1.120375e+01
3.632172e-01	-1.251751e+01
3.663619e-01	-1.402338e+01
3.695066e-01	-1.572977e+01
3.726514e-01	-1.756946e+01
3.757961e-01	-1.924024e+01
3.789409e-01	-2.004706e+01
3.820856e-01	-1.947173e+01
3.852303e-01	-1.798704e+01
3.883751e-01	-1.630457e+01
3.915198e-01	-1.474714e+01
3.946645e-01	-1.339009e+01
3.978093e-01	-1.222729e+01
4.009540e-01	-1.123409e+01
4.040988e-01	-1.038550e+01
4.072435e-01	-9.660468e+00
4.103882e-01	-9.042151e+00
4.135330e-01	-8.517316e+00
4.166777e-01	-8.075605e+00
4.198224e-01	-7.708909e+00
4.229672e-01	-7.410891e+00
4.261119e-01	-7.176624e+00
4.292567e-01	-7.002319e+00
4.324014e-01	-6.885133e+00
4.355461e-01	-6.823025e+00
4.386909e-01	-6.814655e+00
4.418356e-01	-6.859317e+00
4.449803e-01	-6.956892e+00
4.481251e-01	-7.107829e+00
4.512698e-01	-7.313138e+00
4.544146e-01	-7.574390e+00
4.575593e-01	-7.893732e+00
4.607040e-01	-8.273886e+00
4.638488e-01	-8.718125e+00
4.669935e-01	-9.230169e+00
4.701382e-01	-9.813936e+00
4.732830e-01	-1.047296e+01
4.764277e-01	-1.120916e+01
4.795725e-01	-1.202035e+01
4.827172e-01	-1.289533e+01
4.858619e-01	-1.380502e+01
4.890067e-01	-1.468854e+01
4.921514e-01	-1.543883e+01
4.952961e-01	-1.590821e+01
4.984409e-01	-1.596458e+01
5.015856e-01	-1.557967e+01
5.047304e-01	-1.485177e+01
5.078751e-01	-1.393179e+01
5.110198e-01	-1.294595e+01
5.141646e-01	-1.197230e+01
5.173093e-01	-1.105051e+01
5.204540e-01	-1.019720e+01
5.235988e-01	-9.416852e+00
5.267435e-01	-8.708166e+00
5.298883e-01	-8.067353e+00
5.330330e-01	-7.489781e+00
5.361777e-01	-6.970755e+00
5.393225e-01	-6.505869e+00
5.424672e-01	-6.091139e+00
5.456119e-01	-5.723030e+00
5.487567e-01	-5.398443e+00
5.519014e-01	-5.114677e+00
5.550461e-01	-4.869388e+00
5.581909e-01	-4.660547e+00
5.613356e-01	-4.486405e+00
5.644804e-01	-4.345456e+00
5.676251e-01	-4.236412e+00
5.707698e-01	-4.158179e+00
5.739146e-01	-4.109836e+00
5.770593e-01	-4.090617e+00
5.802040e-01	-4.099900e+00
5.833488e-01	-4.137197e+00
5.864935e-01	-4.202142e+00
5.896383e-01	-4.294484e+00
5.927830e-01	-4.414086e+00
5.959277e-01	-4.560918e+00
5.990725e-01	-4.735054e+00
6.022172e-01	-4.936669e+00
6.053619e-01	-5.166041e+00
6.085067e-01	-5.423543e+00
6.116514e-01	-5.709640e+00
6.147962e-01	-6.024885e+00
6.179409e-01	-6.369903e+00
6.210856e-01	-6.745375e+00
6.242304e-01	-7.152002e+00
6.273751e-01	-7.590459e+00
6.305198e-01	-8.061309e+00
6.336646e-01	-8.564882e+00
6.368093e-01	-9.101082e+00
6.399541e-01	-9.669096e+00
6.430988e-01	-1.026696e+01
6.462435e-01	-1.089092e+01
6.493883e-01	-1.153454e+01
6.525330e-01	-1.218756e+01
6.556777e-01	-1.283443e+01
6.588225e-01	-1.345310e+01
6.619672e-01	-1.401457e+01
6.651120e-01	-1.448454e+01
6.682567e-01	-1.482833e+01
6.714014e-01	-1.501897e+01
6.745462e-01	-1.504539e+01
6.776909e-01	-1.491628e+01
6.808356e-01	-1.465702e+01
6.839804e-01	-1.430167e+01
6.871251e-01	-1.388470e+01
6.902699e-01	-1.343569e+01
6.934146e-01	-1.297729e+01
6.965593e-01	-1.252556e+01
6.997041e-01	-1.209111e+01
7.028488e-01	-1.168057e+01
7.059935e-01	-1.129778e+01
7.091383e-01	-1.094467e+01
7.122830e-01	-1.062199e+01
7.154278e-01	-1.032972e+01
7.185725e-01	-1.006737e+01
7.217172e-01	-9.834202e+00
7.248620e-01	-9.629359e+00
7.280067e-01	-9.451926e+00
7.311514e-01	-9.300999e+00
7.342962e-01	-9.175712e+00
7.374409e-01	-9.075250e+00
7.405857e-01	-8.998863e+00
7.437304e-01	-8.945867e+00
7.468751e-01	-8.915637e+00
7.500199e-01	-8.907611e+00
7.531646e-01	-8.921276e+00
7.563093e-01	-8.956161e+00
7.594541e-01	-9.011829e+00
7.625988e-01	-9.087865e+00
7.657436e-01	-9.183855e+00
7.688883e-01	-9.299378e+00
7.720330e-01	-9.433978e+00
7.751778e-01	-9.587142e+00
7.783225e-01	-9.758274e+00
7.814672e-01	-9.946652e+00
7.846120e-01	-1.015139e+01
7.877567e-01	-1.037140e+01
7.909015e-01	-1.060529e+01
7.940462e-01	-1.085137e+01
7.971909e-01	-1.110750e+01
8.003357e-01	-1.137105e+01
8.034804e-01	-1.163885e+01
8.066251e-01	-1.190706e+01
8.097699e-01	-1.217121e+01
8.129146e-01	-1.242615e+01
8.160594e-01	-1.266622e+01
8.192041e-01	-1.288534e+01
8.223488e-01	-1.307742e+01
8.254936e-01	-1.323669e+01
8.286383e-01	-1.335819e+01
8.317830e-01	-1.343830e+01
8.349278e-01	-1.347509e+01
8.380725e-01	-1.346855e+01
8.412173e-01	-1.342065e+01
8.443620e-01	-1.333503e+01
8.475067e-01	-1.321670e+01
8.506515e-01	-1.307150e+01
8.537962e-01	-1.290564e+01
8.569409e-01	-1.272528e+01
8.600857e-01	-1.253623e+01
8.632304e-01	-1.234377e+01
8.663752e-01	-1.215253e+01
8.695199e-01	-1.196648e+01
8.726646e-01	-1.178897e+01
8.758094e-01	-1.162279e+01
8.789541e-01	-1.147024e+01
8.820988e-01	-1.133322e+01
8.852436e-01	-1.121328e+01
8.883883e-01	-1.111174e+01
8.915331e-01	-1.102972e+01
8.946778e-01	-1.096818e+01
8.978225e-01	-1.092799e+01
9.009673e-01	-1.090999e+01
9.041120e-01	-1.091499e+01
9.072567e-01	-1.094381e+01
9.104015e-01	-1.099732e+01
9.135462e-01	-1.107650e+01
9.166909e-01	-1.118241e+01
9.198357e-01	-1.131626e+01
9.229804e-01	-1.147948e+01
9.261252e-01	-1.167369e+01
9.292699e-01	-1.190083e+01
9.324146e-01	-1.216317e+01
9.355594e-01	-1.246343e+01
9.387041e-01	-1.280489e+01
9.418488e-01	-1.319153e+01
9.449936e-01	-1.362821e+01
9.481383e-01	-1.412098e+01
9.512831e-01	-1.467746e+01
9.544278e-01	-1.530738e+01
9.575725e-01	-1.602344e+01
9.607173e-01	-1.684263e+01
9.638620e-01	-1.778832e+01
9.670067e-01	-1.889391e+01
9.701515e-01	-2.020944e+01
9.732962e-01	-2.181474e+01
9.764410e-01	-2.384889e+01
9.795857e-01	-2.658819e+01
9.827304e-01	-3.071606e+01
9.858752e-01	-3.889208e+01
9.890199e-01	-4.115870e+01
9.921646e-01	-3.139434e+01
9.953094e-01	-2.676715e+01
9.984541e-01	-2.372604e+01
1.001599e+00	-2.145712e+01
1.004744e+00	-1.964701e+01
1.007888e+00	-1.814198e+01
1.011033e+00	-1.685519e+01
1.014178e+00	-1.573271e+01
1.017323e+00	-1.473878e+01
1.020467e+00	-1.384844e+01
1.023612e+00	-1.304355e+01
1.026757e+00	-1.231054e+01
1.029901e+00	-1.163895e+01
1.033046e+00	-1.102057e+01
1.036191e+00	-1.044882e+01
1.039336e+00	-9.918327e+00
1.042480e+00	-9.424681e+00
1.045625e+00	-8.964183e+00
1.048770e+00	-8.533706e+00
1.051915e+00	-8.130585e+00
1.055059e+00	-7.752525e+00
1.058204e+00	-7.397531e+00
1.061349e+00	-7.063862e+00
1.064494e+00	-6.749983e+00
1.067638e+00	-6.454536e+00
1.070783e+00	-6.176311e+00
1.073928e+00	-5.914223e+00
1.077073e+00	-5.667296e+00
1.080217e+00	-5.434648e+00
1.083362e+00	-5.215478e+00
1.086507e+00	-5.009054e+00
1.089652e+00	-4.814707e+00
1.092796e+00	-4.631822e+00
1.095941e+00	-4.459832e+00
1.099086e+00	-4.298214e+00
1.102230e+00	-4.146479e+00
1.105375e+00	-4.004175e+00
1.108520e+00	-3.870879e+00
1.111665e+00	-3.746196e+00
1.114809e+00	-3.629754e+00
1.117954e+00	-3.521204e+00
1.121099e+00	-3.420218e+00
1.124244e+00	-3.326484e+00
1.127388e+00	-3.239708e+00
1.130533e+00	-3.159611e+00
1.133678e+00	-3.085928e+00
1.136823e+00	-3.018406e+00
1.139967e+00	-2.956805e+00
1.143112e+00	-2.900894e+00
1.146257e+00	-2.850454e+00
1.149402e+00	-2.805273e+00
1.152546e+00	-2.765151e+00
1.155691e+00	-2.729892e+00
1.158836e+00	-2.699309e+00
1.161980e+00	-2.673225e+00
1.165125e+00	-2.651464e+00
1.168270e+00	-2.633860e+00
1.171415e+00	-2.620253e+00
1.174559e+00	-2.610487e+00
1.177704e+00	-2.604410e+00
1.180849e+00	-2.601878e+00
1.183994e+00	-2.602750e+00
1.187138e+00	-2.606889e+00
1.190283e+00	-2.614163e+00
1.193428e+00	-2.624445e+00
1.196573e+00	-2.637609e+00
1.199717e+00	-2.653535e+00
1.202862e+00	-2.672108e+00
1.206007e+00	-2.693212e+00
1.209152e+00	-2.716738e+00
1.212296e+00	-2.742579e+00
1.215441e+00	-2.770631e+00
1.218586e+00	-2.800793e+00
1.221730e+00	-2.832968e+00
1.224875e+00	-2.867060e+00
1.228020e+00	-2.902976e+00
1.231165e+00	-2.940627e+00
1.234309e+00	-2.979926e+00
1.237454e+00	-3.020787e+00
1.240599e+00	-3.063128e+00
1.243744e+00	-3.106868e+00
1.246888e+00	-3.151930e+00
1.250033e+00	-3.198238e+00
1.253178e+00	-3.245718e+00
1.256323e+00	-3.294298e+00
1.259467e+00	-3.343908e+00
1.262612e+00	-3.394479e+00
1.265757e+00	-3.445947e+00
1.268902e+00	-3.498245e+00
1.272046e+00	-3.551312e+00
1.275191e+00	-3.605085e+00
1.278336e+00	-3.659504e+00
1.281480e+00	-3.714512e+00
1.284625e+00	-3.770051e+00
1.287770e+00	-3.826066e+00
1.290915e+00	-3.882502e+00
1.294059e+00	-3.939305e+00
1.297204e+00	-3.996424e+00
1.300349e+00	-4.053807e+00
1.303494e+00	-4.111406e+00
1.306638e+00	-4.169170e+00
1.309783e+00	-4.227052e+00
1.312928e+00	-4.285005e+00
1.316073e+00	-4.342983e+00
1.319217e+00	-4.400941e+00
1.322362e+00	-4.458835e+00
1.325507e+00	-4.516621e+00
1.328652e+00	-4.574257e+00
1.331796e+00	-4.631701e+00
1.334941e+00	-4.688912e+00
1.338086e+00	-4.745851e+00
1.341230e+00	-4.802478e+00
1.344375e+00	-4.858754e+00
1.347520e+00	-4.914644e+00
1.350665e+00	-4.970109e+00
1.353809e+00	-5.025114e+00
1.356954e+00	-5.079625e+00
1.360099e+00	-5.133607e+00
1.363244e+00	-5.187028e+00
1.366388e+00	-5.239857e+00
1.369533e+00	-5.292061e+00
1.372678e+00	-5.343612e+00
1.375823e+00	-5.394481e+00
1.378967e+00	-5.444640e+00
1.382112e+00	-5.494064e+00
1.385257e+00	-5.542726e+00
1.388402e+00	-5.590604e+00
1.391546e+00	-5.637674e+00
1.394691e+00	-5.683916e+00
1.397836e+00	-5.729310e+00
1.400981e+00	-5.773837e+00
1.404125e+00	-5.817479e+00
1.407270e+00	-5.860222e+00
1.410415e+00	-5.902051e+00
1.413559e+00	-5.942952e+00
1.416704e+00	-5.982916e+00
1.419849e+00	-6.021931e+00
1.422994e+00	-6.059990e+00
1.426138e+00	-6.097084e+00
1.429283e+00	-6.133209e+00
1.432428e+00	-6.168361e+00
1.435573e+00	-6.202536e+00
1.438717e+00	-6.235733e+00
1.441862e+00	-6.267952e+00
1.445007e+00	-6.299194e+00
1.448152e+00	-6.329462e+00
1.451296e+00	-6.358759e+00
1.454441e+00	-6.387090e+00
1.457586e+00	-6.414461e+00
1.460731e+00	-6.440879e+00
1.463875e+00	-6.466351e+00
1.467020e+00	-6.490887e+00
1.470165e+00	-6.514497e+00
1.473309e+00	-6.537190e+00
1.476454e+00	-6.558977e+00
1.479599e+00	-6.579872e+00
1.482744e+00	-6.599886e+00
1.485888e+00	-6.619031e+00
1.489033e+00	-6.637321e+00
1.492178e+00	-6.654770e+00
1.495323e+00	-6.671391e+00
1.498467e+00	-6.687198e+00
1.501612e+00	-6.702205e+00
1.504757e+00	-6.716426e+00
1.507902e+00	-6.729875e+00
1.511046e+00	-6.742567e+00
1.514191e+00	-6.754513e+00
1.517336e+00	-6.765729e+00
1.520481e+00	-6.776226e+00
1.523625e+00	-6.786018e+00
1.526770e+00	-6.795117e+00
1.529915e+00	-6.803533e+00
1.533059e+00	-6.811279e+00
1.536204e+00	-6.818365e+00
1.539349e+00	-6.824801e+00
1.542494e+00	-6.830595e+00
1.545638e+00	-6.835756e+00
1.548783e+00	-6.840292e+00
1.551928e+00	-6.844209e+00
1.555073e+00	-6.847513e+00
1.558217e+00	-6.850209e+00
1.561362e+00	-6.852302e+00
1.564507e+00	-6.853795e+00
1.567652e+00	-6.854690e+00
1.570796e+00	-6.854988e+00


==> Data/beampattern_Nested_11_11_21_lambda.dat <==
theta	B
-1.570796e+00	3.173320e+00
-1.567652e+00	3.173329e+00
-1.564507e+00	3.173354e+00
-1.561362e+00	3.173397e+00
-1.558217e+00	3.173460e+00
-1.555073e+00	3.173543e+00
-1.551928e+00	3.173651e+00
-1.548783e+00	3.173786e+00
-1.545638e+00	3.173951e+00
-1.542494e+00	3.174152e+00
-1.539349e+00	3.174392e+00
-1.536204e+00	3.174678e+00
-1.533059e+00	3.175015e+00
-1.529915e+00	3.175410e+00
-1.526770e+00	3.175869e+00
-1.523625e+00	3.176401e+00
-1.520481e+00	3.177014e+00
-1.517336e+00	3.177717e+00
-1.514191e+00	3.178519e+00
-1.511046e+00	3.179429e+00
-1.507902e+00	3.180458e+00
-1.504757e+00	3.181618e+00
-1.501612e+00	3.182919e+00
-1.498467e+00	3.184373e+00
-1.495323e+00	3.185994e+00
-1.492178e+00	3.187793e+00
-1.489033e+00	3.189785e+00
-1.485888e+00	3.191983e+00
-1.482744e+00	3.194401e+00
-1.479599e+00	3.197055e+00
-1.476454e+00	3.199959e+00
-1.473309e+00	3.203129e+00
-1.470165e+00	3.206581e+00
-1.467020e+00	3.210331e+00
-1.463875e+00	3.214395e+00
-1.460731e+00	3.218791e+00
-1.457586e+00	3.223535e+00
-1.454441e+00	3.228645e+00
-1.451296e+00	3.234138e+00
-1.448152e+00	3.240031e+00
-1.445007e+00	3.246343e+00
-1.441862e+00	3.253089e+00
-1.438717e+00	3.260290e+00
-1.435573e+00	3.267960e+00
-1.432428e+00	3.276119e+00
-1.429283e+00	3.284783e+00
-1.426138e+00	3.293970e+00
-1.422994e+00	3.303694e+00
-1.419849e+00	3.313974e+00
-1.416704e+00	3.324825e+00
-1.413559e+00	3.336262e+00
-1.410415e+00	3.348299e+00
-1.407270e+00	3.360951e+00
-1.404125e+00	3.374231e+00
-1.400981e+00	3.388151e+00
-1.397836e+00	3.402723e+00
-1.394691e+00	3.417958e+00
-1.391546e+00	3.433864e+00
-1.388402e+00	3.450451e+00
-1.385257e+00	3.467726e+00
-1.382112e+00	3.485693e+00
-1.378967e+00	3.504359e+00
-1.375823e+00	3.523726e+00
-1.372678e+00	3.543795e+00
-1.369533e+00	3.564567e+00
-1.366388e+00	3.586039e+00
-1.363244e+00	3.608209e+00
-1.360099e+00	3.631071e+00
-1.356954e+00	3.654618e+00
-1.353809e+00	3.678840e+00
-1.350665e+00	3.703728e+00
-1.347520e+00	3.729268e+00
-1.344375e+00	3.755445e+00
-1.341230e+00	3.782241e+00
-1.338086e+00	3.809638e+00
-1.334941e+00	3.837614e+00
-1.331796e+00	3.866145e+00
-1.328652e+00	3.895205e+00
-1.325507e+00	3.924767e+00
-1.322362e+00	3.954799e+00
-1.319217e+00	3.985269e+00
-1.316073e+00	4.016142e+00
-1.312928e+00	4.047381e+00
-1.309783e+00	4.078946e+00
-1.306638e+00	4.110796e+00
-1.303494e+00	4.142886e+00
-1.300349e+00	4.175171e+00
-1.297204e+00	4.207602e+00
-1.294059e+00	4.240128e+00
-1.290915e+00	4.272697e+00
-1.287770e+00	4.305253e+00
-1.284625e+00	4.337741e+00
-1.281480e+00	4.370101e+00
-1.278336e+00	4.402271e+00
-1.275191e+00	4.434190e+00
-1.272046e+00	4.465791e+00
-1.268902e+00	4.497009e+00
-1.265757e+00	4.527773e+00
-1.262612e+00	4.558014e+00
-1.259467e+00	4.587659e+00
-1.256323e+00	4.616634e+00
-1.253178e+00	4.644862e+00
-1.250033e+00	4.672265e+00
-1.246888e+00	4.698764e+00
-1.243744e+00	4.724277e+00
-1.240599e+00	4.748721e+00
-1.237454e+00	4.772011e+00
-1.234309e+00	4.794060e+00
-1.231165e+00	4.814780e+00
-1.228020e+00	4.834080e+00
-1.224875e+00	4.851869e+00
-1.221730e+00	4.868053e+00
-1.218586e+00	4.882535e+00
-1.215441e+00	4.895220e+00
-1.212296e+00	4.906006e+00
-1.209152e+00	4.914793e+00
-1.206007e+00	4.921478e+00
-1.202862e+00	4.925954e+00
-1.199717e+00	4.928114e+00
-1.196573e+00	4.927848e+00
-1.193428e+00	4.925044e+00
-1.190283e+00	4.919587e+00
-1.187138e+00	4.911358e+00
-1.183994e+00	4.900240e+00
-1.180849e+00	4.886107e+00
-1.177704e+00	4.868834e+00
-1.174559e+00	4.848292e+00
-1.171415e+00	4.824347e+00
-1.168270e+00	4.796864e+00
-1.165125e+00	4.765702e+00
-1.161980e+00	4.730716e+00
-1.158836e+00	4.691758e+00
-1.155691e+00	4.648674e+00
-1.152546e+00	4.601305e+00
-1.149402e+00	4.549487e+00
-1.146257e+00	4.493050e+00
-1.143112e+00	4.431818e+00
-1.139967e+00	4.365607e+00
-1.136823e+00	4.294227e+00
-1.133678e+00	4.217480e+00
-1.130533e+00	4.135159e+00
-1.127388e+00	4.047047e+00
-1.124244e+00	3.952919e+00
-1.121099e+00	3.852536e+00
-1.117954e+00	3.745650e+00
-1.114809e+00	3.631999e+00
-1.111665e+00	3.511305e+00
-1.108520e+00	3.383277e+00
-1.105375e+00	3.247604e+00
-1.102230e+00	3.103959e+00
-1.099086e+00	2.951992e+00
-1.095941e+00	2.791332e+00
-1.092796e+00	2.621579e+00
-1.089652e+00	2.442308e+00
-1.086507e+00	2.253060e+00
-1.083362e+00	2.053342e+00
-1.080217e+00	1.842621e+00
-1.077073e+00	1.620319e+00
-1.073928e+00	1.385807e+00
-1.070783e+00	1.138400e+00
-1.067638e+00	8.773463e-01
-1.064494e+00	6.018208e-01
-1.061349e+00	3.109125e-01
-1.058204e+00	3.611670e-03
-1.055059e+00	-3.212059e-01
-1.051915e+00	-6.647980e-01
-1.048770e+00	-1.028580e+00
-1.045625e+00	-1.414151e+00
-1.042480e+00	-1.823332e+00
-1.039336e+00	-2.258209e+00
-1.036191e+00	-2.721187e+00
-1.033046e+00	-3.215061e+00
-1.029901e+00	-3.743109e+00
-1.026757e+00	-4.309209e+00
-1.023612e+00	-4.917993e+00
-1.020467e+00	-5.575063e+00
-1.017323e+00	-6.287275e+00
-1.014178e+00	-7.063135e+00
-1.011033e+00	-7.913363e+00
-1.007888e+00	-8.851699e+00
-1.004744e+00	-9.896079e+00
-1.001599e+00	-1.107036e+01
-9.984541e-01	-1.240682e+01
-9.953094e-01	-1.394940e+01
-9.921646e-01	-1.575629e+01
-9.890199e-01	-1.789175e+01
-9.858752e-01	-2.035356e+01
-9.827304e-01	-2.271117e+01
-9.795857e-01	-2.344393e+01
-9.764410e-01	-2.182717e+01
-9.732962e-01	-1.946755e+01
-9.701515e-01	-1.731655e+01
-9.670067e-01	-1.551328e+01
-9.638620e-01	-1.400885e+01
-9.607173e-01	-1.273952e+01
-9.575725e-01	-1.165446e+01
-9.544278e-01	-1.071618e+01
-9.512831e-01	-9.897188e+00
-9.481383e-01	-9.177066e+00
-9.449936e-01	-8.540387e+00
-9.418488e-01	-7.975287e+00
-9.387041e-01	-7.472488e+00
-9.355594e-01	-7.024627e+00
-9.324146e-01	-6.625783e+00
-9.292699e-01	-6.271141e+00
-9.261252e-01	-5.956744e+00
-9.229804e-01	-5.679311e+00
-9.198357e-01	-5.436104e+00
-9.166909e-01	-5.224821e+00
-9.135462e-01	-5.043515e+00
-9.104015e-01	-4.890531e+00
-9.072567e-01	-4.764457e+00
-9.041120e-01	-4.664083e+00
-9.009673e-01	-4.588363e+00
-8.978225e-01	-4.536393e+00
-8.946778e-01	-4.507382e+00
-8.915331e-01	-4.500630e+00
-8.883883e-01	-4.515510e+00
-8.852436e-01	-4.551448e+00
-8.820988e-01	-4.607902e+00
-8.789541e-01	-4.684343e+00
-8.758094e-01	-4.780233e+00
-8.726646e-01	-4.895001e+00
-8.695199e-01	-5.028015e+00
-8.663752e-01	-5.178549e+00
-8.632304e-01	-5.345746e+00
-8.600857e-01	-5.528576e+00
-8.569409e-01	-5.725785e+00
-8.537962e-01	-5.935837e+00
-8.506515e-01	-6.156853e+00
-8.475067e-01	-6.386544e+00
-8.443620e-01	-6.622142e+00
-8.412173e-01	-6.860347e+00
-8.380725e-01	-7.097287e+00
-8.349278e-01	-7.328511e+00
-8.317830e-01	-7.549044e+00
-8.286383e-01	-7.753506e+00
-8.254936e-01	-7.936328e+00
-8.223488e-01	-8.092051e+00
-8.192041e-01	-8.215711e+00
-8.160594e-01	-8.303258e+00
-8.129146e-01	-8.351941e+00
-8.097699e-01	-8.360606e+00
-8.066251e-01	-8.329827e+00
-8.034804e-01	-8.261848e+00
-8.003357e-01	-8.160346e+00
-7.971909e-01	-8.030078e+00
-7.940462e-01	-7.876459e+00
-7.909015e-01	-7.705165e+00
-7.877567e-01	-7.521795e+00
-7.846120e-01	-7.331624e+00
-7.814672e-01	-7.139445e+00
-7.783225e-01	-6.949496e+00
-7.751778e-01	-6.765444e+00
-7.720330e-01	-6.590415e+00
-7.688883e-01	-6.427043e+00
-7.657436e-01	-6.277541e+00
-7.625988e-01	-6.143766e+00
-7.594541e-01	-6.027285e+00
-7.563093e-01	-5.929437e+00
-7.531646e-01	-5.851391e+00
-7.500199e-01	-5.794188e+00
-7.468751e-01	-5.758789e+00
-7.437304e-01	-5.746106e+00
-7.405857e-01	-5.757037e+00
-7.374409e-01	-5.792494e+00
-7.342962e-01	-5.853424e+00
-7.311514e-01	-5.940836e+00
-7.280067e-01	-6.055811e+00
-7.248620e-01	-6.199531e+00
-7.217172e-01	-6.373277e+00
-7.185725e-01	-6.578451e+00
-7.154278e-01	-6.816562e+00
-7.122830e-01	-7.089219e+00
-7.091383e-01	-7.398094e+00
-7.059935e-01	-7.744841e+00
-7.028488e-01	-8.130968e+00
-6.997041e-01	-8.557592e+00
-6.965593e-01	-9.025042e+00
-6.934146e-01	-9.532188e+00
-6.902699e-01	-1.007537e+01
-6.871251e-01	-1.064670e+01
-6.839804e-01	-1.123164e+01
-6.808356e-01	-1.180583e+01
-6.776909e-01	-1.233192e+01
-6.745462e-01	-1.275890e+01
-6.714014e-01	-1.302772e+01
-6.682567e-01	-1.308630e+01
-6.651120e-01	-1.290963e+01
-6.619672e-01	-1.251151e+01
-6.588225e-01	-1.193793e+01
-6.556777e-01	-1.124792e+01
-6.525330e-01	-1.049603e+01
-6.493883e-01	-9.723979e+00
-6.462435e-01	-8.959874e+00
-6.430988e-01	-8.220982e+00
-6.399541e-01	-7.517003e+00
-6.368093e-01	-6.852772e+00
-6.336646e-01	-6.230154e+00
-6.305198e-01	-5.649289e+00
-6.273751e-01	-5.109363e+00
-6.242304e-01	-4.609080e+00
-6.210856e-01	-4.146949e+00
-6.179409e-01	-3.721440e+00
-6.147962e-01	-3.331085e+00
-6.116514e-01	-2.974525e+00
-6.085067e-01	-2.650536e+00
-6.053619e-01	-2.358038e+00
-6.022172e-01	-2.096099e+00
-5.990725e-01	-1.863930e+00
-5.959277e-01	-1.660884e+00
-5.927830e-01	-1.486446e+00
-5.896383e-01	-1.340233e+00
-5.864935e-01	-1.221986e+00
-5.833488e-01	-1.131569e+00
-5.802040e-01	-1.068969e+00
-5.770593e-01	-1.034291e+00
-5.739146e-01	-1.027764e+00
-5.707698e-01	-1.049742e+00
-5.676251e-01	-1.100709e+00
-5.644804e-01	-1.181285e+00
-5.613356e-01	-1.292238e+00
-5.581909e-01	-1.434490e+00
-5.550461e-01	-1.609133e+00
-5.519014e-01	-1.817444e+00
-5.487567e-01	-2.060899e+00
-5.456119e-01	-2.341195e+00
-5.424672e-01	-2.660261e+00
-5.393225e-01	-3.020275e+00
-5.361777e-01	-3.423663e+00
-5.330330e-01	-3.873085e+00
-5.298883e-01	-4.371372e+00
-5.267435e-01	-4.921395e+00
-5.235988e-01	-5.525792e+00
-5.204540e-01	-6.186450e+00
-5.173093e-01	-6.903536e+00
-5.141646e-01	-7.673778e+00
-5.110198e-01	-8.487473e+00
-5.078751e-01	-9.323685e+00
-5.047304e-01	-1.014348e+01
-5.015856e-01	-1.088327e+01
-4.984409e-01	-1.145522e+01
-4.952961e-01	-1.176659e+01
-4.921514e-01	-1.175999e+01
-4.890067e-01	-1.144731e+01
-4.858619e-01	-1.090235e+01
-4.827172e-01	-1.022037e+01
-4.795725e-01	-9.483049e+00
-4.764277e-01	-8.746245e+00
-4.732830e-01	-8.042967e+00
-4.701382e-01	-7.390540e+00
-4.669935e-01	-6.796821e+00
-4.638488e-01	-6.264390e+00
-4.607040e-01	-5.793084e+00
-4.575593e-01	-5.381447e+00
-4.544146e-01	-5.027539e+00
-4.512698e-01	-4.729374e+00
-4.481251e-01	-4.485154e+00
-4.449803e-01	-4.293394e+00
-4.418356e-01	-4.152986e+00
-4.386909e-01	-4.063237e+00
-4.355461e-01	-4.023895e+00
-4.324014e-01	-4.035177e+00
-4.292567e-01	-4.097806e+00
-4.261119e-01	-4.213059e+00
-4.229672e-01	-4.382841e+00
-4.198224e-01	-4.609780e+00
-4.166777e-01	-4.897365e+00
-4.135330e-01	-5.250139e+00
-4.103882e-01	-5.673961e+00
-4.072435e-01	-6.176373e+00
-4.040988e-01	-6.767125e+00
-4.009540e-01	-7.458917e+00
-3.978093e-01	-8.268463e+00
-3.946645e-01	-9.218013e+00
-3.915198e-01	-1.033743e+01
-3.883751e-01	-1.166653e+01
-3.852303e-01	-1.325558e+01
-3.820856e-01	-1.515235e+01
-3.789409e-01	-1.732297e+01
-3.757961e-01	-1.932426e+01
-3.726514e-01	-1.984409e+01
-3.695066e-01	-1.829756e+01
-3.663619e-01	-1.600518e+01
-3.632172e-01	-1.385041e+01
-3.600724e-01	-1.200743e+01
-3.569277e-01	-1.045086e+01
-3.537830e-01	-9.128053e+00
-3.506382e-01	-7.993508e+00
-3.474935e-01	-7.012494e+00
-3.443487e-01	-6.159109e+00
-3.412040e-01	-5.413964e+00
-3.380593e-01	-4.762392e+00
-3.349145e-01	-4.193163e+00
-3.317698e-01	-3.697590e+00
-3.286251e-01	-3.268901e+00
-3.254803e-01	-2.901797e+00
-3.223356e-01	-2.592135e+00
-3.191908e-01	-2.336693e+00
-3.160461e-01	-2.133001e+00
-3.129014e-01	-1.979210e+00
-3.097566e-01	-1.873987e+00
-3.066119e-01	-1.816436e+00
-3.034672e-01	-1.806015e+00
-3.003224e-01	-1.842465e+00
-2.971777e-01	-1.925711e+00
-2.940329e-01	-2.055744e+00
-2.908882e-01	-2.232447e+00
-2.877435e-01	-2.455334e+00
-2.845987e-01	-2.723150e+00
-2.814540e-01	-3.033265e+00
-2.783093e-01	-3.380766e+00
-2.751645e-01	-3.757129e+00
-2.720198e-01	-4.148444e+00
-2.688750e-01	-4.533305e+00
-2.657303e-01	-4.881021e+00
-2.625856e-01	-5.151631e+00
-2.594408e-01	-5.299975e+00
-2.562961e-01	-5.285323e+00
-2.531514e-01	-5.084275e+00
-2.500066e-01	-4.699841e+00
-2.468619e-01	-4.160137e+00
-2.437171e-01	-3.507702e+00
-2.405724e-01	-2.786852e+00
-2.374277e-01	-2.035293e+00
-2.342829e-01	-1.281165e+00
-2.311382e-01	-5.436163e-01
-2.279935e-01	1.652509e-01
-2.248487e-01	8.383185e-01
-2.217040e-01	1.471783e+00
-2.185592e-01	2.063947e+00
-2.154145e-01	2.614393e+00
-2.122698e-01	3.123451e+00
-2.091250e-01	3.591844e+00
-2.059803e-01	4.020480e+00
-2.028356e-01	4.410307e+00
-1.996908e-01	4.762236e+00
-1.965461e-01	5.077087e+00
-1.934013e-01	5.355560e+00
-1.902566e-01	5.598215e+00
-1.871119e-01	5.805467e+00
-1.839671e-01	5.977576e+00
-1.808224e-01	6.114646e+00
-1.776777e-01	6.216620e+00
-1.745329e-01	6.283283e+00
-1.713882e-01	6.314259e+00
-1.682435e-01	6.309014e+00
-1.650987e-01	6.266862e+00
-1.619540e-01	6.186972e+00
-1.588092e-01	6.068396e+00
-1.556645e-01	5.910099e+00
-1.525198e-01	5.711034e+00
-1.493750e-01	5.470250e+00
-1.462303e-01	5.187083e+00
-1.430856e-01	4.861464e+00
-1.399408e-01	4.494417e+00
-1.367961e-01	4.088842e+00
-1.336513e-01	3.650720e+00
-1.305066e-01	3.190865e+00
-1.273619e-01	2.727269e+00
-1.242171e-01	2.287687e+00
-1.210724e-01	1.911285e+00
-1.179277e-01	1.646898e+00
-1.147829e-01	1.544938e+00
-1.116382e-01	1.642813e+00
-1.084934e-01	1.950354e+00
-1.053487e-01	2.445536e+00
-1.022040e-01	3.084001e+00
-9.905923e-02	3.814856e+00
-9.591449e-02	4.592976e+00
-9.276975e-02	5.384230e+00
-8.962502e-02	6.165479e+00
-8.648028e-02	6.922322e+00
-8.333554e-02	7.646529e+00
-8.019080e-02	8.333933e+00
-7.704607e-02	8.982910e+00
-7.390133e-02	9.593365e+00
-7.075659e-02	1.016609e+01
-6.761185e-02	1.070233e+01
-6.446712e-02	1.120358e+01
-6.132238e-02	1.167139e+01
-5.817764e-02	1.210729e+01
-5.503290e-02	1.251275e+01
-5.188817e-02	1.288914e+01
-4.874343e-02	1.323774e+01
-4.559869e-02	1.355969e+01
-4.245395e-02	1.385606e+01
-3.930922e-02	1.412778e+01
-3.616448e-02	1.437572e+01
-3.301974e-02	1.460062e+01
-2.987501e-02	1.480317e+01
-2.673027e-02	1.498395e+01
-2.358553e-02	1.514348e+01
-2.044079e-02	1.528222e+01
-1.729606e-02	1.540054e+01
-1.415132e-02	1.549876e+01
-1.100658e-02	1.557715e+01
-7.861843e-03	1.563591e+01
-4.717106e-03	1.567518e+01
-1.572369e-03	1.569507e+01
1.572369e-03	1.569562e+01
4.717106e-03	1.567682e+01
7.861843e-03	1.563861e+01
1.100658e-02	1.558087e+01
1.415132e-02	1.550345e+01
1.729606e-02	1.540611e+01
2.044079e-02	1.528858e+01
2.358553e-02	1.515053e+01
2.673027e-02	1.499156e+01
2.987501e-02	1.481120e+01
3.301974e-02	1.460891e+01
3.616448e-02	1.438409e+01
3.930922e-02	1.413606e+01
4.245395e-02	1.386402e+01
4.559869e-02	1.356713e+01
4.874343e-02	1.324441e+01
5.188817e-02	1.289481e+01
5.503290e-02	1.251715e+01
5.817764e-02	1.211014e+01
6.132238e-02	1.167242e+01
6.446712e-02	1.120251e+01
6.761185e-02	1.069887e+01
7.075659e-02	1.015997e+01
7.390133e-02	9.584359e+00
7.704607e-02	8.970842e+00
8.019080e-02	8.318733e+00
8.333554e-02	7.628296e+00
8.648028e-02	6.901430e+00
8.962502e-02	6.142729e+00
9.276975e-02	5.361064e+00
9.591449e-02	4.571744e+00
9.905923e-02	3.799083e+00
1.022040e-01	3.078474e+00
1.053487e-01	2.455913e+00
1.084934e-01	1.981976e+00
1.116382e-01	1.698879e+00
1.147829e-01	1.625006e+00
1.179277e-01	1.746892e+00
1.210724e-01	2.025053e+00
1.242171e-01	2.408946e+00
1.273619e-01	2.850860e+00
1.305066e-01	3.313127e+00
1.336513e-01	3.769325e+00
1.367961e-01	4.202459e+00
1.399408e-01	4.602385e+00
1.430856e-01	4.963553e+00
1.462303e-01	5.283321e+00
1.493750e-01	5.560820e+00
1.525198e-01	5.796205e+00
1.556645e-01	5.990188e+00
1.588092e-01	6.143742e+00
1.619540e-01	6.257927e+00
1.650987e-01	6.333781e+00
1.682435e-01	6.372253e+00
1.713882e-01	6.374175e+00
1.745329e-01	6.340233e+00
1.776777e-01	6.270964e+00
1.808224e-01	6.166747e+00
1.839671e-01	6.027806e+00
1.871119e-01	5.854204e+00
1.902566e-01	5.645852e+00
1.934013e-01	5.402506e+00
1.965461e-01	5.123772e+00
1.996908e-01	4.809117e+00
2.028356e-01	4.457875e+00
2.059803e-01	4.069268e+00
2.091250e-01	3.642443e+00
2.122698e-01	3.176519e+00
2.154145e-01	2.670681e+00
2.185592e-01	2.124321e+00
2.217040e-01	1.537258e+00
2.248487e-01	9.100969e-01
2.279935e-01	2.447703e-01
2.311382e-01	-4.546412e-01
2.342829e-01	-1.180717e+00
2.374277e-01	-1.921079e+00
2.405724e-01	-2.656458e+00
2.437171e-01	-3.358951e+00
2.468619e-01	-3.991731e+00
2.500066e-01	-4.512199e+00
2.531514e-01	-4.880184e+00
2.562961e-01	-5.069808e+00
2.594408e-01	-5.079150e+00
2.625856e-01	-4.931081e+00
2.657303e-01	-4.664662e+00
2.688750e-01	-4.323137e+00
2.720198e-01	-3.944949e+00
2.751645e-01	-3.559850e+00
2.783093e-01	-3.188800e+00
2.814540e-01	-2.845587e+00
2.845987e-01	-2.538787e+00
2.877435e-01	-2.273458e+00
2.908882e-01	-2.052403e+00
2.940329e-01	-1.877058e+00
2.971777e-01	-1.748088e+00
3.003224e-01	-1.665779e+00
3.034672e-01	-1.630304e+00
3.066119e-01	-1.641898e+00
3.097566e-01	-1.700984e+00
3.129014e-01	-1.808272e+00
3.160461e-01	-1.964842e+00
3.191908e-01	-2.172231e+00
3.223356e-01	-2.432527e+00
3.254803e-01	-2.748486e+00
3.286251e-01	-3.123685e+00
3.317698e-01	-3.562721e+00
3.349145e-01	-4.071489e+00
3.380593e-01	-4.657568e+00
3.412040e-01	-5.330781e+00
3.443487e-01	-6.103999e+00
3.474935e-01	-6.994360e+00
3.506382e-01	-8.025123e+00
3.537830e-01	-9.228569e+00
3.569277e-01	-1.065050e+01
3.600724e-01	-1.235673e+01
3.632172e-01	-1.443858e+01
3.663619e-01	-1.698914e+01
3.695066e-01	-1.985712e+01
3.726514e-01	-2.154859e+01
3.757961e-01	-2.005509e+01
3.789409e-01	-1.728464e+01
3.820856e-01	-1.480952e+01
3.852303e-01	-1.280530e+01
3.883751e-01	-1.118094e+01
3.915198e-01	-9.844246e+00
3.946645e-01	-8.728532e+00
3.978093e-01	-7.787407e+00
4.009540e-01	-6.988220e+00
4.040988e-01	-6.307481e+00
4.072435e-01	-5.727917e+00
4.103882e-01	-5.236581e+00
4.135330e-01	-4.823620e+00
4.166777e-01	-4.481454e+00
4.198224e-01	-4.204219e+00
4.229672e-01	-3.987371e+00
4.261119e-01	-3.827420e+00
4.292567e-01	-3.721728e+00
4.324014e-01	-3.668367e+00
4.355461e-01	-3.666019e+00
4.386909e-01	-3.713897e+00
4.418356e-01	-3.811687e+00
4.449803e-01	-3.959507e+00
4.481251e-01	-4.157862e+00
4.512698e-01	-4.407598e+00
4.544146e-01	-4.709837e+00
4.575593e-01	-5.065868e+00
4.607040e-01	-5.476967e+00
4.638488e-01	-5.944076e+00
4.669935e-01	-6.467248e+00
4.701382e-01	-7.044692e+00
4.732830e-01	-7.671163e+00
4.764277e-01	-8.335364e+00
4.795725e-01	-9.016047e+00
4.827172e-01	-9.677024e+00
4.858619e-01	-1.026299e+01
4.890067e-01	-1.070129e+01
4.921514e-01	-1.091702e+01
4.952961e-01	-1.086173e+01
4.984409e-01	-1.053835e+01
5.015856e-01	-9.999412e+00
5.047304e-01	-9.320313e+00
5.078751e-01	-8.571654e+00
5.110198e-01	-7.805932e+00
5.141646e-01	-7.056807e+00
5.173093e-01	-6.343561e+00
5.204540e-01	-5.676001e+00
5.235988e-01	-5.058201e+00
5.267435e-01	-4.490961e+00
5.298883e-01	-3.973313e+00
5.330330e-01	-3.503414e+00
5.361777e-01	-3.079050e+00
5.393225e-01	-2.697922e+00
5.424672e-01	-2.357802e+00
5.456119e-01	-2.056607e+00
5.487567e-01	-1.792437e+00
5.519014e-01	-1.563584e+00
5.550461e-01	-1.368533e+00
5.581909e-01	-1.205953e+00
5.613356e-01	-1.074686e+00
5.644804e-01	-9.737390e-01
5.676251e-01	-9.022675e-01
5.707698e-01	-8.595714e-01
5.739146e-01	-8.450840e-01
5.770593e-01	-8.583659e-01
5.802040e-01	-8.990998e-01
5.833488e-01	-9.670869e-01
5.864935e-01	-1.062244e+00
5.896383e-01	-1.184604e+00
5.927830e-01	-1.334315e+00
5.959277e-01	-1.511642e+00
5.990725e-01	-1.716969e+00
6.022172e-01	-1.950804e+00
6.053619e-01	-2.213781e+00
6.085067e-01	-2.506664e+00
6.116514e-01	-2.830348e+00
6.147962e-01	-3.185858e+00
6.179409e-01	-3.574339e+00
6.210856e-01	-3.997043e+00
6.242304e-01	-4.455288e+00
6.273751e-01	-4.950395e+00
6.305198e-01	-5.483574e+00
6.336646e-01	-6.055730e+00
6.368093e-01	-6.667145e+00
6.399541e-01	-7.316966e+00
6.430988e-01	-8.002382e+00
6.462435e-01	-8.717366e+00
6.493883e-01	-9.450824e+00
6.525330e-01	-1.018414e+01
6.556777e-01	-1.088846e+01
6.588225e-01	-1.152308e+01
6.619672e-01	-1.203755e+01
6.651120e-01	-1.238060e+01
6.682567e-01	-1.251573e+01
6.714014e-01	-1.243594e+01
6.745462e-01	-1.216688e+01
6.776909e-01	-1.175581e+01
6.808356e-01	-1.125506e+01
6.839804e-01	-1.070995e+01
6.871251e-01	-1.015414e+01
6.902699e-01	-9.610179e+00
6.934146e-01	-9.091929e+00
6.965593e-01	-8.607244e+00
6.997041e-01	-8.160072e+00
7.028488e-01	-7.751944e+00
7.059935e-01	-7.382954e+00
7.091383e-01	-7.052388e+00
7.122830e-01	-6.759110e+00
7.154278e-01	-6.501795e+00
7.185725e-01	-6.279072e+00
7.217172e-01	-6.089603e+00
7.248620e-01	-5.932125e+00
7.280067e-01	-5.805470e+00
7.311514e-01	-5.708573e+00
7.342962e-01	-5.640465e+00
7.374409e-01	-5.600266e+00
7.405857e-01	-5.587170e+00
7.437304e-01	-5.600427e+00
7.468751e-01	-5.639319e+00
7.500199e-01	-5.703137e+00
7.531646e-01	-5.791148e+00
7.563093e-01	-5.902556e+00
7.594541e-01	-6.036458e+00
7.625988e-01	-6.191784e+00
7.657436e-01	-6.367229e+00
7.688883e-01	-6.561170e+00
7.720330e-01	-6.771567e+00
7.751778e-01	-6.995849e+00
7.783225e-01	-7.230784e+00
7.814672e-01	-7.472354e+00
7.846120e-01	-7.715631e+00
7.877567e-01	-7.954704e+00
7.909015e-01	-8.182670e+00
7.940462e-01	-8.391762e+00
7.971909e-01	-8.573647e+00
8.003357e-01	-8.719921e+00
8.034804e-01	-8.822812e+00
8.066251e-01	-8.875980e+00
8.097699e-01	-8.875290e+00
8.129146e-01	-8.819368e+00
8.160594e-01	-8.709786e+00
8.192041e-01	-8.550830e+00
8.223488e-01	-8.348908e+00
8.254936e-01	-8.111765e+00
8.286383e-01	-7.847682e+00
8.317830e-01	-7.564803e+00
8.349278e-01	-7.270652e+00
8.380725e-01	-6.971860e+00
8.412173e-01	-6.674057e+00
8.443620e-01	-6.381884e+00
8.475067e-01	-6.099075e+00
8.506515e-01	-5.828581e+00
8.537962e-01	-5.572694e+00
8.569409e-01	-5.333174e+00
8.600857e-01	-5.111359e+00
8.632304e-01	-4.908260e+00
8.663752e-01	-4.724643e+00
8.695199e-01	-4.561090e+00
8.726646e-01	-4.418055e+00
8.758094e-01	-4.295907e+00
8.789541e-01	-4.194965e+00
8.820988e-01	-4.115523e+00
8.852436e-01	-4.057881e+00
8.883883e-01	-4.022357e+00
8.915331e-01	-4.009313e+00
8.946778e-01	-4.019163e+00
8.978225e-01	-4.052399e+00
9.009673e-01	-4.109599e+00
9.041120e-01	-4.191449e+00
9.072567e-01	-4.298762e+00
9.104015e-01	-4.432497e+00
9.135462e-01	-4.593788e+00
9.166909e-01	-4.783975e+00
9.198357e-01	-5.004638e+00
9.229804e-01	-5.257648e+00
9.261252e-01	-5.545221e+00
9.292699e-01	-5.869988e+00
9.324146e-01	-6.235095e+00
9.355594e-01	-6.644311e+00
9.387041e-01	-7.102183e+00
9.418488e-01	-7.614233e+00
9.449936e-01	-8.187206e+00
9.481383e-01	-8.829403e+00
9.512831e-01	-9.551082e+00
9.544278e-01	-1.036494e+01
9.575725e-01	-1.128657e+01
9.607173e-01	-1.233455e+01
9.638620e-01	-1.352908e+01
9.670067e-01	-1.488567e+01
9.701515e-01	-1.639388e+01
9.732962e-01	-1.795467e+01
9.764410e-01	-1.924698e+01
9.795857e-01	-1.968114e+01
9.827304e-01	-1.893194e+01
9.858752e-01	-1.741864e+01
9.890199e-01	-1.570564e+01
9.921646e-01	-1.406982e+01
9.953094e-01	-1.258957e+01
9.984541e-01	-1.126855e+01
1.001599e+00	-1.008943e+01
1.004744e+00	-9.031771e+00
1.007888e+00	-8.077157e+00
1.011033e+00	-7.210174e+00
1.014178e+00	-6.418249e+00
1.017323e+00	-5.691163e+00
1.020467e+00	-5.020587e+00
1.023612e+00	-4.399683e+00
1.026757e+00	-3.822790e+00
1.029901e+00	-3.285179e+00
1.033046e+00	-2.782868e+00
1.036191e+00	-2.312476e+00
1.039336e+00	-1.871105e+00
1.042480e+00	-1.456258e+00
1.045625e+00	-1.065766e+00
1.048770e+00	-6.977317e-01
1.051915e+00	-3.504868e-01
1.055059e+00	-2.255594e-02
1.058204e+00	2.873733e-01
1.061349e+00	5.804739e-01
1.064494e+00	8.577990e-01
1.067638e+00	1.120299e+00
1.070783e+00	1.368834e+00
1.073928e+00	1.604187e+00
1.077073e+00	1.827072e+00
1.080217e+00	2.038143e+00
1.083362e+00	2.238002e+00
1.086507e+00	2.427204e+00
1.089652e+00	2.606261e+00
1.092796e+00	2.775649e+00
1.095941e+00	2.935810e+00
1.099086e+00	3.087158e+00
1.102230e+00	3.230078e+00
1.105375e+00	3.364931e+00
1.108520e+00	3.492059e+00
1.111665e+00	3.611780e+00
1.114809e+00	3.724398e+00
1.117954e+00	3.830197e+00
1.121099e+00	3.929448e+00
1.124244e+00	4.022408e+00
1.127388e+00	4.109323e+00
1.130533e+00	4.190424e+00
1.133678e+00	4.265934e+00
1.136823e+00	4.336065e+00
1.139967e+00	4.401022e+00
1.143112e+00	4.460999e+00
1.146257e+00	4.516185e+00
1.149402e+00	4.566760e+00
1.152546e+00	4.612897e+00
1.155691e+00	4.654764e+00
1.158836e+00	4.692524e+00
1.161980e+00	4.726333e+00
1.165125e+00	4.756343e+00
1.168270e+00	4.782700e+00
1.171415e+00	4.805548e+00
1.174559e+00	4.825024e+00
1.177704e+00	4.841264e+00
1.180849e+00	4.854399e+00
1.183994e+00	4.864556e+00
1.187138e+00	4.871860e+00
1.190283e+00	4.876431e+00
1.193428e+00	4.878390e+00
1.196573e+00	4.877850e+00
1.199717e+00	4.874925e+00
1.202862e+00	4.869727e+00
1.206007e+00	4.862362e+00
1.209152e+00	4.852937e+00
1.212296e+00	4.841556e+00
1.215441e+00	4.828320e+00
1.218586e+00	4.813328e+00
1.221730e+00	4.796678e+00
1.224875e+00	4.778466e+00
1.228020e+00	4.758784e+00
1.231165e+00	4.737725e+00
1.234309e+00	4.715379e+00
1.237454e+00	4.691833e+00
1.240599e+00	4.667174e+00
1.243744e+00	4.641486e+00
1.246888e+00	4.614852e+00
1.250033e+00	4.587352e+00
1.253178e+00	4.559066e+00
1.256323e+00	4.530071e+00
1.259467e+00	4.500442e+00
1.262612e+00	4.470253e+00
1.265757e+00	4.439576e+00
1.268902e+00	4.408481e+00
1.272046e+00	4.377035e+00
1.275191e+00	4.345305e+00
1.278336e+00	4.313355e+00
1.281480e+00	4.281247e+00
1.284625e+00	4.249042e+00
1.287770e+00	4.216797e+00
1.290915e+00	4.184568e+00
1.294059e+00	4.152411e+00
1.297204e+00	4.120376e+00
1.300349e+00	4.088514e+00
1.303494e+00	4.056872e+00
1.306638e+00	4.025495e+00
1.309783e+00	3.994427e+00
1.312928e+00	3.963708e+00
1.316073e+00	3.933379e+00
1.319217e+00	3.903474e+00
1.322362e+00	3.874028e+00
1.325507e+00	3.845074e+00
1.328652e+00	3.816641e+00
1.331796e+00	3.788756e+00
1.334941e+00	3.761445e+00
1.338086e+00	3.734731e+00
1.341230e+00	3.708634e+00
1.344375e+00	3.683174e+00
1.347520e+00	3.658367e+00
1.350665e+00	3.634226e+00
1.353809e+00	3.610765e+00
1.356954e+00	3.587994e+00
1.360099e+00	3.565922e+00
1.363244e+00	3.544553e+00
1.366388e+00	3.523894e+00
1.369533e+00	3.503947e+00
1.372678e+00	3.484712e+00
1.375823e+00	3.466190e+00
1.378967e+00	3.448378e+00
1.382112e+00	3.431271e+00
1.385257e+00	3.414866e+00
1.388402e+00	3.399155e+00
1.391546e+00	3.384130e+00
1.394691e+00	3.369782e+00
1.397836e+00	3.356101e+00
1.400981e+00	3.343075e+00
1.404125e+00	3.330693e+00
1.407270e+00	3.318940e+00
1.410415e+00	3.307804e+00
1.413559e+00	3.297268e+00
1.416704e+00	3.287318e+00
1.419849e+00	3.277938e+00
1.422994e+00	3.269111e+00
1.426138e+00	3.260819e+00
1.429283e+00	3.253046e+00
1.432428e+00	3.245774e+00
1.435573e+00	3.238984e+00
1.438717e+00	3.232660e+00
1.441862e+00	3.226781e+00
1.445007e+00	3.221331e+00
1.448152e+00	3.216290e+00
1.451296e+00	3.211641e+00
1.454441e+00	3.207364e+00
1.457586e+00	3.203442e+00
1.460731e+00	3.199858e+00
1.463875e+00	3.196592e+00
1.467020e+00	3.193628e+00
1.470165e+00	3.190948e+00
1.473309e+00	3.188536e+00
1.476454e+00	3.186374e+00
1.479599e+00	3.184447e+00
1.482744e+00	3.182739e+00
1.485888e+00	3.181234e+00
1.489033e+00	3.179918e+00
1.492178e+00	3.178775e+00
1.495323e+00	3.177792e+00
1.498467e+00	3.176956e+00
1.501612e+00	3.176252e+00
1.504757e+00	3.175669e+00
1.507902e+00	3.175194e+00
1.511046e+00	3.174816e+00
1.514191e+00	3.174524e+00
1.517336e+00	3.174308e+00
1.520481e+00	3.174157e+00
1.523625e+00	3.174062e+00
1.526770e+00	3.174015e+00
1.529915e+00	3.174006e+00
1.533059e+00	3.174030e+00
1.536204e+00	3.174077e+00
1.539349e+00	3.174143e+00
1.542494e+00	3.174220e+00
1.545638e+00	3.174303e+00
1.548783e+00	3.174389e+00
1.551928e+00	3.174471e+00
1.555073e+00	3.174547e+00
1.558217e+00	3.174614e+00
1.561362e+00	3.174668e+00
1.564507e+00	3.174708e+00
1.567652e+00	3.174733e+00
1.570796e+00	3.174742e+00


==> Data/beampattern_Nested_11_11_43.dat <==
theta	B
-1.570796e+00	4.374286e-02
-1.567652e+00	4.359749e-02
-1.564507e+00	4.316154e-02
-1.561362e+00	4.243548e-02
-1.558217e+00	4.142012e-02
-1.555073e+00	4.011661e-02
-1.551928e+00	3.852644e-02
-1.548783e+00	3.665149e-02
-1.545638e+00	3.449402e-02
-1.542494e+00	3.205675e-02
-1.539349e+00	2.934284e-02
-1.536204e+00	2.635595e-02
-1.533059e+00	2.310028e-02
-1.529915e+00	1.958061e-02
-1.526770e+00	1.580235e-02
-1.523625e+00	1.177158e-02
-1.520481e+00	7.495106e-03
-1.517336e+00	2.980506e-03
-1.514191e+00	-1.763824e-03
-1.511046e+00	-6.728610e-03
-1.507902e+00	-1.190366e-02
-1.504757e+00	-1.727782e-02
-1.501612e+00	-2.283891e-02
-1.498467e+00	-2.857372e-02
-1.495323e+00	-3.446795e-02
-1.492178e+00	-4.050620e-02
-1.489033e+00	-4.667194e-02
-1.485888e+00	-5.294752e-02
-1.482744e+00	-5.931415e-02
-1.479599e+00	-6.575195e-02
-1.476454e+00	-7.223997e-02
-1.473309e+00	-7.875623e-02
-1.470165e+00	-8.527783e-02
-1.467020e+00	-9.178099e-02
-1.463875e+00	-9.824122e-02
-1.460731e+00	-1.046334e-01
-1.457586e+00	-1.109322e-01
-1.454441e+00	-1.171118e-01
-1.451296e+00	-1.231465e-01
-1.448152e+00	-1.290111e-01
-1.445007e+00	-1.346809e-01
-1.441862e+00	-1.401320e-01
-1.438717e+00	-1.453423e-01
-1.435573e+00	-1.502911e-01
-1.432428e+00	-1.549602e-01
-1.429283e+00	-1.593341e-01
-1.426138e+00	-1.634007e-01
-1.422994e+00	-1.671520e-01
-1.419849e+00	-1.705843e-01
-1.416704e+00	-1.736994e-01
-1.413559e+00	-1.765050e-01
-1.410415e+00	-1.790154e-01
-1.407270e+00	-1.812527e-01
-1.404125e+00	-1.832470e-01
-1.400981e+00	-1.850374e-01
-1.397836e+00	-1.866730e-01
-1.394691e+00	-1.882137e-01
-1.391546e+00	-1.897305e-01
-1.388402e+00	-1.913071e-01
-1.385257e+00	-1.930400e-01
-1.382112e+00	-1.950396e-01
-1.378967e+00	-1.974309e-01
-1.375823e+00	-2.003543e-01
-1.372678e+00	-2.039659e-01
-1.369533e+00	-2.084388e-01
-1.366388e+00	-2.139631e-01
-1.363244e+00	-2.207468e-01
-1.360099e+00	-2.290166e-01
-1.356954e+00	-2.390179e-01
-1.353809e+00	-2.510158e-01
-1.350665e+00	-2.652955e-01
-1.347520e+00	-2.821629e-01
-1.344375e+00	-3.019452e-01
-1.341230e+00	-3.249915e-01
-1.338086e+00	-3.516736e-01
-1.334941e+00	-3.823867e-01
-1.331796e+00	-4.175505e-01
-1.328652e+00	-4.576102e-01
-1.325507e+00	-5.030374e-01
-1.322362e+00	-5.543324e-01
-1.319217e+00	-6.120252e-01
-1.316073e+00	-6.766778e-01
-1.312928e+00	-7.488868e-01
-1.309783e+00	-8.292862e-01
-1.306638e+00	-9.185506e-01
-1.303494e+00	-1.017399e+00
-1.300349e+00	-1.126601e+00
-1.297204e+00	-1.246981e+00
-1.294059e+00	-1.379423e+00
-1.290915e+00	-1.524884e+00
-1.287770e+00	-1.684397e+00
-1.284625e+00	-1.859086e+00
-1.281480e+00	-2.050178e+00
-1.278336e+00	-2.259020e+00
-1.275191e+00	-2.487096e+00
-1.272046e+00	-2.736051e+00
-1.268902e+00	-3.007721e+00
-1.265757e+00	-3.304163e+00
-1.262612e+00	-3.627702e+00
-1.259467e+00	-3.980981e+00
-1.256323e+00	-4.367027e+00
-1.253178e+00	-4.789331e+00
-1.250033e+00	-5.251950e+00
-1.246888e+00	-5.759636e+00
-1.243744e+00	-6.317998e+00
-1.240599e+00	-6.933694e+00
-1.237454e+00	-7.614670e+00
-1.234309e+00	-8.370419e+00
-1.231165e+00	-9.212199e+00
-1.228020e+00	-1.015305e+01
-1.224875e+00	-1.120713e+01
-1.221730e+00	-1.238700e+01
-1.218586e+00	-1.369556e+01
-1.215441e+00	-1.510399e+01
-1.212296e+00	-1.650006e+01
-1.209152e+00	-1.760675e+01
-1.206007e+00	-1.800372e+01
-1.202862e+00	-1.748108e+01
-1.199717e+00	-1.630874e+01
-1.196573e+00	-1.490074e+01
-1.193428e+00	-1.350718e+01
-1.190283e+00	-1.222445e+01
-1.187138e+00	-1.107535e+01
-1.183994e+00	-1.005559e+01
-1.180849e+00	-9.152933e+00
-1.177704e+00	-8.354224e+00
-1.174559e+00	-7.647606e+00
-1.171415e+00	-7.023069e+00
-1.168270e+00	-6.472397e+00
-1.165125e+00	-5.988932e+00
-1.161980e+00	-5.567330e+00
-1.158836e+00	-5.203343e+00
-1.155691e+00	-4.893633e+00
-1.152546e+00	-4.635636e+00
-1.149402e+00	-4.427450e+00
-1.146257e+00	-4.267760e+00
-1.143112e+00	-4.155778e+00
-1.139967e+00	-4.091211e+00
-1.136823e+00	-4.074244e+00
-1.133678e+00	-4.105542e+00
-1.130533e+00	-4.186271e+00
-1.127388e+00	-4.318139e+00
-1.124244e+00	-4.503461e+00
-1.121099e+00	-4.745257e+00
-1.117954e+00	-5.047382e+00
-1.114809e+00	-5.414721e+00
-1.111665e+00	-5.853447e+00
-1.108520e+00	-6.371393e+00
-1.105375e+00	-6.978576e+00
-1.102230e+00	-7.687959e+00
-1.099086e+00	-8.516554e+00
-1.095941e+00	-9.487068e+00
-1.092796e+00	-1.063029e+01
-1.089652e+00	-1.198839e+01
-1.086507e+00	-1.361817e+01
-1.083362e+00	-1.558721e+01
-1.080217e+00	-1.792283e+01
-1.077073e+00	-2.032699e+01
-1.073928e+00	-2.143648e+01
-1.070783e+00	-2.006763e+01
-1.067638e+00	-1.767221e+01
-1.064494e+00	-1.543619e+01
-1.061349e+00	-1.357457e+01
-1.058204e+00	-1.204726e+01
-1.055059e+00	-1.078832e+01
-1.051915e+00	-9.744397e+00
-1.048770e+00	-8.876553e+00
-1.045625e+00	-8.156805e+00
-1.042480e+00	-7.565004e+00
-1.039336e+00	-7.086587e+00
-1.036191e+00	-6.711075e+00
-1.033046e+00	-6.431066e+00
-1.029901e+00	-6.241590e+00
-1.026757e+00	-6.139696e+00
-1.023612e+00	-6.124212e+00
-1.020467e+00	-6.195650e+00
-1.017323e+00	-6.356240e+00
-1.014178e+00	-6.610098e+00
-1.011033e+00	-6.963565e+00
-1.007888e+00	-7.425771e+00
-1.004744e+00	-8.009562e+00
-1.001599e+00	-8.732998e+00
-9.984541e-01	-9.621865e+00
-9.953094e-01	-1.071409e+01
-9.921646e-01	-1.206799e+01
-9.890199e-01	-1.377931e+01
-9.858752e-01	-1.602054e+01
-9.827304e-01	-1.914984e+01
-9.795857e-01	-2.409800e+01
-9.764410e-01	-3.302032e+01
-9.732962e-01	-2.686122e+01
-9.701515e-01	-2.074973e+01
-9.670067e-01	-1.717506e+01
-9.638620e-01	-1.472495e+01
-9.607173e-01	-1.290919e+01
-9.575725e-01	-1.150865e+01
-9.544278e-01	-1.040798e+01
-9.512831e-01	-9.539918e+00
-9.481383e-01	-8.862685e+00
-9.449936e-01	-8.349412e+00
-9.418488e-01	-7.982777e+00
-9.387041e-01	-7.752097e+00
-9.355594e-01	-7.651760e+00
-9.324146e-01	-7.680445e+00
-9.292699e-01	-7.840927e+00
-9.261252e-01	-8.140388e+00
-9.229804e-01	-8.591326e+00
-9.198357e-01	-9.213315e+00
-9.166909e-01	-1.003618e+01
-9.135462e-01	-1.110580e+01
-9.104015e-01	-1.249511e+01
-9.072567e-01	-1.432659e+01
-9.041120e-01	-1.682005e+01
-9.009673e-01	-2.037444e+01
-8.978225e-01	-2.505289e+01
-8.946778e-01	-2.463426e+01
-8.915331e-01	-1.975377e+01
-8.883883e-01	-1.608385e+01
-8.852436e-01	-1.343998e+01
-8.820988e-01	-1.143768e+01
-8.789541e-01	-9.866614e+00
-8.758094e-01	-8.609100e+00
-8.726646e-01	-7.594747e+00
-8.695199e-01	-6.779202e+00
-8.663752e-01	-6.133624e+00
-8.632304e-01	-5.639149e+00
-8.600857e-01	-5.283856e+00
-8.569409e-01	-5.061090e+00
-8.537962e-01	-4.968623e+00
-8.506515e-01	-5.008407e+00
-8.475067e-01	-5.186859e+00
-8.443620e-01	-5.515761e+00
-8.412173e-01	-6.014051e+00
-8.380725e-01	-6.711117e+00
-8.349278e-01	-7.652975e+00
-8.317830e-01	-8.914563e+00
-8.286383e-01	-1.062677e+01
-8.254936e-01	-1.304516e+01
-8.223488e-01	-1.676527e+01
-8.192041e-01	-2.351413e+01
-8.160594e-01	-2.512060e+01
-8.129146e-01	-1.702143e+01
-8.097699e-01	-1.242757e+01
-8.066251e-01	-9.326475e+00
-8.034804e-01	-6.998588e+00
-8.003357e-01	-5.146634e+00
-7.971909e-01	-3.620962e+00
-7.940462e-01	-2.335838e+00
-7.909015e-01	-1.237550e+00
-7.877567e-01	-2.901428e-01
-7.846120e-01	5.317177e-01
-7.814672e-01	1.246656e+00
-7.783225e-01	1.868873e+00
-7.751778e-01	2.409560e+00
-7.720330e-01	2.877824e+00
-7.688883e-01	3.281309e+00
-7.657436e-01	3.626632e+00
-7.625988e-01	3.919699e+00
-7.594541e-01	4.165932e+00
-7.563093e-01	4.370436e+00
-7.531646e-01	4.538104e+00
-7.500199e-01	4.673685e+00
-7.468751e-01	4.781799e+00
-7.437304e-01	4.866901e+00
-7.405857e-01	4.933207e+00
-7.374409e-01	4.984569e+00
-7.342962e-01	5.024328e+00
-7.311514e-01	5.055141e+00
-7.280067e-01	5.078818e+00
-7.248620e-01	5.096186e+00
-7.217172e-01	5.107002e+00
-7.185725e-01	5.109934e+00
-7.154278e-01	5.102602e+00
-7.122830e-01	5.081678e+00
-7.091383e-01	5.043026e+00
-7.059935e-01	4.981852e+00
-7.028488e-01	4.892851e+00
-6.997041e-01	4.770319e+00
-6.965593e-01	4.608230e+00
-6.934146e-01	4.400255e+00
-6.902699e-01	4.139742e+00
-6.871251e-01	3.819639e+00
-6.839804e-01	3.432377e+00
-6.808356e-01	2.969717e+00
-6.776909e-01	2.422598e+00
-6.745462e-01	1.781010e+00
-6.714014e-01	1.034058e+00
-6.682567e-01	1.704898e-01
-6.651120e-01	-8.195588e-01
-6.619672e-01	-1.939876e+00
-6.588225e-01	-3.176664e+00
-6.556777e-01	-4.472978e+00
-6.525330e-01	-5.683708e+00
-6.493883e-01	-6.542878e+00
-6.462435e-01	-6.765429e+00
-6.430988e-01	-6.307469e+00
-6.399541e-01	-5.418142e+00
-6.368093e-01	-4.390314e+00
-6.336646e-01	-3.403605e+00
-6.305198e-01	-2.536439e+00
-6.273751e-01	-1.814095e+00
-6.242304e-01	-1.239465e+00
-6.210856e-01	-8.075154e-01
-6.179409e-01	-5.113145e-01
-6.147962e-01	-3.443486e-01
-6.116514e-01	-3.012470e-01
-6.085067e-01	-3.778128e-01
-6.053619e-01	-5.706747e-01
-6.022172e-01	-8.766006e-01
-5.990725e-01	-1.291332e+00
-5.959277e-01	-1.807630e+00
-5.927830e-01	-2.412034e+00
-5.896383e-01	-3.079795e+00
-5.864935e-01	-3.767991e+00
-5.833488e-01	-4.409240e+00
-5.802040e-01	-4.913597e+00
-5.770593e-01	-5.190099e+00
-5.739146e-01	-5.187545e+00
-5.707698e-01	-4.924882e+00
-5.676251e-01	-4.479384e+00
-5.644804e-01	-3.945703e+00
-5.613356e-01	-3.403293e+00
-5.581909e-01	-2.906279e+00
-5.550461e-01	-2.487111e+00
-5.519014e-01	-2.163672e+00
-5.487567e-01	-1.945249e+00
-5.456119e-01	-1.836488e+00
-5.424672e-01	-1.839740e+00
-5.393225e-01	-1.956300e+00
-5.361777e-01	-2.186885e+00
-5.330330e-01	-2.531492e+00
-5.298883e-01	-2.988534e+00
-5.267435e-01	-3.552945e+00
-5.235988e-01	-4.212627e+00
-5.204540e-01	-4.942453e+00
-5.173093e-01	-5.695571e+00
-5.141646e-01	-6.394844e+00
-5.110198e-01	-6.934793e+00
-5.078751e-01	-7.210451e+00
-5.047304e-01	-7.171372e+00
-5.015856e-01	-6.855897e+00
-4.984409e-01	-6.366192e+00
-4.952961e-01	-5.813548e+00
-4.921514e-01	-5.283958e+00
-4.890067e-01	-4.832737e+00
-4.858619e-01	-4.492461e+00
-4.827172e-01	-4.282277e+00
-4.795725e-01	-4.214797e+00
-4.764277e-01	-4.300590e+00
-4.732830e-01	-4.551165e+00
-4.701382e-01	-4.981261e+00
-4.669935e-01	-5.611033e+00
-4.638488e-01	-6.468582e+00
-4.607040e-01	-7.592910e+00
-4.575593e-01	-9.035929e+00
-4.544146e-01	-1.085492e+01
-4.512698e-01	-1.305175e+01
-4.481251e-01	-1.528123e+01
-4.449803e-01	-1.624550e+01
-4.418356e-01	-1.500782e+01
-4.386909e-01	-1.289579e+01
-4.355461e-01	-1.097533e+01
-4.324014e-01	-9.469372e+00
-4.292567e-01	-8.360769e+00
-4.261119e-01	-7.604080e+00
-4.229672e-01	-7.167068e+00
-4.198224e-01	-7.036641e+00
-4.166777e-01	-7.220333e+00
-4.135330e-01	-7.750846e+00
-4.103882e-01	-8.698521e+00
-4.072435e-01	-1.020265e+01
-4.040988e-01	-1.255763e+01
-4.009540e-01	-1.650839e+01
-3.978093e-01	-2.441490e+01
-3.946645e-01	-2.187207e+01
-3.915198e-01	-1.433098e+01
-3.883751e-01	-1.005852e+01
-3.852303e-01	-7.143293e+00
-3.820856e-01	-4.971625e+00
-3.789409e-01	-3.282737e+00
-3.757961e-01	-1.942824e+00
-3.726514e-01	-8.746724e-01
-3.695066e-01	-3.016251e-02
-3.663619e-01	6.222629e-01
-3.632172e-01	1.103982e+00
-3.600724e-01	1.429753e+00
-3.569277e-01	1.609893e+00
-3.537830e-01	1.651759e+00
-3.506382e-01	1.560978e+00
-3.474935e-01	1.342740e+00
-3.443487e-01	1.003511e+00
-3.412040e-01	5.536335e-01
-3.380593e-01	1.140085e-02
-3.349145e-01	-5.909724e-01
-3.317698e-01	-1.200244e+00
-3.286251e-01	-1.738285e+00
-3.254803e-01	-2.111478e+00
-3.223356e-01	-2.242197e+00
-3.191908e-01	-2.109521e+00
-3.160461e-01	-1.762461e+00
-3.129014e-01	-1.291129e+00
-3.097566e-01	-7.860708e-01
-3.066119e-01	-3.158928e-01
-3.034672e-01	7.542358e-02
-3.003224e-01	3.627497e-01
-2.971777e-01	5.334280e-01
-2.940329e-01	5.829655e-01
-2.908882e-01	5.131168e-01
-2.877435e-01	3.321653e-01
-2.845987e-01	5.733641e-02
-2.814540e-01	-2.807297e-01
-2.783093e-01	-6.324382e-01
-2.751645e-01	-9.264396e-01
-2.720198e-01	-1.077630e+00
-2.688750e-01	-1.013067e+00
-2.657303e-01	-7.066083e-01
-2.625856e-01	-1.935096e-01
-2.594408e-01	4.501751e-01
-2.562961e-01	1.142497e+00
-2.531514e-01	1.818181e+00
-2.500066e-01	2.433875e+00
-2.468619e-01	2.964316e+00
-2.437171e-01	3.396688e+00
-2.405724e-01	3.726184e+00
-2.374277e-01	3.953295e+00
-2.342829e-01	4.082551e+00
-2.311382e-01	4.122356e+00
-2.279935e-01	4.085621e+00
-2.248487e-01	3.990918e+00
-2.217040e-01	3.863643e+00
-2.185592e-01	3.736270e+00
-2.154145e-01	3.646267e+00
-2.122698e-01	3.630390e+00
-2.091250e-01	3.715827e+00
-2.059803e-01	3.911704e+00
-2.028356e-01	4.206005e+00
-1.996908e-01	4.570046e+00
-1.965461e-01	4.967512e+00
-1.934013e-01	5.363004e+00
-1.902566e-01	5.727143e+00
-1.871119e-01	6.038259e+00
-1.839671e-01	6.282050e+00
-1.808224e-01	6.450584e+00
-1.776777e-01	6.541417e+00
-1.745329e-01	6.557213e+00
-1.713882e-01	6.505924e+00
-1.682435e-01	6.401415e+00
-1.650987e-01	6.264197e+00
-1.619540e-01	6.121510e+00
-1.588092e-01	6.005677e+00
-1.556645e-01	5.949595e+00
-1.525198e-01	5.979463e+00
-1.493750e-01	6.107121e+00
-1.462303e-01	6.326033e+00
-1.430856e-01	6.613469e+00
-1.399408e-01	6.937459e+00
-1.367961e-01	7.264566e+00
-1.336513e-01	7.565357e+00
-1.305066e-01	7.816868e+00
-1.273619e-01	8.002945e+00
-1.242171e-01	8.113665e+00
-1.210724e-01	8.144700e+00
-1.179277e-01	8.097109e+00
-1.147829e-01	7.977755e+00
-1.116382e-01	7.800340e+00
-1.084934e-01	7.586746e+00
-1.053487e-01	7.367859e+00
-1.022040e-01	7.182287e+00
-9.905923e-02	7.071061e+00
-9.591449e-02	7.067793e+00
-9.276975e-02	7.187509e+00
-8.962502e-02	7.420617e+00
-8.648028e-02	7.736261e+00
-8.333554e-02	8.092580e+00
-8.019080e-02	8.447330e+00
-7.704607e-02	8.764428e+00
-7.390133e-02	9.016038e+00
-7.075659e-02	9.181958e+00
-6.761185e-02	9.248098e+00
-6.446712e-02	9.205162e+00
-6.132238e-02	9.048151e+00
-5.817764e-02	8.777149e+00
-5.503290e-02	8.400056e+00
-5.188817e-02	7.938234e+00
-4.874343e-02	7.435799e+00
-4.559869e-02	6.970664e+00
-4.245395e-02	6.657086e+00
-3.930922e-02	6.618880e+00
-3.616448e-02	6.927017e+00
-3.301974e-02	7.550765e+00
-2.987501e-02	8.380557e+00
-2.673027e-02	9.293821e+00
-2.358553e-02	1.019800e+01
-2.044079e-02	1.103712e+01
-1.729606e-02	1.178205e+01
-1.415132e-02	1.241970e+01
-1.100658e-02	1.294549e+01
-7.861843e-03	1.335893e+01
-4.717106e-03	1.366122e+01
-1.572369e-03	1.385393e+01
1.572369e-03	1.393845e+01
4.717106e-03	1.391566e+01
7.861843e-03	1.378587e+01
1.100658e-02	1.354892e+01
1.415132e-02	1.320446e+01
1.729606e-02	1.275253e+01
2.044079e-02	1.219464e+01
2.358553e-02	1.153563e+01
2.673027e-02	1.078707e+01
2.987501e-02	9.972582e+00
3.301974e-02	9.135422e+00
3.616448e-02	8.345679e+00
3.930922e-02	7.698599e+00
4.245395e-02	7.290694e+00
4.559869e-02	7.174030e+00
4.874343e-02	7.323493e+00
5.188817e-02	7.652685e+00
5.503290e-02	8.060383e+00
5.817764e-02	8.464713e+00
6.132238e-02	8.812049e+00
6.446712e-02	9.071978e+00
6.761185e-02	9.229599e+00
7.075659e-02	9.279638e+00
7.390133e-02	9.223011e+00
7.704607e-02	9.065344e+00
8.019080e-02	8.816902e+00
8.333554e-02	8.493530e+00
8.648028e-02	8.118182e+00
8.962502e-02	7.722253e+00
9.276975e-02	7.345276e+00
9.591449e-02	7.030952e+00
9.905923e-02	6.818312e+00
1.022040e-01	6.730101e+00
1.053487e-01	6.764599e+00
1.084934e-01	6.896598e+00
1.116382e-01	7.086847e+00
1.147829e-01	7.293615e+00
1.179277e-01	7.480771e+00
1.210724e-01	7.621044e+00
1.242171e-01	7.696014e+00
1.273619e-01	7.694789e+00
1.305066e-01	7.612620e+00
1.336513e-01	7.450025e+00
1.367961e-01	7.212600e+00
1.399408e-01	6.911437e+00
1.430856e-01	6.563963e+00
1.462303e-01	6.194645e+00
1.493750e-01	5.834645e+00
1.525198e-01	5.519083e+00
1.556645e-01	5.281020e+00
1.588092e-01	5.143072e+00
1.619540e-01	5.110261e+00
1.650987e-01	5.168329e+00
1.682435e-01	5.288645e+00
1.713882e-01	5.436550e+00
1.745329e-01	5.578777e+00
1.776777e-01	5.687713e+00
1.808224e-01	5.742676e+00
1.839671e-01	5.729497e+00
1.871119e-01	5.639535e+00
1.902566e-01	5.468845e+00
1.934013e-01	5.217828e+00
1.965461e-01	4.891513e+00
1.996908e-01	4.500504e+00
2.028356e-01	4.062472e+00
2.059803e-01	3.603746e+00
2.091250e-01	3.159857e+00
2.122698e-01	2.773118e+00
2.154145e-01	2.485335e+00
2.185592e-01	2.326203e+00
2.217040e-01	2.302483e+00
2.248487e-01	2.395028e+00
2.279935e-01	2.565862e+00
2.311382e-01	2.770137e+00
2.342829e-01	2.966032e+00
2.374277e-01	3.119581e+00
2.405724e-01	3.205290e+00
2.437171e-01	3.204684e+00
2.468619e-01	3.104336e+00
2.500066e-01	2.894199e+00
2.531514e-01	2.566563e+00
2.562961e-01	2.115827e+00
2.594408e-01	1.539472e+00
2.625856e-01	8.410170e-01
2.657303e-01	3.649542e-02
2.688750e-01	-8.333564e-01
2.720198e-01	-1.684698e+00
2.751645e-01	-2.376448e+00
2.783093e-01	-2.735157e+00
2.814540e-01	-2.648717e+00
2.845987e-01	-2.156209e+00
2.877435e-01	-1.413542e+00
2.908882e-01	-5.843628e-01
2.940329e-01	2.202716e-01
2.971777e-01	9.417874e-01
3.003224e-01	1.555232e+00
3.034672e-01	2.053613e+00
3.066119e-01	2.438717e+00
3.097566e-01	2.716435e+00
3.129014e-01	2.894583e+00
3.160461e-01	2.982008e+00
3.191908e-01	2.988304e+00
3.223356e-01	2.923792e+00
3.254803e-01	2.799547e+00
3.286251e-01	2.627320e+00
3.317698e-01	2.419216e+00
3.349145e-01	2.187047e+00
3.380593e-01	1.941336e+00
3.412040e-01	1.690074e+00
3.443487e-01	1.437493e+00
3.474935e-01	1.183157e+00
3.506382e-01	9.216524e-01
3.537830e-01	6.429347e-01
3.569277e-01	3.331491e-01
3.600724e-01	-2.440643e-02
3.632172e-01	-4.485296e-01
3.663619e-01	-9.598374e-01
3.695066e-01	-1.581129e+00
3.726514e-01	-2.338526e+00
3.757961e-01	-3.263600e+00
3.789409e-01	-4.396936e+00
3.820856e-01	-5.793927e+00
3.852303e-01	-7.533863e+00
3.883751e-01	-9.730842e+00
3.915198e-01	-1.251766e+01
3.946645e-01	-1.575081e+01
3.978093e-01	-1.747367e+01
4.009540e-01	-1.553096e+01
4.040988e-01	-1.271002e+01
4.072435e-01	-1.044352e+01
4.103882e-01	-8.758803e+00
4.135330e-01	-7.526423e+00
4.166777e-01	-6.646960e+00
4.198224e-01	-6.055281e+00
4.229672e-01	-5.709677e+00
4.261119e-01	-5.583730e+00
4.292567e-01	-5.661078e+00
4.324014e-01	-5.931697e+00
4.355461e-01	-6.388353e+00
4.386909e-01	-7.021481e+00
4.418356e-01	-7.809658e+00
4.449803e-01	-8.701102e+00
4.481251e-01	-9.583020e+00
4.512698e-01	-1.025526e+01
4.544146e-01	-1.047666e+01
4.575593e-01	-1.013356e+01
4.607040e-01	-9.350894e+00
4.638488e-01	-8.368181e+00
4.669935e-01	-7.376451e+00
4.701382e-01	-6.479377e+00
4.732830e-01	-5.721083e+00
4.764277e-01	-5.115695e+00
4.795725e-01	-4.664492e+00
4.827172e-01	-4.364100e+00
4.858619e-01	-4.210004e+00
4.890067e-01	-4.197746e+00
4.921514e-01	-4.322858e+00
4.952961e-01	-4.579790e+00
4.984409e-01	-4.959611e+00
5.015856e-01	-5.445834e+00
5.047304e-01	-6.007539e+00
5.078751e-01	-6.589777e+00
5.110198e-01	-7.105255e+00
5.141646e-01	-7.440114e+00
5.173093e-01	-7.490643e+00
5.204540e-01	-7.220936e+00
5.235988e-01	-6.687415e+00
5.267435e-01	-6.000769e+00
5.298883e-01	-5.269622e+00
5.330330e-01	-4.572182e+00
5.361777e-01	-3.955571e+00
5.393225e-01	-3.445183e+00
5.424672e-01	-3.053687e+00
5.456119e-01	-2.787114e+00
5.487567e-01	-2.648403e+00
5.519014e-01	-2.639288e+00
5.550461e-01	-2.761080e+00
5.581909e-01	-3.014623e+00
5.613356e-01	-3.399278e+00
5.644804e-01	-3.910442e+00
5.676251e-01	-4.534452e+00
5.707698e-01	-5.239198e+00
5.739146e-01	-5.959388e+00
5.770593e-01	-6.581712e+00
5.802040e-01	-6.952265e+00
5.833488e-01	-6.938573e+00
5.864935e-01	-6.521182e+00
5.896383e-01	-5.809563e+00
5.927830e-01	-4.960242e+00
5.959277e-01	-4.099840e+00
5.990725e-01	-3.305390e+00
6.022172e-01	-2.616341e+00
6.053619e-01	-2.050416e+00
6.085067e-01	-1.614569e+00
6.116514e-01	-1.311235e+00
6.147962e-01	-1.141678e+00
6.179409e-01	-1.107788e+00
6.210856e-01	-1.213127e+00
6.242304e-01	-1.463622e+00
6.273751e-01	-1.868077e+00
6.305198e-01	-2.438401e+00
6.336646e-01	-3.188991e+00
6.368093e-01	-4.133470e+00
6.399541e-01	-5.273387e+00
6.430988e-01	-6.564399e+00
6.462435e-01	-7.831657e+00
6.493883e-01	-8.651429e+00
6.525330e-01	-8.499692e+00
6.556777e-01	-7.365171e+00
6.588225e-01	-5.763286e+00
6.619672e-01	-4.121027e+00
6.651120e-01	-2.614596e+00
6.682567e-01	-1.286372e+00
6.714014e-01	-1.311397e-01
6.745462e-01	8.692217e-01
6.776909e-01	1.734162e+00
6.808356e-01	2.481128e+00
6.839804e-01	3.124956e+00
6.871251e-01	3.678084e+00
6.902699e-01	4.150952e+00
6.934146e-01	4.552401e+00
6.965593e-01	4.889994e+00
6.997041e-01	5.170275e+00
7.028488e-01	5.398963e+00
7.059935e-01	5.581088e+00
7.091383e-01	5.721098e+00
7.122830e-01	5.822915e+00
7.154278e-01	5.889982e+00
7.185725e-01	5.925277e+00
7.217172e-01	5.931315e+00
7.248620e-01	5.910150e+00
7.280067e-01	5.863357e+00
7.311514e-01	5.792025e+00
7.342962e-01	5.696748e+00
7.374409e-01	5.577621e+00
7.405857e-01	5.434246e+00
7.437304e-01	5.265732e+00
7.468751e-01	5.070718e+00
7.500199e-01	4.847374e+00
7.531646e-01	4.593418e+00
7.563093e-01	4.306111e+00
7.594541e-01	3.982248e+00
7.625988e-01	3.618120e+00
7.657436e-01	3.209458e+00
7.688883e-01	2.751330e+00
7.720330e-01	2.237998e+00
7.751778e-01	1.662697e+00
7.783225e-01	1.017319e+00
7.814672e-01	2.919533e-01
7.846120e-01	-5.258042e-01
7.877567e-01	-1.451893e+00
7.909015e-01	-2.507437e+00
7.940462e-01	-3.721450e+00
7.971909e-01	-5.135527e+00
8.003357e-01	-6.812520e+00
8.034804e-01	-8.853899e+00
8.066251e-01	-1.143787e+01
8.097699e-01	-1.490914e+01
8.129146e-01	-1.990612e+01
8.160594e-01	-2.429568e+01
8.192041e-01	-1.977426e+01
8.223488e-01	-1.550988e+01
8.254936e-01	-1.269517e+01
8.286383e-01	-1.072163e+01
8.317830e-01	-9.274204e+00
8.349278e-01	-8.189811e+00
8.380725e-01	-7.376102e+00
8.412173e-01	-6.776946e+00
8.443620e-01	-6.356576e+00
8.475067e-01	-6.091665e+00
8.506515e-01	-5.967084e+00
8.537962e-01	-5.973535e+00
8.569409e-01	-6.106236e+00
8.600857e-01	-6.364254e+00
8.632304e-01	-6.750285e+00
8.663752e-01	-7.270822e+00
8.695199e-01	-7.936696e+00
8.726646e-01	-8.764027e+00
8.758094e-01	-9.775601e+00
8.789541e-01	-1.100239e+01
8.820988e-01	-1.248362e+01
8.852436e-01	-1.425789e+01
8.883883e-01	-1.631468e+01
8.915331e-01	-1.839944e+01
8.946778e-01	-1.960645e+01
8.978225e-01	-1.896641e+01
9.009673e-01	-1.715925e+01
9.041120e-01	-1.524257e+01
9.072567e-01	-1.358385e+01
9.104015e-01	-1.222321e+01
9.135462e-01	-1.112611e+01
9.166909e-01	-1.025190e+01
9.198357e-01	-9.567415e+00
9.229804e-01	-9.047874e+00
9.261252e-01	-8.675468e+00
9.292699e-01	-8.437863e+00
9.324146e-01	-8.327110e+00
9.355594e-01	-8.338953e+00
9.387041e-01	-8.472487e+00
9.418488e-01	-8.730131e+00
9.449936e-01	-9.117926e+00
9.481383e-01	-9.646231e+00
9.512831e-01	-1.033098e+01
9.544278e-01	-1.119573e+01
9.575725e-01	-1.227509e+01
9.607173e-01	-1.362003e+01
9.638620e-01	-1.530525e+01
9.670067e-01	-1.743195e+01
9.701515e-01	-2.006931e+01
9.732962e-01	-2.277531e+01
9.764410e-01	-2.331786e+01
9.795857e-01	-2.092818e+01
9.827304e-01	-1.811591e+01
9.858752e-01	-1.577706e+01
9.890199e-01	-1.390877e+01
9.921646e-01	-1.240496e+01
9.953094e-01	-1.118042e+01
9.984541e-01	-1.017574e+01
1.001599e+00	-9.349877e+00
1.004744e+00	-8.674037e+00
1.007888e+00	-8.127639e+00
1.011033e+00	-7.695795e+00
1.014178e+00	-7.367702e+00
1.017323e+00	-7.135614e+00
1.020467e+00	-6.994183e+00
1.023612e+00	-6.940046e+00
1.026757e+00	-6.971586e+00
1.029901e+00	-7.088843e+00
1.033046e+00	-7.293542e+00
1.036191e+00	-7.589258e+00
1.039336e+00	-7.981743e+00
1.042480e+00	-8.479475e+00
1.045625e+00	-9.094548e+00
1.048770e+00	-9.844099e+00
1.051915e+00	-1.075267e+01
1.055059e+00	-1.185626e+01
1.058204e+00	-1.320972e+01
1.061349e+00	-1.490106e+01
1.064494e+00	-1.708155e+01
1.067638e+00	-2.003108e+01
1.070783e+00	-2.423817e+01
1.073928e+00	-2.866473e+01
1.077073e+00	-2.546727e+01
1.080217e+00	-2.085013e+01
1.083362e+00	-1.759396e+01
1.086507e+00	-1.520543e+01
1.089652e+00	-1.335542e+01
1.092796e+00	-1.186768e+01
1.095941e+00	-1.064097e+01
1.099086e+00	-9.612635e+00
1.102230e+00	-8.741424e+00
1.105375e+00	-7.998867e+00
1.108520e+00	-7.364546e+00
1.111665e+00	-6.823375e+00
1.114809e+00	-6.363946e+00
1.117954e+00	-5.977468e+00
1.121099e+00	-5.657084e+00
1.124244e+00	-5.397394e+00
1.127388e+00	-5.194136e+00
1.130533e+00	-5.043958e+00
1.133678e+00	-4.944251e+00
1.136823e+00	-4.893042e+00
1.139967e+00	-4.888906e+00
1.143112e+00	-4.930917e+00
1.146257e+00	-5.018617e+00
1.149402e+00	-5.152000e+00
1.152546e+00	-5.331517e+00
1.155691e+00	-5.558097e+00
1.158836e+00	-5.833185e+00
1.161980e+00	-6.158799e+00
1.165125e+00	-6.537612e+00
1.168270e+00	-6.973055e+00
1.171415e+00	-7.469457e+00
1.174559e+00	-8.032206e+00
1.177704e+00	-8.667938e+00
1.180849e+00	-9.384732e+00
1.183994e+00	-1.019220e+01
1.187138e+00	-1.110131e+01
1.190283e+00	-1.212327e+01
1.193428e+00	-1.326619e+01
1.196573e+00	-1.452571e+01
1.199717e+00	-1.586180e+01
1.202862e+00	-1.714945e+01
1.206007e+00	-1.811582e+01
1.209152e+00	-1.839443e+01
1.212296e+00	-1.784061e+01
1.215441e+00	-1.670795e+01
1.218586e+00	-1.535529e+01
1.221730e+00	-1.400414e+01
1.224875e+00	-1.274495e+01
1.228020e+00	-1.160188e+01
1.231165e+00	-1.057293e+01
1.234309e+00	-9.647530e+00
1.237454e+00	-8.813437e+00
1.240599e+00	-8.059136e+00
1.243744e+00	-7.374536e+00
1.246888e+00	-6.751032e+00
1.250033e+00	-6.181353e+00
1.253178e+00	-5.659363e+00
1.256323e+00	-5.179867e+00
1.259467e+00	-4.738446e+00
1.262612e+00	-4.331313e+00
1.265757e+00	-3.955209e+00
1.268902e+00	-3.607305e+00
1.272046e+00	-3.285133e+00
1.275191e+00	-2.986526e+00
1.278336e+00	-2.709571e+00
1.281480e+00	-2.452568e+00
1.284625e+00	-2.213999e+00
1.287770e+00	-1.992504e+00
1.290915e+00	-1.786856e+00
1.294059e+00	-1.595946e+00
1.297204e+00	-1.418766e+00
1.300349e+00	-1.254395e+00
1.303494e+00	-1.101991e+00
1.306638e+00	-9.607803e-01
1.309783e+00	-8.300505e-01
1.312928e+00	-7.091427e-01
1.316073e+00	-5.974463e-01
1.319217e+00	-4.943940e-01
1.322362e+00	-3.994573e-01
1.325507e+00	-3.121428e-01
1.328652e+00	-2.319885e-01
1.331796e+00	-1.585616e-01
1.334941e+00	-9.145517e-02
1.338086e+00	-3.028642e-02
1.341230e+00	2.530563e-02
1.344375e+00	7.566176e-02
1.347520e+00	1.211042e-01
1.350665e+00	1.619380e-01
1.353809e+00	1.984524e-01
1.356954e+00	2.309215e-01
1.360099e+00	2.596061e-01
1.363244e+00	2.847536e-01
1.366388e+00	3.065994e-01
1.369533e+00	3.253676e-01
1.372678e+00	3.412715e-01
1.375823e+00	3.545138e-01
1.378967e+00	3.652880e-01
1.382112e+00	3.737778e-01
1.385257e+00	3.801585e-01
1.388402e+00	3.845967e-01
1.391546e+00	3.872507e-01
1.394691e+00	3.882711e-01
1.397836e+00	3.878011e-01
1.400981e+00	3.859762e-01
1.404125e+00	3.829251e-01
1.407270e+00	3.787696e-01
1.410415e+00	3.736248e-01
1.413559e+00	3.675994e-01
1.416704e+00	3.607958e-01
1.419849e+00	3.533105e-01
1.422994e+00	3.452339e-01
1.426138e+00	3.366508e-01
1.429283e+00	3.276407e-01
1.432428e+00	3.182775e-01
1.435573e+00	3.086301e-01
1.438717e+00	2.987623e-01
1.441862e+00	2.887333e-01
1.445007e+00	2.785976e-01
1.448152e+00	2.684054e-01
1.451296e+00	2.582027e-01
1.454441e+00	2.480313e-01
1.457586e+00	2.379293e-01
1.460731e+00	2.279313e-01
1.463875e+00	2.180682e-01
1.467020e+00	2.083680e-01
1.470165e+00	1.988554e-01
1.473309e+00	1.895523e-01
1.476454e+00	1.804780e-01
1.479599e+00	1.716493e-01
1.482744e+00	1.630806e-01
1.485888e+00	1.547844e-01
1.489033e+00	1.467711e-01
1.492178e+00	1.390494e-01
1.495323e+00	1.316263e-01
1.498467e+00	1.245073e-01
1.501612e+00	1.176969e-01
1.504757e+00	1.111981e-01
1.507902e+00	1.050131e-01
1.511046e+00	9.914298e-02
1.514191e+00	9.358823e-02
1.517336e+00	8.834863e-02
1.520481e+00	8.342338e-02
1.523625e+00	7.881125e-02
1.526770e+00	7.451064e-02
1.529915e+00	7.051967e-02
1.533059e+00	6.683628e-02
1.536204e+00	6.345828e-02
1.539349e+00	6.038343e-02
1.542494e+00	5.760948e-02
1.545638e+00	5.513424e-02
1.548783e+00	5.295565e-02
1.551928e+00	5.107177e-02
1.555073e+00	4.948085e-02
1.558217e+00	4.818137e-02
1.561362e+00	4.717203e-02
1.564507e+00	4.645182e-02
1.567652e+00	4.602000e-02
1.570796e+00	4.587611e-02


==> Data/beampattern_Nested_11_11_43_lambda.dat <==
theta	B
-1.570796e+00	5.977531e+00
-1.567652e+00	5.977527e+00
-1.564507e+00	5.977515e+00
-1.561362e+00	5.977494e+00
-1.558217e+00	5.977463e+00
-1.555073e+00	5.977422e+00
-1.551928e+00	5.977369e+00
-1.548783e+00	5.977303e+00
-1.545638e+00	5.977221e+00
-1.542494e+00	5.977121e+00
-1.539349e+00	5.977002e+00
-1.536204e+00	5.976859e+00
-1.533059e+00	5.976690e+00
-1.529915e+00	5.976492e+00
-1.526770e+00	5.976260e+00
-1.523625e+00	5.975991e+00
-1.520481e+00	5.975680e+00
-1.517336e+00	5.975323e+00
-1.514191e+00	5.974914e+00
-1.511046e+00	5.974448e+00
-1.507902e+00	5.973919e+00
-1.504757e+00	5.973322e+00
-1.501612e+00	5.972648e+00
-1.498467e+00	5.971892e+00
-1.495323e+00	5.971045e+00
-1.492178e+00	5.970099e+00
-1.489033e+00	5.969045e+00
-1.485888e+00	5.967873e+00
-1.482744e+00	5.966573e+00
-1.479599e+00	5.965134e+00
-1.476454e+00	5.963542e+00
-1.473309e+00	5.961786e+00
-1.470165e+00	5.959850e+00
-1.467020e+00	5.957719e+00
-1.463875e+00	5.955374e+00
-1.460731e+00	5.952798e+00
-1.457586e+00	5.949969e+00
-1.454441e+00	5.946865e+00
-1.451296e+00	5.943461e+00
-1.448152e+00	5.939731e+00
-1.445007e+00	5.935643e+00
-1.441862e+00	5.931167e+00
-1.438717e+00	5.926266e+00
-1.435573e+00	5.920902e+00
-1.432428e+00	5.915033e+00
-1.429283e+00	5.908612e+00
-1.426138e+00	5.901590e+00
-1.422994e+00	5.893911e+00
-1.419849e+00	5.885517e+00
-1.416704e+00	5.876342e+00
-1.413559e+00	5.866318e+00
-1.410415e+00	5.855368e+00
-1.407270e+00	5.843410e+00
-1.404125e+00	5.830356e+00
-1.400981e+00	5.816111e+00
-1.397836e+00	5.800572e+00
-1.394691e+00	5.783628e+00
-1.391546e+00	5.765162e+00
-1.388402e+00	5.745046e+00
-1.385257e+00	5.723144e+00
-1.382112e+00	5.699310e+00
-1.378967e+00	5.673389e+00
-1.375823e+00	5.645215e+00
-1.372678e+00	5.614610e+00
-1.369533e+00	5.581386e+00
-1.366388e+00	5.545343e+00
-1.363244e+00	5.506266e+00
-1.360099e+00	5.463929e+00
-1.356954e+00	5.418092e+00
-1.353809e+00	5.368497e+00
-1.350665e+00	5.314875e+00
-1.347520e+00	5.256936e+00
-1.344375e+00	5.194374e+00
-1.341230e+00	5.126866e+00
-1.338086e+00	5.054066e+00
-1.334941e+00	4.975609e+00
-1.331796e+00	4.891105e+00
-1.328652e+00	4.800140e+00
-1.325507e+00	4.702274e+00
-1.322362e+00	4.597036e+00
-1.319217e+00	4.483924e+00
-1.316073e+00	4.362402e+00
-1.312928e+00	4.231893e+00
-1.309783e+00	4.091781e+00
-1.306638e+00	3.941399e+00
-1.303494e+00	3.780030e+00
-1.300349e+00	3.606897e+00
-1.297204e+00	3.421157e+00
-1.294059e+00	3.221889e+00
-1.290915e+00	3.008090e+00
-1.287770e+00	2.778657e+00
-1.284625e+00	2.532372e+00
-1.281480e+00	2.267888e+00
-1.278336e+00	1.983707e+00
-1.275191e+00	1.678148e+00
-1.272046e+00	1.349323e+00
-1.268902e+00	9.950920e-01
-1.265757e+00	6.130148e-01
-1.262612e+00	2.002899e-01
-1.259467e+00	-2.463240e-01
-1.256323e+00	-7.306073e-01
-1.253178e+00	-1.257008e+00
-1.250033e+00	-1.830805e+00
-1.246888e+00	-2.458325e+00
-1.243744e+00	-3.147219e+00
-1.240599e+00	-3.906820e+00
-1.237454e+00	-4.748592e+00
-1.234309e+00	-5.686644e+00
-1.231165e+00	-6.738184e+00
-1.228020e+00	-7.923451e+00
-1.224875e+00	-9.263627e+00
-1.221730e+00	-1.077205e+01
-1.218586e+00	-1.242492e+01
-1.215441e+00	-1.407840e+01
-1.212296e+00	-1.531812e+01
-1.209152e+00	-1.552619e+01
-1.206007e+00	-1.458431e+01
-1.202862e+00	-1.305715e+01
-1.199717e+00	-1.144966e+01
-1.196573e+00	-9.966526e+00
-1.193428e+00	-8.654251e+00
-1.190283e+00	-7.506269e+00
-1.187138e+00	-6.503021e+00
-1.183994e+00	-5.624471e+00
-1.180849e+00	-4.853370e+00
-1.177704e+00	-4.175669e+00
-1.174559e+00	-3.580144e+00
-1.171415e+00	-3.057884e+00
-1.168270e+00	-2.601828e+00
-1.165125e+00	-2.206386e+00
-1.161980e+00	-1.867153e+00
-1.158836e+00	-1.580689e+00
-1.155691e+00	-1.344351e+00
-1.152546e+00	-1.156171e+00
-1.149402e+00	-1.014771e+00
-1.146257e+00	-9.192953e-01
-1.143112e+00	-8.693740e-01
-1.139967e+00	-8.651018e-01
-1.136823e+00	-9.070350e-01
-1.133678e+00	-9.962068e-01
-1.130533e+00	-1.134163e+00
-1.127388e+00	-1.323018e+00
-1.124244e+00	-1.565544e+00
-1.121099e+00	-1.865288e+00
-1.117954e+00	-2.226746e+00
-1.114809e+00	-2.655606e+00
-1.111665e+00	-3.159079e+00
-1.108520e+00	-3.746397e+00
-1.105375e+00	-4.429520e+00
-1.102230e+00	-5.224207e+00
-1.099086e+00	-6.151672e+00
-1.095941e+00	-7.241197e+00
-1.092796e+00	-8.534399e+00
-1.089652e+00	-1.009225e+01
-1.086507e+00	-1.200578e+01
-1.083362e+00	-1.440482e+01
-1.080217e+00	-1.739321e+01
-1.077073e+00	-2.036442e+01
-1.073928e+00	-2.035271e+01
-1.070783e+00	-1.743046e+01
-1.067638e+00	-1.452943e+01
-1.064494e+00	-1.222068e+01
-1.061349e+00	-1.039797e+01
-1.058204e+00	-8.933437e+00
-1.055059e+00	-7.738057e+00
-1.051915e+00	-6.752701e+00
-1.048770e+00	-5.937476e+00
-1.045625e+00	-5.264818e+00
-1.042480e+00	-4.715302e+00
-1.039336e+00	-4.275084e+00
-1.036191e+00	-3.934311e+00
-1.033046e+00	-3.686111e+00
-1.029901e+00	-3.525954e+00
-1.026757e+00	-3.451260e+00
-1.023612e+00	-3.461175e+00
-1.020467e+00	-3.556495e+00
-1.017323e+00	-3.739711e+00
-1.014178e+00	-4.015193e+00
-1.011033e+00	-4.389540e+00
-1.007888e+00	-4.872169e+00
-1.004744e+00	-5.476256e+00
-1.001599e+00	-6.220268e+00
-9.984541e-01	-7.130513e+00
-9.953094e-01	-8.245586e+00
-9.921646e-01	-9.624644e+00
-9.890199e-01	-1.136406e+01
-9.858752e-01	-1.363471e+01
-9.827304e-01	-1.677567e+01
-9.795857e-01	-2.152150e+01
-9.764410e-01	-2.718238e+01
-9.732962e-01	-2.242724e+01
-9.701515e-01	-1.741259e+01
-9.670067e-01	-1.414949e+01
-9.638620e-01	-1.183337e+01
-9.607173e-01	-1.008810e+01
-9.575725e-01	-8.728323e+00
-9.544278e-01	-7.651779e+00
-9.512831e-01	-6.797201e+00
-9.481383e-01	-6.125831e+00
-9.449936e-01	-5.612407e+00
-9.418488e-01	-5.240435e+00
-9.387041e-01	-4.999577e+00
-9.355594e-01	-4.884205e+00
-9.324146e-01	-4.892672e+00
-9.292699e-01	-5.027086e+00
-9.261252e-01	-5.293536e+00
-9.229804e-01	-5.702815e+00
-9.198357e-01	-6.271850e+00
-9.166909e-01	-7.026238e+00
-9.135462e-01	-8.004800e+00
-9.104015e-01	-9.267995e+00
-9.072567e-01	-1.091443e+01
-9.041120e-01	-1.311484e+01
-9.009673e-01	-1.617659e+01
-8.978225e-01	-2.045886e+01
-8.946778e-01	-2.294504e+01
-8.915331e-01	-1.871879e+01
-8.883883e-01	-1.462115e+01
-8.852436e-01	-1.167221e+01
-8.820988e-01	-9.466605e+00
-8.789541e-01	-7.749389e+00
-8.758094e-01	-6.378515e+00
-8.726646e-01	-5.270354e+00
-8.695199e-01	-4.372841e+00
-8.663752e-01	-3.652264e+00
-8.632304e-01	-3.086413e+00
-8.600857e-01	-2.660830e+00
-8.569409e-01	-2.366719e+00
-8.537962e-01	-2.199817e+00
-8.506515e-01	-2.159895e+00
-8.475067e-01	-2.250771e+00
-8.443620e-01	-2.480842e+00
-8.412173e-01	-2.864271e+00
-8.380725e-01	-3.423236e+00
-8.349278e-01	-4.192045e+00
-8.317830e-01	-5.224993e+00
-8.286383e-01	-6.612629e+00
-8.254936e-01	-8.519751e+00
-8.223488e-01	-1.129225e+01
-8.192041e-01	-1.586594e+01
-8.160594e-01	-2.639459e+01
-8.129146e-01	-2.008111e+01
-8.097699e-01	-1.265996e+01
-8.066251e-01	-8.531136e+00
-8.034804e-01	-5.661343e+00
-8.003357e-01	-3.464209e+00
-7.971909e-01	-1.691431e+00
-7.940462e-01	-2.145761e-01
-7.909015e-01	1.041528e+00
-7.877567e-01	2.124780e+00
-7.846120e-01	3.067661e+00
-7.814672e-01	3.893297e+00
-7.783225e-01	4.618809e+00
-7.751778e-01	5.257299e+00
-7.720330e-01	5.819089e+00
-7.688883e-01	6.312527e+00
-7.657436e-01	6.744523e+00
-7.625988e-01	7.120930e+00
-7.594541e-01	7.446803e+00
-7.563093e-01	7.726590e+00
-7.531646e-01	7.964263e+00
-7.500199e-01	8.163408e+00
-7.468751e-01	8.327286e+00
-7.437304e-01	8.458857e+00
-7.405857e-01	8.560794e+00
-7.374409e-01	8.635461e+00
-7.342962e-01	8.684891e+00
-7.311514e-01	8.710738e+00
-7.280067e-01	8.714230e+00
-7.248620e-01	8.696116e+00
-7.217172e-01	8.656614e+00
-7.185725e-01	8.595371e+00
-7.154278e-01	8.511426e+00
-7.122830e-01	8.403190e+00
-7.091383e-01	8.268431e+00
-7.059935e-01	8.104272e+00
-7.028488e-01	7.907183e+00
-6.997041e-01	7.672971e+00
-6.965593e-01	7.396750e+00
-6.934146e-01	7.072882e+00
-6.902699e-01	6.694881e+00
-6.871251e-01	6.255254e+00
-6.839804e-01	5.745274e+00
-6.808356e-01	5.154643e+00
-6.776909e-01	4.471023e+00
-6.745462e-01	3.679398e+00
-6.714014e-01	2.761233e+00
-6.682567e-01	1.693512e+00
-6.651120e-01	4.480341e-01
-6.619672e-01	-1.007341e+00
-6.588225e-01	-2.699317e+00
-6.556777e-01	-4.609811e+00
-6.525330e-01	-6.543954e+00
-6.493883e-01	-7.872668e+00
-6.462435e-01	-7.779638e+00
-6.430988e-01	-6.472291e+00
-6.399541e-01	-4.822887e+00
-6.368093e-01	-3.303085e+00
-6.336646e-01	-2.031861e+00
-6.305198e-01	-1.009440e+00
-6.273751e-01	-2.100267e-01
-6.242304e-01	3.925172e-01
-6.210856e-01	8.190245e-01
-6.179409e-01	1.084629e+00
-6.147962e-01	1.199520e+00
-6.116514e-01	1.169767e+00
-6.085067e-01	9.980078e-01
-6.053619e-01	6.840223e-01
-6.022172e-01	2.253759e-01
-5.990725e-01	-3.815234e-01
-5.959277e-01	-1.139201e+00
-5.927830e-01	-2.044104e+00
-5.896383e-01	-3.075469e+00
-5.864935e-01	-4.172653e+00
-5.833488e-01	-5.199076e+00
-5.802040e-01	-5.922234e+00
-5.770593e-01	-6.100705e+00
-5.739146e-01	-5.686598e+00
-5.707698e-01	-4.876665e+00
-5.676251e-01	-3.925889e+00
-5.644804e-01	-3.006455e+00
-5.613356e-01	-2.202285e+00
-5.581909e-01	-1.545891e+00
-5.550461e-01	-1.046254e+00
-5.519014e-01	-7.033471e-01
-5.487567e-01	-5.147925e-01
-5.456119e-01	-4.787672e-01
-5.424672e-01	-5.952400e-01
-5.393225e-01	-8.664511e-01
-5.361777e-01	-1.296941e+00
-5.330330e-01	-1.893009e+00
-5.298883e-01	-2.660939e+00
-5.267435e-01	-3.602190e+00
-5.235988e-01	-4.701311e+00
-5.204540e-01	-5.898198e+00
-5.173093e-01	-7.037135e+00
-5.141646e-01	-7.827056e+00
-5.110198e-01	-7.957558e+00
-5.078751e-01	-7.396893e+00
-5.047304e-01	-6.431169e+00
-5.015856e-01	-5.372410e+00
-4.984409e-01	-4.401070e+00
-4.952961e-01	-3.592342e+00
-4.921514e-01	-2.970242e+00
-4.890067e-01	-2.539361e+00
-4.858619e-01	-2.299276e+00
-4.827172e-01	-2.250768e+00
-4.795725e-01	-2.398801e+00
-4.764277e-01	-2.754584e+00
-4.732830e-01	-3.337880e+00
-4.701382e-01	-4.180410e+00
-4.669935e-01	-5.331158e+00
-4.638488e-01	-6.863727e+00
-4.607040e-01	-8.879157e+00
-4.575593e-01	-1.144719e+01
-4.544146e-01	-1.412378e+01
-4.512698e-01	-1.466463e+01
-4.481251e-01	-1.231528e+01
-4.449803e-01	-9.599551e+00
-4.418356e-01	-7.411339e+00
-4.386909e-01	-5.750479e+00
-4.355461e-01	-4.517029e+00
-4.324014e-01	-3.634462e+00
-4.292567e-01	-3.055104e+00
-4.261119e-01	-2.753864e+00
-4.229672e-01	-2.724133e+00
-4.198224e-01	-2.977312e+00
-4.166777e-01	-3.546727e+00
-4.135330e-01	-4.498876e+00
-4.103882e-01	-5.961032e+00
-4.072435e-01	-8.195765e+00
-4.040988e-01	-1.185645e+01
-4.009540e-01	-1.938224e+01
-3.978093e-01	-2.181937e+01
-3.946645e-01	-1.193134e+01
-3.915198e-01	-7.122177e+00
-3.883751e-01	-3.966956e+00
-3.852303e-01	-1.644613e+00
-3.820856e-01	1.624315e-01
-3.789409e-01	1.610444e+00
-3.757961e-01	2.788109e+00
-3.726514e-01	3.750863e+00
-3.695066e-01	4.535952e+00
-3.663619e-01	5.169941e+00
-3.632172e-01	5.672851e+00
-3.600724e-01	6.060631e+00
-3.569277e-01	6.346757e+00
-3.537830e-01	6.543338e+00
-3.506382e-01	6.661910e+00
-3.474935e-01	6.714007e+00
-3.443487e-01	6.711504e+00
-3.412040e-01	6.666703e+00
-3.380593e-01	6.592087e+00
-3.349145e-01	6.499689e+00
-3.317698e-01	6.400091e+00
-3.286251e-01	6.301202e+00
-3.254803e-01	6.207080e+00
-3.223356e-01	6.117135e+00
-3.191908e-01	6.025976e+00
-3.160461e-01	5.923936e+00
-3.129014e-01	5.798082e+00
-3.097566e-01	5.633384e+00
-3.066119e-01	5.413756e+00
-3.034672e-01	5.122798e+00
-3.003224e-01	4.744266e+00
-2.971777e-01	4.262451e+00
-2.940329e-01	3.662897e+00
-2.908882e-01	2.934282e+00
-2.877435e-01	2.073237e+00
-2.845987e-01	1.095731e+00
-2.814540e-01	6.098611e-02
-2.783093e-01	-8.899465e-01
-2.751645e-01	-1.513903e+00
-2.720198e-01	-1.564198e+00
-2.688750e-01	-1.007925e+00
-2.657303e-01	-6.351305e-02
-2.625856e-01	1.005841e+00
-2.594408e-01	2.030368e+00
-2.562961e-01	2.930824e+00
-2.531514e-01	3.678672e+00
-2.500066e-01	4.268229e+00
-2.468619e-01	4.702852e+00
-2.437171e-01	4.989038e+00
-2.405724e-01	5.134378e+00
-2.374277e-01	5.147440e+00
-2.342829e-01	5.038879e+00
-2.311382e-01	4.823667e+00
-2.279935e-01	4.524533e+00
-2.248487e-01	4.176428e+00
-2.217040e-01	3.830605e+00
-2.185592e-01	3.554305e+00
-2.154145e-01	3.419807e+00
-2.122698e-01	3.480610e+00
-2.091250e-01	3.746611e+00
-2.059803e-01	4.179153e+00
-2.028356e-01	4.710816e+00
-1.996908e-01	5.271973e+00
-1.965461e-01	5.806925e+00
-1.934013e-01	6.277579e+00
-1.902566e-01	6.660625e+00
-1.871119e-01	6.943315e+00
-1.839671e-01	7.120110e+00
-1.808224e-01	7.190727e+00
-1.776777e-01	7.159524e+00
-1.745329e-01	7.036065e+00
-1.713882e-01	6.836734e+00
-1.682435e-01	6.587082e+00
-1.650987e-01	6.323976e+00
-1.619540e-01	6.095416e+00
-1.588092e-01	5.954779e+00
-1.556645e-01	5.947639e+00
-1.525198e-01	6.095270e+00
-1.493750e-01	6.385392e+00
-1.462303e-01	6.777633e+00
-1.430856e-01	7.219187e+00
-1.399408e-01	7.659717e+00
-1.367961e-01	8.059189e+00
-1.336513e-01	8.389322e+00
-1.305066e-01	8.631873e+00
-1.273619e-01	8.776304e+00
-1.242171e-01	8.818041e+00
-1.210724e-01	8.757767e+00
-1.179277e-01	8.601894e+00
-1.147829e-01	8.364262e+00
-1.116382e-01	8.068962e+00
-1.084934e-01	7.753505e+00
-1.053487e-01	7.470031e+00
-1.022040e-01	7.280268e+00
-9.905923e-02	7.240441e+00
-9.591449e-02	7.379658e+00
-9.276975e-02	7.685807e+00
-8.962502e-02	8.111126e+00
-8.648028e-02	8.592341e+00
-8.333554e-02	9.069789e+00
-8.019080e-02	9.496725e+00
-7.704607e-02	9.840172e+00
-7.390133e-02	1.007801e+01
-7.075659e-02	1.019551e+01
-6.761185e-02	1.018284e+01
-6.446712e-02	1.003374e+01
-6.132238e-02	9.746115e+00
-5.817764e-02	9.324939e+00
-5.503290e-02	8.789438e+00
-5.188817e-02	8.186764e+00
-4.874343e-02	7.612185e+00
-4.559869e-02	7.221702e+00
-4.245395e-02	7.195707e+00
-3.930922e-02	7.630198e+00
-3.616448e-02	8.455941e+00
-3.301974e-02	9.499557e+00
-2.987501e-02	1.059831e+01
-2.673027e-02	1.164887e+01
-2.358553e-02	1.259917e+01
-2.044079e-02	1.342765e+01
-1.729606e-02	1.412811e+01
-1.415132e-02	1.470109e+01
-1.100658e-02	1.514964e+01
-7.861843e-03	1.547724e+01
-4.717106e-03	1.568680e+01
-1.572369e-03	1.578028e+01
1.572369e-03	1.575847e+01
4.717106e-03	1.562090e+01
7.861843e-03	1.536586e+01
1.100658e-02	1.499039e+01
1.415132e-02	1.449051e+01
1.729606e-02	1.386165e+01
2.044079e-02	1.309981e+01
2.358553e-02	1.220402e+01
2.673027e-02	1.118183e+01
2.987501e-02	1.006045e+01
3.301974e-02	8.906750e+00
3.616448e-02	7.852775e+00
3.930922e-02	7.095969e+00
4.245395e-02	6.814068e+00
4.559869e-02	7.023051e+00
4.874343e-02	7.561002e+00
5.188817e-02	8.223019e+00
5.503290e-02	8.862875e+00
5.817764e-02	9.402896e+00
6.132238e-02	9.809521e+00
6.446712e-02	1.007196e+01
6.761185e-02	1.019014e+01
7.075659e-02	1.016910e+01
7.390133e-02	1.001717e+01
7.704607e-02	9.746146e+00
8.019080e-02	9.373185e+00
8.333554e-02	8.923821e+00
8.648028e-02	8.435647e+00
8.962502e-02	7.960700e+00
9.276975e-02	7.562535e+00
9.591449e-02	7.303387e+00
9.905923e-02	7.222584e+00
1.022040e-01	7.318818e+00
1.053487e-01	7.551231e+00
1.084934e-01	7.858375e+00
1.116382e-01	8.179476e+00
1.147829e-01	8.466403e+00
1.179277e-01	8.686085e+00
1.210724e-01	8.818139e+00
1.242171e-01	8.851539e+00
1.273619e-01	8.782042e+00
1.305066e-01	8.610839e+00
1.336513e-01	8.344436e+00
1.367961e-01	7.995672e+00
1.399408e-01	7.585645e+00
1.430856e-01	7.145944e+00
1.462303e-01	6.719607e+00
1.493750e-01	6.358011e+00
1.525198e-01	6.110899e+00
1.556645e-01	6.010727e+00
1.588092e-01	6.059493e+00
1.619540e-01	6.227877e+00
1.650987e-01	6.467405e+00
1.682435e-01	6.726343e+00
1.713882e-01	6.960478e+00
1.745329e-01	7.136881e+00
1.776777e-01	7.233204e+00
1.808224e-01	7.235422e+00
1.839671e-01	7.135722e+00
1.871119e-01	6.931208e+00
1.902566e-01	6.623670e+00
1.934013e-01	6.220528e+00
1.965461e-01	5.737086e+00
1.996908e-01	5.200028e+00
2.028356e-01	4.651269e+00
2.059803e-01	4.149287e+00
2.091250e-01	3.762553e+00
2.122698e-01	3.550705e+00
2.154145e-01	3.539292e+00
2.185592e-01	3.706435e+00
2.217040e-01	3.993729e+00
2.248487e-01	4.331104e+00
2.279935e-01	4.656745e+00
2.311382e-01	4.924674e+00
2.342829e-01	5.103731e+00
2.374277e-01	5.173483e+00
2.405724e-01	5.120176e+00
2.437171e-01	4.933728e+00
2.468619e-01	4.605853e+00
2.500066e-01	4.129289e+00
2.531514e-01	3.498342e+00
2.562961e-01	2.711700e+00
2.594408e-01	1.779778e+00
2.625856e-01	7.410879e-01
2.657303e-01	-3.072576e-01
2.688750e-01	-1.174342e+00
2.720198e-01	-1.599563e+00
2.751645e-01	-1.419426e+00
2.783093e-01	-7.288446e-01
2.814540e-01	2.196376e-01
2.845987e-01	1.211274e+00
2.877435e-01	2.129442e+00
2.908882e-01	2.927586e+00
2.940329e-01	3.595137e+00
2.971777e-01	4.137704e+00
3.003224e-01	4.567804e+00
3.034672e-01	4.900981e+00
3.066119e-01	5.154275e+00
3.097566e-01	5.345572e+00
3.129014e-01	5.493070e+00
3.160461e-01	5.614482e+00
3.191908e-01	5.725825e+00
3.223356e-01	5.839913e+00
3.254803e-01	5.964880e+00
3.286251e-01	6.103225e+00
3.317698e-01	6.251723e+00
3.349145e-01	6.402270e+00
3.380593e-01	6.543353e+00
3.412040e-01	6.661684e+00
3.443487e-01	6.743565e+00
3.474935e-01	6.775785e+00
3.506382e-01	6.746022e+00
3.537830e-01	6.642820e+00
3.569277e-01	6.455291e+00
3.600724e-01	6.172603e+00
3.632172e-01	5.783299e+00
3.663619e-01	5.274430e+00
3.695066e-01	4.630394e+00
3.726514e-01	3.831283e+00
3.757961e-01	2.850312e+00
3.789409e-01	1.649505e+00
3.820856e-01	1.717980e-01
3.852303e-01	-1.674995e+00
3.883751e-01	-4.055244e+00
3.915198e-01	-7.309156e+00
3.946645e-01	-1.234956e+01
3.978093e-01	-2.354937e+01
4.009540e-01	-1.868191e+01
4.040988e-01	-1.148824e+01
4.072435e-01	-7.961165e+00
4.103882e-01	-5.801280e+00
4.135330e-01	-4.391651e+00
4.166777e-01	-3.481988e+00
4.198224e-01	-2.950506e+00
4.229672e-01	-2.733829e+00
4.261119e-01	-2.800915e+00
4.292567e-01	-3.142539e+00
4.324014e-01	-3.767869e+00
4.355461e-01	-4.705475e+00
4.386909e-01	-6.008005e+00
4.418356e-01	-7.758273e+00
4.449803e-01	-1.005590e+01
4.481251e-01	-1.283014e+01
4.512698e-01	-1.481423e+01
4.544146e-01	-1.361289e+01
4.575593e-01	-1.083121e+01
4.607040e-01	-8.354034e+00
4.638488e-01	-6.431358e+00
4.669935e-01	-4.971246e+00
4.701382e-01	-3.876404e+00
4.732830e-01	-3.078294e+00
4.764277e-01	-2.531614e+00
4.795725e-01	-2.207123e+00
4.827172e-01	-2.086718e+00
4.858619e-01	-2.160255e+00
4.890067e-01	-2.423313e+00
4.921514e-01	-2.875000e+00
4.952961e-01	-3.514510e+00
4.984409e-01	-4.333844e+00
5.015856e-01	-5.301290e+00
5.047304e-01	-6.326967e+00
5.078751e-01	-7.211355e+00
5.110198e-01	-7.643317e+00
5.141646e-01	-7.389130e+00
5.173093e-01	-6.538601e+00
5.204540e-01	-5.400252e+00
5.235988e-01	-4.234011e+00
5.267435e-01	-3.173985e+00
5.298883e-01	-2.271290e+00
5.330330e-01	-1.538756e+00
5.361777e-01	-9.747106e-01
5.393225e-01	-5.733929e-01
5.424672e-01	-3.291535e-01
5.456119e-01	-2.380188e-01
5.487567e-01	-2.981471e-01
5.519014e-01	-5.097269e-01
5.550461e-01	-8.743638e-01
5.581909e-01	-1.393568e+00
5.613356e-01	-2.065285e+00
5.644804e-01	-2.876194e+00
5.676251e-01	-3.785590e+00
5.707698e-01	-4.696699e+00
5.739146e-01	-5.425835e+00
5.770593e-01	-5.728731e+00
5.802040e-01	-5.454480e+00
5.833488e-01	-4.690781e+00
5.864935e-01	-3.674789e+00
5.896383e-01	-2.614489e+00
5.927830e-01	-1.628437e+00
5.959277e-01	-7.690079e-01
5.990725e-01	-5.419575e-02
6.022172e-01	5.128935e-01
6.053619e-01	9.344127e-01
6.085067e-01	1.213361e+00
6.116514e-01	1.351577e+00
6.147962e-01	1.348751e+00
6.179409e-01	1.201812e+00
6.210856e-01	9.043826e-01
6.242304e-01	4.461770e-01
6.273751e-01	-1.876148e-01
6.305198e-01	-1.016540e+00
6.336646e-01	-2.063111e+00
6.368093e-01	-3.343570e+00
6.399541e-01	-4.833435e+00
6.430988e-01	-6.360780e+00
6.462435e-01	-7.403319e+00
6.493883e-01	-7.228318e+00
6.525330e-01	-5.858296e+00
6.556777e-01	-4.030373e+00
6.588225e-01	-2.243943e+00
6.619672e-01	-6.561690e-01
6.651120e-01	7.161732e-01
6.682567e-01	1.894755e+00
6.714014e-01	2.907199e+00
6.745462e-01	3.778528e+00
6.776909e-01	4.529652e+00
6.808356e-01	5.177741e+00
6.839804e-01	5.736947e+00
6.871251e-01	6.219086e+00
6.902699e-01	6.634164e+00
6.934146e-01	6.990784e+00
6.965593e-01	7.296422e+00
6.997041e-01	7.557622e+00
7.028488e-01	7.780114e+00
7.059935e-01	7.968882e+00
7.091383e-01	8.128196e+00
7.122830e-01	8.261615e+00
7.154278e-01	8.371982e+00
7.185725e-01	8.461415e+00
7.217172e-01	8.531309e+00
7.248620e-01	8.582353e+00
7.280067e-01	8.614559e+00
7.311514e-01	8.627316e+00
7.342962e-01	8.619454e+00
7.374409e-01	8.589313e+00
7.405857e-01	8.534818e+00
7.437304e-01	8.453540e+00
7.468751e-01	8.342758e+00
7.500199e-01	8.199490e+00
7.531646e-01	8.020510e+00
7.563093e-01	7.802342e+00
7.594541e-01	7.541226e+00
7.625988e-01	7.233054e+00
7.657436e-01	6.873271e+00
7.688883e-01	6.456739e+00
7.720330e-01	5.977535e+00
7.751778e-01	5.428683e+00
7.783225e-01	4.801765e+00
7.814672e-01	4.086371e+00
7.846120e-01	3.269275e+00
7.877567e-01	2.333177e+00
7.909015e-01	1.254674e+00
7.940462e-01	8.314976e-04
7.971909e-01	-1.477005e+00
8.003357e-01	-3.255372e+00
8.034804e-01	-5.465379e+00
8.066251e-01	-8.361252e+00
8.097699e-01	-1.254438e+01
8.129146e-01	-2.005358e+01
8.160594e-01	-2.460175e+01
8.192041e-01	-1.517927e+01
8.223488e-01	-1.077442e+01
8.254936e-01	-8.064216e+00
8.286383e-01	-6.189550e+00
8.317830e-01	-4.822450e+00
8.349278e-01	-3.804450e+00
8.380725e-01	-3.047821e+00
8.412173e-01	-2.499743e+00
8.443620e-01	-2.126796e+00
8.475067e-01	-1.907406e+00
8.506515e-01	-1.827881e+00
8.537962e-01	-1.880261e+00
8.569409e-01	-2.061180e+00
8.600857e-01	-2.371402e+00
8.632304e-01	-2.815888e+00
8.663752e-01	-3.404404e+00
8.695199e-01	-4.152850e+00
8.726646e-01	-5.085714e+00
8.758094e-01	-6.240558e+00
8.789541e-01	-7.676502e+00
8.820988e-01	-9.491504e+00
8.852436e-01	-1.186113e+01
8.883883e-01	-1.513535e+01
8.915331e-01	-2.004819e+01
8.946778e-01	-2.521296e+01
8.978225e-01	-2.026491e+01
9.009673e-01	-1.556208e+01
9.041120e-01	-1.249837e+01
9.072567e-01	-1.033925e+01
9.104015e-01	-8.734395e+00
9.135462e-01	-7.507976e+00
9.166909e-01	-6.561812e+00
9.198357e-01	-5.836549e+00
9.229804e-01	-5.294366e+00
9.261252e-01	-4.910470e+00
9.292699e-01	-4.668590e+00
9.324146e-01	-4.558497e+00
9.355594e-01	-4.574632e+00
9.387041e-01	-4.715435e+00
9.418488e-01	-4.983182e+00
9.449936e-01	-5.384295e+00
9.481383e-01	-5.930202e+00
9.512831e-01	-6.639012e+00
9.544278e-01	-7.538554e+00
9.575725e-01	-8.672006e+00
9.607173e-01	-1.010899e+01
9.638620e-01	-1.196969e+01
9.670067e-01	-1.448528e+01
9.701515e-01	-1.818714e+01
9.732962e-01	-2.473701e+01
9.764410e-01	-3.095653e+01
9.795857e-01	-2.111952e+01
9.827304e-01	-1.621389e+01
9.858752e-01	-1.312399e+01
9.890199e-01	-1.091048e+01
9.921646e-01	-9.219374e+00
9.953094e-01	-7.880704e+00
9.984541e-01	-6.800154e+00
1.001599e+00	-5.920190e+00
1.004744e+00	-5.203368e+00
1.007888e+00	-4.624190e+00
1.011033e+00	-4.164771e+00
1.014178e+00	-3.812359e+00
1.017323e+00	-3.557861e+00
1.020467e+00	-3.394926e+00
1.023612e+00	-3.319387e+00
1.026757e+00	-3.328916e+00
1.029901e+00	-3.422855e+00
1.033046e+00	-3.602169e+00
1.036191e+00	-3.869529e+00
1.039336e+00	-4.229517e+00
1.042480e+00	-4.689001e+00
1.045625e+00	-5.257721e+00
1.048770e+00	-5.949189e+00
1.051915e+00	-6.782037e+00
1.055059e+00	-7.782019e+00
1.058204e+00	-8.984830e+00
1.061349e+00	-1.043932e+01
1.064494e+00	-1.220727e+01
1.067638e+00	-1.433748e+01
1.070783e+00	-1.670421e+01
1.073928e+00	-1.841133e+01
1.077073e+00	-1.784479e+01
1.080217e+00	-1.560236e+01
1.083362e+00	-1.322478e+01
1.086507e+00	-1.117916e+01
1.089652e+00	-9.477414e+00
1.092796e+00	-8.056822e+00
1.095941e+00	-6.859053e+00
1.099086e+00	-5.839779e+00
1.102230e+00	-4.966429e+00
1.105375e+00	-4.214967e+00
1.108520e+00	-3.567392e+00
1.111665e+00	-3.010000e+00
1.114809e+00	-2.532204e+00
1.117954e+00	-2.125714e+00
1.121099e+00	-1.783982e+00
1.124244e+00	-1.501799e+00
1.127388e+00	-1.275019e+00
1.130533e+00	-1.100350e+00
1.133678e+00	-9.752112e-01
1.136823e+00	-8.976245e-01
1.139967e+00	-8.661395e-01
1.143112e+00	-8.797822e-01
1.146257e+00	-9.380241e-01
1.149402e+00	-1.040766e+00
1.152546e+00	-1.188340e+00
1.155691e+00	-1.381525e+00
1.158836e+00	-1.621575e+00
1.161980e+00	-1.910272e+00
1.165125e+00	-2.249988e+00
1.168270e+00	-2.643778e+00
1.171415e+00	-3.095486e+00
1.174559e+00	-3.609890e+00
1.177704e+00	-4.192848e+00
1.180849e+00	-4.851454e+00
1.183994e+00	-5.594117e+00
1.187138e+00	-6.430418e+00
1.190283e+00	-7.370312e+00
1.193428e+00	-8.421697e+00
1.196573e+00	-9.583909e+00
1.199717e+00	-1.083176e+01
1.202862e+00	-1.208094e+01
1.206007e+00	-1.313396e+01
1.209152e+00	-1.367286e+01
1.212296e+00	-1.345111e+01
1.215441e+00	-1.255710e+01
1.218586e+00	-1.130986e+01
1.221730e+00	-9.976894e+00
1.224875e+00	-8.693596e+00
1.228020e+00	-7.509160e+00
1.231165e+00	-6.433238e+00
1.234309e+00	-5.460326e+00
1.237454e+00	-4.580221e+00
1.240599e+00	-3.782121e+00
1.243744e+00	-3.056073e+00
1.246888e+00	-2.393372e+00
1.250033e+00	-1.786562e+00
1.253178e+00	-1.229303e+00
1.256323e+00	-7.162020e-01
1.259467e+00	-2.426608e-01
1.262612e+00	1.952628e-01
1.265757e+00	6.009667e-01
1.268902e+00	9.773980e-01
1.272046e+00	1.327128e+00
1.275191e+00	1.652414e+00
1.278336e+00	1.955249e+00
1.281480e+00	2.237402e+00
1.284625e+00	2.500453e+00
1.287770e+00	2.745820e+00
1.290915e+00	2.974779e+00
1.294059e+00	3.188488e+00
1.297204e+00	3.387997e+00
1.300349e+00	3.574266e+00
1.303494e+00	3.748176e+00
1.306638e+00	3.910535e+00
1.309783e+00	4.062087e+00
1.312928e+00	4.203524e+00
1.316073e+00	4.335485e+00
1.319217e+00	4.458565e+00
1.322362e+00	4.573319e+00
1.325507e+00	4.680264e+00
1.328652e+00	4.779884e+00
1.331796e+00	4.872635e+00
1.334941e+00	4.958942e+00
1.338086e+00	5.039207e+00
1.341230e+00	5.113805e+00
1.344375e+00	5.183093e+00
1.347520e+00	5.247404e+00
1.350665e+00	5.307055e+00
1.353809e+00	5.362343e+00
1.356954e+00	5.413549e+00
1.360099e+00	5.460940e+00
1.363244e+00	5.504764e+00
1.366388e+00	5.545258e+00
1.369533e+00	5.582647e+00
1.372678e+00	5.617139e+00
1.375823e+00	5.648933e+00
1.378967e+00	5.678217e+00
1.382112e+00	5.705165e+00
1.385257e+00	5.729945e+00
1.388402e+00	5.752710e+00
1.391546e+00	5.773609e+00
1.394691e+00	5.792777e+00
1.397836e+00	5.810343e+00
1.400981e+00	5.826429e+00
1.404125e+00	5.841145e+00
1.407270e+00	5.854598e+00
1.410415e+00	5.866886e+00
1.413559e+00	5.878100e+00
1.416704e+00	5.888324e+00
1.419849e+00	5.897639e+00
1.422994e+00	5.906118e+00
1.426138e+00	5.913828e+00
1.429283e+00	5.920832e+00
1.432428e+00	5.927189e+00
1.435573e+00	5.932953e+00
1.438717e+00	5.938174e+00
1.441862e+00	5.942896e+00
1.445007e+00	5.947163e+00
1.448152e+00	5.951012e+00
1.451296e+00	5.954481e+00
1.454441e+00	5.957601e+00
1.457586e+00	5.960403e+00
1.460731e+00	5.962914e+00
1.463875e+00	5.965159e+00
1.467020e+00	5.967163e+00
1.470165e+00	5.968946e+00
1.473309e+00	5.970528e+00
1.476454e+00	5.971928e+00
1.479599e+00	5.973160e+00
1.482744e+00	5.974242e+00
1.485888e+00	5.975187e+00
1.489033e+00	5.976007e+00
1.492178e+00	5.976715e+00
1.495323e+00	5.977321e+00
1.498467e+00	5.977837e+00
1.501612e+00	5.978271e+00
1.504757e+00	5.978631e+00
1.507902e+00	5.978927e+00
1.511046e+00	5.979165e+00
1.514191e+00	5.979352e+00
1.517336e+00	5.979496e+00
1.520481e+00	5.979600e+00
1.523625e+00	5.979673e+00
1.526770e+00	5.979717e+00
1.529915e+00	5.979739e+00
1.533059e+00	5.979742e+00
1.536204e+00	5.979731e+00
1.539349e+00	5.979708e+00
1.542494e+00	5.979678e+00
1.545638e+00	5.979643e+00
1.548783e+00	5.979606e+00
1.551928e+00	5.979570e+00
1.555073e+00	5.979535e+00
1.558217e+00	5.979505e+00
1.561362e+00	5.979480e+00
1.564507e+00	5.979461e+00
1.567652e+00	5.979450e+00
1.570796e+00	5.979446e+00


==> Data/beampattern_Partitioned_11_11_21.dat <==
theta	B
-1.570796e+00	-1.759742e+01
-1.567652e+00	-1.759700e+01
-1.564507e+00	-1.759577e+01
-1.561362e+00	-1.759372e+01
-1.558217e+00	-1.759084e+01
-1.555073e+00	-1.758715e+01
-1.551928e+00	-1.758264e+01
-1.548783e+00	-1.757731e+01
-1.545638e+00	-1.757117e+01
-1.542494e+00	-1.756422e+01
-1.539349e+00	-1.755645e+01
-1.536204e+00	-1.754789e+01
-1.533059e+00	-1.753852e+01
-1.529915e+00	-1.752836e+01
-1.526770e+00	-1.751741e+01
-1.523625e+00	-1.750566e+01
-1.520481e+00	-1.749314e+01
-1.517336e+00	-1.747984e+01
-1.514191e+00	-1.746577e+01
-1.511046e+00	-1.745094e+01
-1.507902e+00	-1.743535e+01
-1.504757e+00	-1.741901e+01
-1.501612e+00	-1.740194e+01
-1.498467e+00	-1.738414e+01
-1.495323e+00	-1.736561e+01
-1.492178e+00	-1.734638e+01
-1.489033e+00	-1.732645e+01
-1.485888e+00	-1.730583e+01
-1.482744e+00	-1.728454e+01
-1.479599e+00	-1.726259e+01
-1.476454e+00	-1.723999e+01
-1.473309e+00	-1.721676e+01
-1.470165e+00	-1.719291e+01
-1.467020e+00	-1.716846e+01
-1.463875e+00	-1.714342e+01
-1.460731e+00	-1.711783e+01
-1.457586e+00	-1.709169e+01
-1.454441e+00	-1.706502e+01
-1.451296e+00	-1.703785e+01
-1.448152e+00	-1.701021e+01
-1.445007e+00	-1.698210e+01
-1.441862e+00	-1.695357e+01
-1.438717e+00	-1.692462e+01
-1.435573e+00	-1.689530e+01
-1.432428e+00	-1.686563e+01
-1.429283e+00	-1.683565e+01
-1.426138e+00	-1.680537e+01
-1.422994e+00	-1.677484e+01
-1.419849e+00	-1.674409e+01
-1.416704e+00	-1.671315e+01
-1.413559e+00	-1.668206e+01
-1.410415e+00	-1.665087e+01
-1.407270e+00	-1.661961e+01
-1.404125e+00	-1.658832e+01
-1.400981e+00	-1.655704e+01
-1.397836e+00	-1.652583e+01
-1.394691e+00	-1.649473e+01
-1.391546e+00	-1.646379e+01
-1.388402e+00	-1.643305e+01
-1.385257e+00	-1.640258e+01
-1.382112e+00	-1.637242e+01
-1.378967e+00	-1.634264e+01
-1.375823e+00	-1.631328e+01
-1.372678e+00	-1.628442e+01
-1.369533e+00	-1.625610e+01
-1.366388e+00	-1.622840e+01
-1.363244e+00	-1.620139e+01
-1.360099e+00	-1.617513e+01
-1.356954e+00	-1.614968e+01
-1.353809e+00	-1.612513e+01
-1.350665e+00	-1.610155e+01
-1.347520e+00	-1.607902e+01
-1.344375e+00	-1.605760e+01
-1.341230e+00	-1.603739e+01
-1.338086e+00	-1.601848e+01
-1.334941e+00	-1.600093e+01
-1.331796e+00	-1.598486e+01
-1.328652e+00	-1.597033e+01
-1.325507e+00	-1.595746e+01
-1.322362e+00	-1.594633e+01
-1.319217e+00	-1.593704e+01
-1.316073e+00	-1.592970e+01
-1.312928e+00	-1.592441e+01
-1.309783e+00	-1.592128e+01
-1.306638e+00	-1.592041e+01
-1.303494e+00	-1.592193e+01
-1.300349e+00	-1.592594e+01
-1.297204e+00	-1.593257e+01
-1.294059e+00	-1.594194e+01
-1.290915e+00	-1.595417e+01
-1.287770e+00	-1.596941e+01
-1.284625e+00	-1.598777e+01
-1.281480e+00	-1.600940e+01
-1.278336e+00	-1.603444e+01
-1.275191e+00	-1.606304e+01
-1.272046e+00	-1.609534e+01
-1.268902e+00	-1.613150e+01
-1.265757e+00	-1.617168e+01
-1.262612e+00	-1.621603e+01
-1.259467e+00	-1.626473e+01
-1.256323e+00	-1.631795e+01
-1.253178e+00	-1.637586e+01
-1.250033e+00	-1.643865e+01
-1.246888e+00	-1.650650e+01
-1.243744e+00	-1.657960e+01
-1.240599e+00	-1.665814e+01
-1.237454e+00	-1.674232e+01
-1.234309e+00	-1.683234e+01
-1.231165e+00	-1.692840e+01
-1.228020e+00	-1.703070e+01
-1.224875e+00	-1.713946e+01
-1.221730e+00	-1.725486e+01
-1.218586e+00	-1.737711e+01
-1.215441e+00	-1.750639e+01
-1.212296e+00	-1.764288e+01
-1.209152e+00	-1.778675e+01
-1.206007e+00	-1.793814e+01
-1.202862e+00	-1.809715e+01
-1.199717e+00	-1.826387e+01
-1.196573e+00	-1.843831e+01
-1.193428e+00	-1.862043e+01
-1.190283e+00	-1.881011e+01
-1.187138e+00	-1.900712e+01
-1.183994e+00	-1.921111e+01
-1.180849e+00	-1.942153e+01
-1.177704e+00	-1.963768e+01
-1.174559e+00	-1.985856e+01
-1.171415e+00	-2.008292e+01
-1.168270e+00	-2.030913e+01
-1.165125e+00	-2.053513e+01
-1.161980e+00	-2.075841e+01
-1.158836e+00	-2.097592e+01
-1.155691e+00	-2.118405e+01
-1.152546e+00	-2.137866e+01
-1.149402e+00	-2.155506e+01
-1.146257e+00	-2.170821e+01
-1.143112e+00	-2.183286e+01
-1.139967e+00	-2.192387e+01
-1.136823e+00	-2.197655e+01
-1.133678e+00	-2.198703e+01
-1.130533e+00	-2.195267e+01
-1.127388e+00	-2.187227e+01
-1.124244e+00	-2.174627e+01
-1.121099e+00	-2.157666e+01
-1.117954e+00	-2.136676e+01
-1.114809e+00	-2.112098e+01
-1.111665e+00	-2.084433e+01
-1.108520e+00	-2.054211e+01
-1.105375e+00	-2.021959e+01
-1.102230e+00	-1.988172e+01
-1.099086e+00	-1.953301e+01
-1.095941e+00	-1.917742e+01
-1.092796e+00	-1.881837e+01
-1.089652e+00	-1.845870e+01
-1.086507e+00	-1.810080e+01
-1.083362e+00	-1.774655e+01
-1.080217e+00	-1.739748e+01
-1.077073e+00	-1.705480e+01
-1.073928e+00	-1.671941e+01
-1.070783e+00	-1.639202e+01
-1.067638e+00	-1.607315e+01
-1.064494e+00	-1.576316e+01
-1.061349e+00	-1.546229e+01
-1.058204e+00	-1.517072e+01
-1.055059e+00	-1.488851e+01
-1.051915e+00	-1.461570e+01
-1.048770e+00	-1.435226e+01
-1.045625e+00	-1.409816e+01
-1.042480e+00	-1.385331e+01
-1.039336e+00	-1.361762e+01
-1.036191e+00	-1.339099e+01
-1.033046e+00	-1.317330e+01
-1.029901e+00	-1.296443e+01
-1.026757e+00	-1.276427e+01
-1.023612e+00	-1.257270e+01
-1.020467e+00	-1.238960e+01
-1.017323e+00	-1.221486e+01
-1.014178e+00	-1.204837e+01
-1.011033e+00	-1.189003e+01
-1.007888e+00	-1.173974e+01
-1.004744e+00	-1.159741e+01
-1.001599e+00	-1.146296e+01
-9.984541e-01	-1.133632e+01
-9.953094e-01	-1.121742e+01
-9.921646e-01	-1.110621e+01
-9.890199e-01	-1.100264e+01
-9.858752e-01	-1.090666e+01
-9.827304e-01	-1.081826e+01
-9.795857e-01	-1.073742e+01
-9.764410e-01	-1.066412e+01
-9.732962e-01	-1.059837e+01
-9.701515e-01	-1.054020e+01
-9.670067e-01	-1.048962e+01
-9.638620e-01	-1.044667e+01
-9.607173e-01	-1.041142e+01
-9.575725e-01	-1.038392e+01
-9.544278e-01	-1.036427e+01
-9.512831e-01	-1.035256e+01
-9.481383e-01	-1.034891e+01
-9.449936e-01	-1.035344e+01
-9.418488e-01	-1.036632e+01
-9.387041e-01	-1.038771e+01
-9.355594e-01	-1.041781e+01
-9.324146e-01	-1.045683e+01
-9.292699e-01	-1.050502e+01
-9.261252e-01	-1.056264e+01
-9.229804e-01	-1.062998e+01
-9.198357e-01	-1.070737e+01
-9.166909e-01	-1.079518e+01
-9.135462e-01	-1.089379e+01
-9.104015e-01	-1.100363e+01
-9.072567e-01	-1.112520e+01
-9.041120e-01	-1.125899e+01
-9.009673e-01	-1.140560e+01
-8.978225e-01	-1.156564e+01
-8.946778e-01	-1.173980e+01
-8.915331e-01	-1.192882e+01
-8.883883e-01	-1.213354e+01
-8.852436e-01	-1.235486e+01
-8.820988e-01	-1.259374e+01
-8.789541e-01	-1.285126e+01
-8.758094e-01	-1.312859e+01
-8.726646e-01	-1.342697e+01
-8.695199e-01	-1.374776e+01
-8.663752e-01	-1.409238e+01
-8.632304e-01	-1.446233e+01
-8.600857e-01	-1.485911e+01
-8.569409e-01	-1.528420e+01
-8.537962e-01	-1.573887e+01
-8.506515e-01	-1.622405e+01
-8.475067e-01	-1.673992e+01
-8.443620e-01	-1.728548e+01
-8.412173e-01	-1.785764e+01
-8.380725e-01	-1.845007e+01
-8.349278e-01	-1.905139e+01
-8.317830e-01	-1.964298e+01
-8.286383e-01	-2.019659e+01
-8.254936e-01	-2.067335e+01
-8.223488e-01	-2.102617e+01
-8.192041e-01	-2.120839e+01
-8.160594e-01	-2.118769e+01
-8.129146e-01	-2.095872e+01
-8.097699e-01	-2.054544e+01
-8.066251e-01	-1.999128e+01
-8.034804e-01	-1.934466e+01
-8.003357e-01	-1.864805e+01
-7.971909e-01	-1.793360e+01
-7.940462e-01	-1.722326e+01
-7.909015e-01	-1.653082e+01
-7.877567e-01	-1.586432e+01
-7.846120e-01	-1.522796e+01
-7.814672e-01	-1.462350e+01
-7.783225e-01	-1.405124e+01
-7.751778e-01	-1.351061e+01
-7.720330e-01	-1.300054e+01
-7.688883e-01	-1.251974e+01
-7.657436e-01	-1.206685e+01
-7.625988e-01	-1.164049e+01
-7.594541e-01	-1.123932e+01
-7.563093e-01	-1.086209e+01
-7.531646e-01	-1.050765e+01
-7.500199e-01	-1.017491e+01
-7.468751e-01	-9.862913e+00
-7.437304e-01	-9.570766e+00
-7.405857e-01	-9.297670e+00
-7.374409e-01	-9.042908e+00
-7.342962e-01	-8.805836e+00
-7.311514e-01	-8.585880e+00
-7.280067e-01	-8.382529e+00
-7.248620e-01	-8.195336e+00
-7.217172e-01	-8.023910e+00
-7.185725e-01	-7.867911e+00
-7.154278e-01	-7.727054e+00
-7.122830e-01	-7.601099e+00
-7.091383e-01	-7.489855e+00
-7.059935e-01	-7.393177e+00
-7.028488e-01	-7.310964e+00
-6.997041e-01	-7.243161e+00
-6.965593e-01	-7.189755e+00
-6.934146e-01	-7.150783e+00
-6.902699e-01	-7.126325e+00
-6.871251e-01	-7.116512e+00
-6.839804e-01	-7.121525e+00
-6.808356e-01	-7.141598e+00
-6.776909e-01	-7.177023e+00
-6.745462e-01	-7.228153e+00
-6.714014e-01	-7.295407e+00
-6.682567e-01	-7.379279e+00
-6.651120e-01	-7.480342e+00
-6.619672e-01	-7.599257e+00
-6.588225e-01	-7.736788e+00
-6.556777e-01	-7.893808e+00
-6.525330e-01	-8.071319e+00
-6.493883e-01	-8.270468e+00
-6.462435e-01	-8.492570e+00
-6.430988e-01	-8.739132e+00
-6.399541e-01	-9.011885e+00
-6.368093e-01	-9.312824e+00
-6.336646e-01	-9.644254e+00
-6.305198e-01	-1.000885e+01
-6.273751e-01	-1.040970e+01
-6.242304e-01	-1.085044e+01
-6.210856e-01	-1.133531e+01
-6.179409e-01	-1.186924e+01
-6.147962e-01	-1.245805e+01
-6.116514e-01	-1.310842e+01
-6.085067e-01	-1.382803e+01
-6.053619e-01	-1.462523e+01
-6.022172e-01	-1.550832e+01
-5.990725e-01	-1.648340e+01
-5.959277e-01	-1.754915e+01
-5.927830e-01	-1.868499e+01
-5.896383e-01	-1.982667e+01
-5.864935e-01	-2.082842e+01
-5.833488e-01	-2.144648e+01
-5.802040e-01	-2.144218e+01
-5.770593e-01	-2.079215e+01
-5.739146e-01	-1.971351e+01
-5.707698e-01	-1.846106e+01
-5.676251e-01	-1.719753e+01
-5.644804e-01	-1.599792e+01
-5.613356e-01	-1.488809e+01
-5.581909e-01	-1.387157e+01
-5.550461e-01	-1.294313e+01
-5.519014e-01	-1.209477e+01
-5.487567e-01	-1.131817e+01
-5.456119e-01	-1.060565e+01
-5.424672e-01	-9.950479e+00
-5.393225e-01	-9.346816e+00
-5.361777e-01	-8.789695e+00
-5.330330e-01	-8.274883e+00
-5.298883e-01	-7.798775e+00
-5.267435e-01	-7.358298e+00
-5.235988e-01	-6.950824e+00
-5.204540e-01	-6.574101e+00
-5.173093e-01	-6.226195e+00
-5.141646e-01	-5.905444e+00
-5.110198e-01	-5.610419e+00
-5.078751e-01	-5.339892e+00
-5.047304e-01	-5.092808e+00
-5.015856e-01	-4.868268e+00
-4.984409e-01	-4.665510e+00
-4.952961e-01	-4.483893e+00
-4.921514e-01	-4.322892e+00
-4.890067e-01	-4.182082e+00
-4.858619e-01	-4.061136e+00
-4.827172e-01	-3.959822e+00
-4.795725e-01	-3.877993e+00
-4.764277e-01	-3.815591e+00
-4.732830e-01	-3.772648e+00
-4.701382e-01	-3.749281e+00
-4.669935e-01	-3.745701e+00
-4.638488e-01	-3.762215e+00
-4.607040e-01	-3.799233e+00
-4.575593e-01	-3.857274e+00
-4.544146e-01	-3.936981e+00
-4.512698e-01	-4.039130e+00
-4.481251e-01	-4.164651e+00
-4.449803e-01	-4.314645e+00
-4.418356e-01	-4.490413e+00
-4.386909e-01	-4.693490e+00
-4.355461e-01	-4.925681e+00
-4.324014e-01	-5.189118e+00
-4.292567e-01	-5.486327e+00
-4.261119e-01	-5.820311e+00
-4.229672e-01	-6.194662e+00
-4.198224e-01	-6.613712e+00
-4.166777e-01	-7.082731e+00
-4.135330e-01	-7.608192e+00
-4.103882e-01	-8.198141e+00
-4.072435e-01	-8.862719e+00
-4.040988e-01	-9.614887e+00
-4.009540e-01	-1.047149e+01
-3.978093e-01	-1.145474e+01
-3.946645e-01	-1.259434e+01
-3.915198e-01	-1.392996e+01
-3.883751e-01	-1.551241e+01
-3.852303e-01	-1.739389e+01
-3.820856e-01	-1.956113e+01
-3.789409e-01	-2.163856e+01
-3.757961e-01	-2.235342e+01
-3.726514e-01	-2.089842e+01
-3.695066e-01	-1.854921e+01
-3.663619e-01	-1.629712e+01
-3.632172e-01	-1.435198e+01
-3.600724e-01	-1.269224e+01
-3.569277e-01	-1.126347e+01
-3.537830e-01	-1.001809e+01
-3.506382e-01	-8.919769e+00
-3.474935e-01	-7.941389e+00
-3.443487e-01	-7.062607e+00
-3.412040e-01	-6.267950e+00
-3.380593e-01	-5.545466e+00
-3.349145e-01	-4.885774e+00
-3.317698e-01	-4.281410e+00
-3.286251e-01	-3.726358e+00
-3.254803e-01	-3.215716e+00
-3.223356e-01	-2.745450e+00
-3.191908e-01	-2.312216e+00
-3.160461e-01	-1.913224e+00
-3.129014e-01	-1.546135e+00
-3.097566e-01	-1.208980e+00
-3.066119e-01	-9.001033e-01
-3.034672e-01	-6.181120e-01
-3.003224e-01	-3.618396e-01
-2.971777e-01	-1.303170e-01
-2.940329e-01	7.725017e-02
-2.908882e-01	2.614992e-01
-2.877435e-01	4.229238e-01
-2.845987e-01	5.618834e-01
-2.814540e-01	6.786105e-01
-2.783093e-01	7.732136e-01
-2.751645e-01	8.456795e-01
-2.720198e-01	8.958708e-01
-2.688750e-01	9.235231e-01
-2.657303e-01	9.282371e-01
-2.625856e-01	9.094698e-01
-2.594408e-01	8.665202e-01
-2.562961e-01	7.985121e-01
-2.531514e-01	7.043713e-01
-2.500066e-01	5.827960e-01
-2.468619e-01	4.322195e-01
-2.437171e-01	2.507621e-01
-2.405724e-01	3.616878e-02
-2.374277e-01	-2.142713e-01
-2.342829e-01	-5.038315e-01
-2.311382e-01	-8.364899e-01
-2.279935e-01	-1.217122e+00
-2.248487e-01	-1.651764e+00
-2.217040e-01	-2.147993e+00
-2.185592e-01	-2.715463e+00
-2.154145e-01	-3.366709e+00
-2.122698e-01	-4.118387e+00
-2.091250e-01	-4.993241e+00
-2.059803e-01	-6.023415e+00
-2.028356e-01	-7.256301e+00
-1.996908e-01	-8.765667e+00
-1.965461e-01	-1.067456e+01
-1.934013e-01	-1.320673e+01
-1.902566e-01	-1.679960e+01
-1.871119e-01	-2.190769e+01
-1.839671e-01	-2.224904e+01
-1.808224e-01	-1.678924e+01
-1.776777e-01	-1.276556e+01
-1.745329e-01	-9.859792e+00
-1.713882e-01	-7.606730e+00
-1.682435e-01	-5.768344e+00
-1.650987e-01	-4.214804e+00
-1.619540e-01	-2.868801e+00
-1.588092e-01	-1.680903e+00
-1.556645e-01	-6.176865e-01
-1.525198e-01	3.444622e-01
-1.493750e-01	1.222832e+00
-1.462303e-01	2.030453e+00
-1.430856e-01	2.777387e+00
-1.399408e-01	3.471566e+00
-1.367961e-01	4.119352e+00
-1.336513e-01	4.725927e+00
-1.305066e-01	5.295566e+00
-1.273619e-01	5.831842e+00
-1.242171e-01	6.337767e+00
-1.210724e-01	6.815906e+00
-1.179277e-01	7.268461e+00
-1.147829e-01	7.697336e+00
-1.116382e-01	8.104190e+00
-1.084934e-01	8.490475e+00
-1.053487e-01	8.857469e+00
-1.022040e-01	9.206302e+00
-9.905923e-02	9.537980e+00
-9.591449e-02	9.853399e+00
-9.276975e-02	1.015336e+01
-8.962502e-02	1.043859e+01
-8.648028e-02	1.070972e+01
-8.333554e-02	1.096736e+01
-8.019080e-02	1.121202e+01
-7.704607e-02	1.144418e+01
-7.390133e-02	1.166428e+01
-7.075659e-02	1.187272e+01
-6.761185e-02	1.206984e+01
-6.446712e-02	1.225598e+01
-6.132238e-02	1.243144e+01
-5.817764e-02	1.259647e+01
-5.503290e-02	1.275133e+01
-5.188817e-02	1.289623e+01
-4.874343e-02	1.303138e+01
-4.559869e-02	1.315696e+01
-4.245395e-02	1.327314e+01
-3.930922e-02	1.338005e+01
-3.616448e-02	1.347785e+01
-3.301974e-02	1.356664e+01
-2.987501e-02	1.364653e+01
-2.673027e-02	1.371761e+01
-2.358553e-02	1.377997e+01
-2.044079e-02	1.383369e+01
-1.729606e-02	1.387882e+01
-1.415132e-02	1.391541e+01
-1.100658e-02	1.394351e+01
-7.861843e-03	1.396316e+01
-4.717106e-03	1.397437e+01
-1.572369e-03	1.397717e+01
1.572369e-03	1.397156e+01
4.717106e-03	1.395755e+01
7.861843e-03	1.393513e+01
1.100658e-02	1.390428e+01
1.415132e-02	1.386498e+01
1.729606e-02	1.381720e+01
2.044079e-02	1.376090e+01
2.358553e-02	1.369602e+01
2.673027e-02	1.362250e+01
2.987501e-02	1.354028e+01
3.301974e-02	1.344928e+01
3.616448e-02	1.334940e+01
3.930922e-02	1.324054e+01
4.245395e-02	1.312258e+01
4.559869e-02	1.299540e+01
4.874343e-02	1.285884e+01
5.188817e-02	1.271274e+01
5.503290e-02	1.255693e+01
5.817764e-02	1.239121e+01
6.132238e-02	1.221535e+01
6.446712e-02	1.202912e+01
6.761185e-02	1.183225e+01
7.075659e-02	1.162445e+01
7.390133e-02	1.140539e+01
7.704607e-02	1.117472e+01
8.019080e-02	1.093206e+01
8.333554e-02	1.067696e+01
8.648028e-02	1.040896e+01
8.962502e-02	1.012752e+01
9.276975e-02	9.832077e+00
9.591449e-02	9.521974e+00
9.905923e-02	9.196498e+00
1.022040e-01	8.854852e+00
1.053487e-01	8.496145e+00
1.084934e-01	8.119377e+00
1.116382e-01	7.723424e+00
1.147829e-01	7.307013e+00
1.179277e-01	6.868701e+00
1.210724e-01	6.406838e+00
1.242171e-01	5.919529e+00
1.273619e-01	5.404584e+00
1.305066e-01	4.859450e+00
1.336513e-01	4.281128e+00
1.367961e-01	3.666064e+00
1.399408e-01	3.009999e+00
1.430856e-01	2.307774e+00
1.462303e-01	1.553046e+00
1.493750e-01	7.379045e-01
1.525198e-01	-1.476978e-01
1.556645e-01	-1.116793e+00
1.588092e-01	-2.186713e+00
1.619540e-01	-3.381213e+00
1.650987e-01	-4.734091e+00
1.682435e-01	-6.295765e+00
1.713882e-01	-8.146239e+00
1.745329e-01	-1.042362e+01
1.776777e-01	-1.339688e+01
1.808224e-01	-1.769405e+01
1.839671e-01	-2.504140e+01
1.871119e-01	-2.562112e+01
1.902566e-01	-1.840206e+01
1.934013e-01	-1.433267e+01
1.965461e-01	-1.163280e+01
1.996908e-01	-9.646705e+00
2.028356e-01	-8.096379e+00
2.059803e-01	-6.840065e+00
2.091250e-01	-5.796068e+00
2.122698e-01	-4.913117e+00
2.154145e-01	-4.156972e+00
2.185592e-01	-3.503658e+00
2.217040e-01	-2.935757e+00
2.248487e-01	-2.440229e+00
2.279935e-01	-2.007080e+00
2.311382e-01	-1.628490e+00
2.342829e-01	-1.298243e+00
2.374277e-01	-1.011332e+00
2.405724e-01	-7.636738e-01
2.437171e-01	-5.519127e-01
2.468619e-01	-3.732709e-01
2.500066e-01	-2.254376e-01
2.531514e-01	-1.064854e-01
2.562961e-01	-1.480574e-02
2.594408e-01	5.094056e-02
2.625856e-01	9.186229e-02
2.657303e-01	1.088682e-01
2.688750e-01	1.026905e-01
2.720198e-01	7.390388e-02
2.751645e-01	2.293895e-02
2.783093e-01	-4.990666e-02
2.814540e-01	-1.444610e-01
2.845987e-01	-2.606732e-01
2.877435e-01	-3.986110e-01
2.908882e-01	-5.584615e-01
2.940329e-01	-7.405338e-01
2.971777e-01	-9.452643e-01
3.003224e-01	-1.173226e+00
3.034672e-01	-1.425138e+00
3.066119e-01	-1.701884e+00
3.097566e-01	-2.004532e+00
3.129014e-01	-2.334359e+00
3.160461e-01	-2.692887e+00
3.191908e-01	-3.081925e+00
3.223356e-01	-3.503626e+00
3.254803e-01	-3.960559e+00
3.286251e-01	-4.455806e+00
3.317698e-01	-4.993087e+00
3.349145e-01	-5.576932e+00
3.380593e-01	-6.212919e+00
3.412040e-01	-6.907999e+00
3.443487e-01	-7.670968e+00
3.474935e-01	-8.513169e+00
3.506382e-01	-9.449544e+00
3.537830e-01	-1.050031e+01
3.569277e-01	-1.169375e+01
3.600724e-01	-1.307105e+01
3.632172e-01	-1.469552e+01
3.663619e-01	-1.667158e+01
3.695066e-01	-1.918903e+01
3.726514e-01	-2.264485e+01
3.757961e-01	-2.802748e+01
3.789409e-01	-3.472225e+01
3.820856e-01	-2.800502e+01
3.852303e-01	-2.287871e+01
3.883751e-01	-1.963513e+01
3.915198e-01	-1.731272e+01
3.946645e-01	-1.552378e+01
3.978093e-01	-1.408197e+01
4.009540e-01	-1.288443e+01
4.040988e-01	-1.186858e+01
4.072435e-01	-1.099363e+01
4.103882e-01	-1.023149e+01
4.135330e-01	-9.562037e+00
4.166777e-01	-8.970386e+00
4.198224e-01	-8.445202e+00
4.229672e-01	-7.977677e+00
4.261119e-01	-7.560839e+00
4.292567e-01	-7.189083e+00
4.324014e-01	-6.857844e+00
4.355461e-01	-6.563366e+00
4.386909e-01	-6.302531e+00
4.418356e-01	-6.072730e+00
4.449803e-01	-5.871771e+00
4.481251e-01	-5.697803e+00
4.512698e-01	-5.549260e+00
4.544146e-01	-5.424817e+00
4.575593e-01	-5.323353e+00
4.607040e-01	-5.243926e+00
4.638488e-01	-5.185747e+00
4.669935e-01	-5.148165e+00
4.701382e-01	-5.130652e+00
4.732830e-01	-5.132791e+00
4.764277e-01	-5.154264e+00
4.795725e-01	-5.194854e+00
4.827172e-01	-5.254430e+00
4.858619e-01	-5.332949e+00
4.890067e-01	-5.430453e+00
4.921514e-01	-5.547069e+00
4.952961e-01	-5.683012e+00
4.984409e-01	-5.838582e+00
5.015856e-01	-6.014176e+00
5.047304e-01	-6.210288e+00
5.078751e-01	-6.427525e+00
5.110198e-01	-6.666608e+00
5.141646e-01	-6.928398e+00
5.173093e-01	-7.213905e+00
5.204540e-01	-7.524315e+00
5.235988e-01	-7.861021e+00
5.267435e-01	-8.225654e+00
5.298883e-01	-8.620135e+00
5.330330e-01	-9.046732e+00
5.361777e-01	-9.508139e+00
5.393225e-01	-1.000758e+01
5.424672e-01	-1.054893e+01
5.456119e-01	-1.113694e+01
5.487567e-01	-1.177742e+01
5.519014e-01	-1.247768e+01
5.550461e-01	-1.324696e+01
5.581909e-01	-1.409727e+01
5.613356e-01	-1.504451e+01
5.644804e-01	-1.611039e+01
5.676251e-01	-1.732562e+01
5.707698e-01	-1.873562e+01
5.739146e-01	-2.041172e+01
5.770593e-01	-2.247552e+01
5.802040e-01	-2.516101e+01
5.833488e-01	-2.901738e+01
5.864935e-01	-3.598895e+01
5.896383e-01	-4.917161e+01
5.927830e-01	-3.300165e+01
5.959277e-01	-2.774558e+01
5.990725e-01	-2.454824e+01
6.022172e-01	-2.226112e+01
6.053619e-01	-2.049131e+01
6.085067e-01	-1.905658e+01
6.116514e-01	-1.785737e+01
6.147962e-01	-1.683327e+01
6.179409e-01	-1.594486e+01
6.210856e-01	-1.516500e+01
6.242304e-01	-1.447416e+01
6.273751e-01	-1.385787e+01
6.305198e-01	-1.330508e+01
6.336646e-01	-1.280719e+01
6.368093e-01	-1.235735e+01
6.399541e-01	-1.195005e+01
6.430988e-01	-1.158076e+01
6.462435e-01	-1.124576e+01
6.493883e-01	-1.094194e+01
6.525330e-01	-1.066666e+01
6.556777e-01	-1.041770e+01
6.588225e-01	-1.019317e+01
6.619672e-01	-9.991441e+00
6.651120e-01	-9.811119e+00
6.682567e-01	-9.651002e+00
6.714014e-01	-9.510051e+00
6.745462e-01	-9.387372e+00
6.776909e-01	-9.282192e+00
6.808356e-01	-9.193847e+00
6.839804e-01	-9.121769e+00
6.871251e-01	-9.065472e+00
6.902699e-01	-9.024549e+00
6.934146e-01	-8.998659e+00
6.965593e-01	-8.987524e+00
6.997041e-01	-8.990924e+00
7.028488e-01	-9.008692e+00
7.059935e-01	-9.040710e+00
7.091383e-01	-9.086907e+00
7.122830e-01	-9.147258e+00
7.154278e-01	-9.221783e+00
7.185725e-01	-9.310542e+00
7.217172e-01	-9.413641e+00
7.248620e-01	-9.531229e+00
7.280067e-01	-9.663499e+00
7.311514e-01	-9.810690e+00
7.342962e-01	-9.973091e+00
7.374409e-01	-1.015104e+01
7.405857e-01	-1.034494e+01
7.437304e-01	-1.055525e+01
7.468751e-01	-1.078250e+01
7.500199e-01	-1.102728e+01
7.531646e-01	-1.129029e+01
7.563093e-01	-1.157231e+01
7.594541e-01	-1.187425e+01
7.625988e-01	-1.219713e+01
7.657436e-01	-1.254213e+01
7.688883e-01	-1.291060e+01
7.720330e-01	-1.330410e+01
7.751778e-01	-1.372446e+01
7.783225e-01	-1.417378e+01
7.814672e-01	-1.465455e+01
7.846120e-01	-1.516969e+01
7.877567e-01	-1.572269e+01
7.909015e-01	-1.631774e+01
7.940462e-01	-1.695992e+01
7.971909e-01	-1.765546e+01
8.003357e-01	-1.841208e+01
8.034804e-01	-1.923952e+01
8.066251e-01	-2.015019e+01
8.097699e-01	-2.116024e+01
8.129146e-01	-2.229097e+01
8.160594e-01	-2.357092e+01
8.192041e-01	-2.503850e+01
8.223488e-01	-2.674411e+01
8.254936e-01	-2.874453e+01
8.286383e-01	-3.105429e+01
8.317830e-01	-3.340415e+01
8.349278e-01	-3.464245e+01
8.380725e-01	-3.361124e+01
8.412173e-01	-3.140965e+01
8.443620e-01	-2.922549e+01
8.475067e-01	-2.734785e+01
8.506515e-01	-2.576601e+01
8.537962e-01	-2.442313e+01
8.569409e-01	-2.326823e+01
8.600857e-01	-2.226225e+01
8.632304e-01	-2.137618e+01
8.663752e-01	-2.058829e+01
8.695199e-01	-1.988210e+01
8.726646e-01	-1.924489e+01
8.758094e-01	-1.866667e+01
8.789541e-01	-1.813949e+01
8.820988e-01	-1.765692e+01
8.852436e-01	-1.721368e+01
8.883883e-01	-1.680541e+01
8.915331e-01	-1.642847e+01
8.946778e-01	-1.607977e+01
8.978225e-01	-1.575670e+01
9.009673e-01	-1.545702e+01
9.041120e-01	-1.517878e+01
9.072567e-01	-1.492033e+01
9.104015e-01	-1.468019e+01
9.135462e-01	-1.445710e+01
9.166909e-01	-1.424993e+01
9.198357e-01	-1.405769e+01
9.229804e-01	-1.387952e+01
9.261252e-01	-1.371465e+01
9.292699e-01	-1.356240e+01
9.324146e-01	-1.342215e+01
9.355594e-01	-1.329337e+01
9.387041e-01	-1.317558e+01
9.418488e-01	-1.306835e+01
9.449936e-01	-1.297131e+01
9.481383e-01	-1.288412e+01
9.512831e-01	-1.280647e+01
9.544278e-01	-1.273810e+01
9.575725e-01	-1.267877e+01
9.607173e-01	-1.262827e+01
9.638620e-01	-1.258641e+01
9.670067e-01	-1.255304e+01
9.701515e-01	-1.252800e+01
9.732962e-01	-1.251117e+01
9.764410e-01	-1.250244e+01
9.795857e-01	-1.250172e+01
9.827304e-01	-1.250893e+01
9.858752e-01	-1.252398e+01
9.890199e-01	-1.254684e+01
9.921646e-01	-1.257745e+01
9.953094e-01	-1.261577e+01
9.984541e-01	-1.266178e+01
1.001599e+00	-1.271545e+01
1.004744e+00	-1.277678e+01
1.007888e+00	-1.284576e+01
1.011033e+00	-1.292240e+01
1.014178e+00	-1.300670e+01
1.017323e+00	-1.309868e+01
1.020467e+00	-1.319836e+01
1.023612e+00	-1.330577e+01
1.026757e+00	-1.342095e+01
1.029901e+00	-1.354395e+01
1.033046e+00	-1.367479e+01
1.036191e+00	-1.381354e+01
1.039336e+00	-1.396026e+01
1.042480e+00	-1.411501e+01
1.045625e+00	-1.427786e+01
1.048770e+00	-1.444889e+01
1.051915e+00	-1.462818e+01
1.055059e+00	-1.481581e+01
1.058204e+00	-1.501188e+01
1.061349e+00	-1.521649e+01
1.064494e+00	-1.542974e+01
1.067638e+00	-1.565174e+01
1.070783e+00	-1.588261e+01
1.073928e+00	-1.612245e+01
1.077073e+00	-1.637140e+01
1.080217e+00	-1.662957e+01
1.083362e+00	-1.689709e+01
1.086507e+00	-1.717407e+01
1.089652e+00	-1.746064e+01
1.092796e+00	-1.775690e+01
1.095941e+00	-1.806295e+01
1.099086e+00	-1.837886e+01
1.102230e+00	-1.870469e+01
1.105375e+00	-1.904046e+01
1.108520e+00	-1.938614e+01
1.111665e+00	-1.974165e+01
1.114809e+00	-2.010681e+01
1.117954e+00	-2.048138e+01
1.121099e+00	-2.086494e+01
1.124244e+00	-2.125695e+01
1.127388e+00	-2.165665e+01
1.130533e+00	-2.206302e+01
1.133678e+00	-2.247473e+01
1.136823e+00	-2.289007e+01
1.139967e+00	-2.330690e+01
1.143112e+00	-2.372254e+01
1.146257e+00	-2.413369e+01
1.149402e+00	-2.453644e+01
1.152546e+00	-2.492620e+01
1.155691e+00	-2.529773e+01
1.158836e+00	-2.564530e+01
1.161980e+00	-2.596284e+01
1.165125e+00	-2.624433e+01
1.168270e+00	-2.648418e+01
1.171415e+00	-2.667771e+01
1.174559e+00	-2.682160e+01
1.177704e+00	-2.691427e+01
1.180849e+00	-2.695605e+01
1.183994e+00	-2.694911e+01
1.187138e+00	-2.689721e+01
1.190283e+00	-2.680530e+01
1.193428e+00	-2.667906e+01
1.196573e+00	-2.652440e+01
1.199717e+00	-2.634710e+01
1.202862e+00	-2.615253e+01
1.206007e+00	-2.594551e+01
1.209152e+00	-2.573018e+01
1.212296e+00	-2.551001e+01
1.215441e+00	-2.528787e+01
1.218586e+00	-2.506603e+01
1.221730e+00	-2.484629e+01
1.224875e+00	-2.463002e+01
1.228020e+00	-2.441826e+01
1.231165e+00	-2.421175e+01
1.234309e+00	-2.401099e+01
1.237454e+00	-2.381632e+01
1.240599e+00	-2.362792e+01
1.243744e+00	-2.344587e+01
1.246888e+00	-2.327013e+01
1.250033e+00	-2.310064e+01
1.253178e+00	-2.293725e+01
1.256323e+00	-2.277979e+01
1.259467e+00	-2.262807e+01
1.262612e+00	-2.248186e+01
1.265757e+00	-2.234094e+01
1.268902e+00	-2.220507e+01
1.272046e+00	-2.207401e+01
1.275191e+00	-2.194754e+01
1.278336e+00	-2.182541e+01
1.281480e+00	-2.170740e+01
1.284625e+00	-2.159329e+01
1.287770e+00	-2.148286e+01
1.290915e+00	-2.137591e+01
1.294059e+00	-2.127225e+01
1.297204e+00	-2.117170e+01
1.300349e+00	-2.107406e+01
1.303494e+00	-2.097919e+01
1.306638e+00	-2.088692e+01
1.309783e+00	-2.079711e+01
1.312928e+00	-2.070962e+01
1.316073e+00	-2.062432e+01
1.319217e+00	-2.054109e+01
1.322362e+00	-2.045983e+01
1.325507e+00	-2.038044e+01
1.328652e+00	-2.030282e+01
1.331796e+00	-2.022688e+01
1.334941e+00	-2.015255e+01
1.338086e+00	-2.007975e+01
1.341230e+00	-2.000843e+01
1.344375e+00	-1.993852e+01
1.347520e+00	-1.986996e+01
1.350665e+00	-1.980272e+01
1.353809e+00	-1.973675e+01
1.356954e+00	-1.967201e+01
1.360099e+00	-1.960847e+01
1.363244e+00	-1.954610e+01
1.366388e+00	-1.948487e+01
1.369533e+00	-1.942476e+01
1.372678e+00	-1.936575e+01
1.375823e+00	-1.930782e+01
1.378967e+00	-1.925095e+01
1.382112e+00	-1.919514e+01
1.385257e+00	-1.914037e+01
1.388402e+00	-1.908664e+01
1.391546e+00	-1.903393e+01
1.394691e+00	-1.898224e+01
1.397836e+00	-1.893156e+01
1.400981e+00	-1.888190e+01
1.404125e+00	-1.883323e+01
1.407270e+00	-1.878557e+01
1.410415e+00	-1.873890e+01
1.413559e+00	-1.869323e+01
1.416704e+00	-1.864855e+01
1.419849e+00	-1.860486e+01
1.422994e+00	-1.856216e+01
1.426138e+00	-1.852044e+01
1.429283e+00	-1.847971e+01
1.432428e+00	-1.843996e+01
1.435573e+00	-1.840119e+01
1.438717e+00	-1.836340e+01
1.441862e+00	-1.832658e+01
1.445007e+00	-1.829074e+01
1.448152e+00	-1.825586e+01
1.451296e+00	-1.822195e+01
1.454441e+00	-1.818900e+01
1.457586e+00	-1.815700e+01
1.460731e+00	-1.812597e+01
1.463875e+00	-1.809588e+01
1.467020e+00	-1.806674e+01
1.470165e+00	-1.803855e+01
1.473309e+00	-1.801129e+01
1.476454e+00	-1.798496e+01
1.479599e+00	-1.795956e+01
1.482744e+00	-1.793509e+01
1.485888e+00	-1.791153e+01
1.489033e+00	-1.788889e+01
1.492178e+00	-1.786715e+01
1.495323e+00	-1.784632e+01
1.498467e+00	-1.782639e+01
1.501612e+00	-1.780735e+01
1.504757e+00	-1.778919e+01
1.507902e+00	-1.777192e+01
1.511046e+00	-1.775553e+01
1.514191e+00	-1.774001e+01
1.517336e+00	-1.772536e+01
1.520481e+00	-1.771157e+01
1.523625e+00	-1.769865e+01
1.526770e+00	-1.768657e+01
1.529915e+00	-1.767535e+01
1.533059e+00	-1.766498e+01
1.536204e+00	-1.765545e+01
1.539349e+00	-1.764676e+01
1.542494e+00	-1.763891e+01
1.545638e+00	-1.763189e+01
1.548783e+00	-1.762570e+01
1.551928e+00	-1.762035e+01
1.555073e+00	-1.761582e+01
1.558217e+00	-1.761212e+01
1.561362e+00	-1.760924e+01
1.564507e+00	-1.760718e+01
1.567652e+00	-1.760595e+01
1.570796e+00	-1.760554e+01


==> Data/beampattern_Partitioned_11_11_21_lambda.dat <==
theta	B
-1.570796e+00	-9.260994e+00
-1.567652e+00	-9.260993e+00
-1.564507e+00	-9.260993e+00
-1.561362e+00	-9.260992e+00
-1.558217e+00	-9.260993e+00
-1.555073e+00	-9.260998e+00
-1.551928e+00	-9.261008e+00
-1.548783e+00	-9.261027e+00
-1.545638e+00	-9.261059e+00
-1.542494e+00	-9.261106e+00
-1.539349e+00	-9.261174e+00
-1.536204e+00	-9.261268e+00
-1.533059e+00	-9.261394e+00
-1.529915e+00	-9.261557e+00
-1.526770e+00	-9.261763e+00
-1.523625e+00	-9.262021e+00
-1.520481e+00	-9.262339e+00
-1.517336e+00	-9.262723e+00
-1.514191e+00	-9.263183e+00
-1.511046e+00	-9.263729e+00
-1.507902e+00	-9.264371e+00
-1.504757e+00	-9.265118e+00
-1.501612e+00	-9.265983e+00
-1.498467e+00	-9.266976e+00
-1.495323e+00	-9.268110e+00
-1.492178e+00	-9.269398e+00
-1.489033e+00	-9.270853e+00
-1.485888e+00	-9.272489e+00
-1.482744e+00	-9.274321e+00
-1.479599e+00	-9.276364e+00
-1.476454e+00	-9.278633e+00
-1.473309e+00	-9.281147e+00
-1.470165e+00	-9.283921e+00
-1.467020e+00	-9.286973e+00
-1.463875e+00	-9.290323e+00
-1.460731e+00	-9.293989e+00
-1.457586e+00	-9.297992e+00
-1.454441e+00	-9.302352e+00
-1.451296e+00	-9.307091e+00
-1.448152e+00	-9.312232e+00
-1.445007e+00	-9.317797e+00
-1.441862e+00	-9.323811e+00
-1.438717e+00	-9.330299e+00
-1.435573e+00	-9.337286e+00
-1.432428e+00	-9.344801e+00
-1.429283e+00	-9.352870e+00
-1.426138e+00	-9.361522e+00
-1.422994e+00	-9.370789e+00
-1.419849e+00	-9.380700e+00
-1.416704e+00	-9.391289e+00
-1.413559e+00	-9.402589e+00
-1.410415e+00	-9.414636e+00
-1.407270e+00	-9.427464e+00
-1.404125e+00	-9.441113e+00
-1.400981e+00	-9.455622e+00
-1.397836e+00	-9.471031e+00
-1.394691e+00	-9.487383e+00
-1.391546e+00	-9.504723e+00
-1.388402e+00	-9.523095e+00
-1.385257e+00	-9.542549e+00
-1.382112e+00	-9.563135e+00
-1.378967e+00	-9.584903e+00
-1.375823e+00	-9.607909e+00
-1.372678e+00	-9.632210e+00
-1.369533e+00	-9.657864e+00
-1.366388e+00	-9.684933e+00
-1.363244e+00	-9.713482e+00
-1.360099e+00	-9.743578e+00
-1.356954e+00	-9.775291e+00
-1.353809e+00	-9.808694e+00
-1.350665e+00	-9.843865e+00
-1.347520e+00	-9.880885e+00
-1.344375e+00	-9.919837e+00
-1.341230e+00	-9.960809e+00
-1.338086e+00	-1.000389e+01
-1.334941e+00	-1.004919e+01
-1.331796e+00	-1.009680e+01
-1.328652e+00	-1.014683e+01
-1.325507e+00	-1.019938e+01
-1.322362e+00	-1.025459e+01
-1.319217e+00	-1.031257e+01
-1.316073e+00	-1.037345e+01
-1.312928e+00	-1.043738e+01
-1.309783e+00	-1.050449e+01
-1.306638e+00	-1.057494e+01
-1.303494e+00	-1.064889e+01
-1.300349e+00	-1.072651e+01
-1.297204e+00	-1.080798e+01
-1.294059e+00	-1.089350e+01
-1.290915e+00	-1.098326e+01
-1.287770e+00	-1.107748e+01
-1.284625e+00	-1.117639e+01
-1.281480e+00	-1.128023e+01
-1.278336e+00	-1.138926e+01
-1.275191e+00	-1.150377e+01
-1.272046e+00	-1.162403e+01
-1.268902e+00	-1.175038e+01
-1.265757e+00	-1.188315e+01
-1.262612e+00	-1.202270e+01
-1.259467e+00	-1.216943e+01
-1.256323e+00	-1.232376e+01
-1.253178e+00	-1.248615e+01
-1.250033e+00	-1.265710e+01
-1.246888e+00	-1.283715e+01
-1.243744e+00	-1.302688e+01
-1.240599e+00	-1.322694e+01
-1.237454e+00	-1.343803e+01
-1.234309e+00	-1.366093e+01
-1.231165e+00	-1.389648e+01
-1.228020e+00	-1.414564e+01
-1.224875e+00	-1.440944e+01
-1.221730e+00	-1.468906e+01
-1.218586e+00	-1.498579e+01
-1.215441e+00	-1.530111e+01
-1.212296e+00	-1.563666e+01
-1.209152e+00	-1.599432e+01
-1.206007e+00	-1.637622e+01
-1.202862e+00	-1.678478e+01
-1.199717e+00	-1.722279e+01
-1.196573e+00	-1.769347e+01
-1.193428e+00	-1.820051e+01
-1.190283e+00	-1.874820e+01
-1.187138e+00	-1.934148e+01
-1.183994e+00	-1.998601e+01
-1.180849e+00	-2.068814e+01
-1.177704e+00	-2.145480e+01
-1.174559e+00	-2.229289e+01
-1.171415e+00	-2.320789e+01
-1.168270e+00	-2.420053e+01
-1.165125e+00	-2.525949e+01
-1.161980e+00	-2.634662e+01
-1.158836e+00	-2.737163e+01
-1.155691e+00	-2.816667e+01
-1.152546e+00	-2.851130e+01
-1.149402e+00	-2.826455e+01
-1.146257e+00	-2.749411e+01
-1.143112e+00	-2.641058e+01
-1.139967e+00	-2.521045e+01
-1.136823e+00	-2.401199e+01
-1.133678e+00	-2.286995e+01
-1.130533e+00	-2.180377e+01
-1.127388e+00	-2.081624e+01
-1.124244e+00	-1.990327e+01
-1.121099e+00	-1.905835e+01
-1.117954e+00	-1.827455e+01
-1.114809e+00	-1.754536e+01
-1.111665e+00	-1.686494e+01
-1.108520e+00	-1.622816e+01
-1.105375e+00	-1.563059e+01
-1.102230e+00	-1.506841e+01
-1.099086e+00	-1.453831e+01
-1.095941e+00	-1.403745e+01
-1.092796e+00	-1.356334e+01
-1.089652e+00	-1.311385e+01
-1.086507e+00	-1.268709e+01
-1.083362e+00	-1.228143e+01
-1.080217e+00	-1.189540e+01
-1.077073e+00	-1.152775e+01
-1.073928e+00	-1.117733e+01
-1.070783e+00	-1.084315e+01
-1.067638e+00	-1.052430e+01
-1.064494e+00	-1.022000e+01
-1.061349e+00	-9.929520e+00
-1.058204e+00	-9.652217e+00
-1.055059e+00	-9.387512e+00
-1.051915e+00	-9.134881e+00
-1.048770e+00	-8.893852e+00
-1.045625e+00	-8.663996e+00
-1.042480e+00	-8.444925e+00
-1.039336e+00	-8.236287e+00
-1.036191e+00	-8.037763e+00
-1.033046e+00	-7.849062e+00
-1.029901e+00	-7.669921e+00
-1.026757e+00	-7.500100e+00
-1.023612e+00	-7.339385e+00
-1.020467e+00	-7.187577e+00
-1.017323e+00	-7.044502e+00
-1.014178e+00	-6.909999e+00
-1.011033e+00	-6.783927e+00
-1.007888e+00	-6.666159e+00
-1.004744e+00	-6.556583e+00
-1.001599e+00	-6.455103e+00
-9.984541e-01	-6.361634e+00
-9.953094e-01	-6.276107e+00
-9.921646e-01	-6.198465e+00
-9.890199e-01	-6.128662e+00
-9.858752e-01	-6.066668e+00
-9.827304e-01	-6.012464e+00
-9.795857e-01	-5.966044e+00
-9.764410e-01	-5.927414e+00
-9.732962e-01	-5.896596e+00
-9.701515e-01	-5.873623e+00
-9.670067e-01	-5.858543e+00
-9.638620e-01	-5.851421e+00
-9.607173e-01	-5.852335e+00
-9.575725e-01	-5.861380e+00
-9.544278e-01	-5.878670e+00
-9.512831e-01	-5.904336e+00
-9.481383e-01	-5.938530e+00
-9.449936e-01	-5.981425e+00
-9.418488e-01	-6.033218e+00
-9.387041e-01	-6.094129e+00
-9.355594e-01	-6.164409e+00
-9.324146e-01	-6.244337e+00
-9.292699e-01	-6.334224e+00
-9.261252e-01	-6.434418e+00
-9.229804e-01	-6.545309e+00
-9.198357e-01	-6.667330e+00
-9.166909e-01	-6.800962e+00
-9.135462e-01	-6.946745e+00
-9.104015e-01	-7.105279e+00
-9.072567e-01	-7.277236e+00
-9.041120e-01	-7.463370e+00
-9.009673e-01	-7.664524e+00
-8.978225e-01	-7.881648e+00
-8.946778e-01	-8.115817e+00
-8.915331e-01	-8.368245e+00
-8.883883e-01	-8.640317e+00
-8.852436e-01	-8.933613e+00
-8.820988e-01	-9.249951e+00
-8.789541e-01	-9.591432e+00
-8.758094e-01	-9.960503e+00
-8.726646e-01	-1.036003e+01
-8.695199e-01	-1.079342e+01
-8.663752e-01	-1.126472e+01
-8.632304e-01	-1.177885e+01
-8.600857e-01	-1.234180e+01
-8.569409e-01	-1.296104e+01
-8.537962e-01	-1.364600e+01
-8.506515e-01	-1.440884e+01
-8.475067e-01	-1.526562e+01
-8.443620e-01	-1.623816e+01
-8.412173e-01	-1.735719e+01
-8.380725e-01	-1.866799e+01
-8.349278e-01	-2.024120e+01
-8.317830e-01	-2.219608e+01
-8.286383e-01	-2.475796e+01
-8.254936e-01	-2.843245e+01
-8.223488e-01	-3.470157e+01
-8.192041e-01	-4.064288e+01
-8.160594e-01	-3.152544e+01
-8.129146e-01	-2.654897e+01
-8.097699e-01	-2.334129e+01
-8.066251e-01	-2.098291e+01
-8.034804e-01	-1.912039e+01
-8.003357e-01	-1.758311e+01
-7.971909e-01	-1.627604e+01
-7.940462e-01	-1.514094e+01
-7.909015e-01	-1.413956e+01
-7.877567e-01	-1.324546e+01
-7.846120e-01	-1.243959e+01
-7.814672e-01	-1.170781e+01
-7.783225e-01	-1.103932e+01
-7.751778e-01	-1.042571e+01
-7.720330e-01	-9.860296e+00
-7.688883e-01	-9.337674e+00
-7.657436e-01	-8.853442e+00
-7.625988e-01	-8.403954e+00
-7.594541e-01	-7.986163e+00
-7.563093e-01	-7.597502e+00
-7.531646e-01	-7.235794e+00
-7.500199e-01	-6.899175e+00
-7.468751e-01	-6.586048e+00
-7.437304e-01	-6.295030e+00
-7.405857e-01	-6.024928e+00
-7.374409e-01	-5.774702e+00
-7.342962e-01	-5.543450e+00
-7.311514e-01	-5.330386e+00
-7.280067e-01	-5.134829e+00
-7.248620e-01	-4.956187e+00
-7.217172e-01	-4.793950e+00
-7.185725e-01	-4.647680e+00
-7.154278e-01	-4.517007e+00
-7.122830e-01	-4.401625e+00
-7.091383e-01	-4.301281e+00
-7.059935e-01	-4.215781e+00
-7.028488e-01	-4.144981e+00
-6.997041e-01	-4.088790e+00
-6.965593e-01	-4.047165e+00
-6.934146e-01	-4.020115e+00
-6.902699e-01	-4.007700e+00
-6.871251e-01	-4.010031e+00
-6.839804e-01	-4.027275e+00
-6.808356e-01	-4.059656e+00
-6.776909e-01	-4.107458e+00
-6.745462e-01	-4.171030e+00
-6.714014e-01	-4.250796e+00
-6.682567e-01	-4.347254e+00
-6.651120e-01	-4.460991e+00
-6.619672e-01	-4.592691e+00
-6.588225e-01	-4.743148e+00
-6.556777e-01	-4.913280e+00
-6.525330e-01	-5.104150e+00
-6.493883e-01	-5.316985e+00
-6.462435e-01	-5.553210e+00
-6.430988e-01	-5.814477e+00
-6.399541e-01	-6.102714e+00
-6.368093e-01	-6.420181e+00
-6.336646e-01	-6.769539e+00
-6.305198e-01	-7.153949e+00
-6.273751e-01	-7.577195e+00
-6.242304e-01	-8.043852e+00
-6.210856e-01	-8.559519e+00
-6.179409e-01	-9.131136e+00
-6.147962e-01	-9.767450e+00
-6.116514e-01	-1.047969e+01
-6.085067e-01	-1.128261e+01
-6.053619e-01	-1.219612e+01
-6.022172e-01	-1.324799e+01
-5.990725e-01	-1.447870e+01
-5.959277e-01	-1.595051e+01
-5.927830e-01	-1.776666e+01
-5.896383e-01	-2.011774e+01
-5.864935e-01	-2.342063e+01
-5.833488e-01	-2.893172e+01
-5.802040e-01	-4.848018e+01
-5.770593e-01	-3.078792e+01
-5.739146e-01	-2.419939e+01
-5.707698e-01	-2.047358e+01
-5.676251e-01	-1.786274e+01
-5.644804e-01	-1.585238e+01
-5.613356e-01	-1.421951e+01
-5.581909e-01	-1.284709e+01
-5.550461e-01	-1.166602e+01
-5.519014e-01	-1.063209e+01
-5.487567e-01	-9.715324e+00
-5.456119e-01	-8.894452e+00
-5.424672e-01	-8.153858e+00
-5.393225e-01	-7.481746e+00
-5.361777e-01	-6.868995e+00
-5.330330e-01	-6.308417e+00
-5.298883e-01	-5.794255e+00
-5.267435e-01	-5.321835e+00
-5.235988e-01	-4.887317e+00
-5.204540e-01	-4.487520e+00
-5.173093e-01	-4.119782e+00
-5.141646e-01	-3.781866e+00
-5.110198e-01	-3.471883e+00
-5.078751e-01	-3.188228e+00
-5.047304e-01	-2.929541e+00
-5.015856e-01	-2.694666e+00
-4.984409e-01	-2.482628e+00
-4.952961e-01	-2.292605e+00
-4.921514e-01	-2.123911e+00
-4.890067e-01	-1.975989e+00
-4.858619e-01	-1.848390e+00
-4.827172e-01	-1.740774e+00
-4.795725e-01	-1.652897e+00
-4.764277e-01	-1.584612e+00
-4.732830e-01	-1.535865e+00
-4.701382e-01	-1.506696e+00
-4.669935e-01	-1.497236e+00
-4.638488e-01	-1.507718e+00
-4.607040e-01	-1.538473e+00
-4.575593e-01	-1.589945e+00
-4.544146e-01	-1.662693e+00
-4.512698e-01	-1.757411e+00
-4.481251e-01	-1.874935e+00
-4.449803e-01	-2.016268e+00
-4.418356e-01	-2.182602e+00
-4.386909e-01	-2.375349e+00
-4.355461e-01	-2.596179e+00
-4.324014e-01	-2.847069e+00
-4.292567e-01	-3.130365e+00
-4.261119e-01	-3.448865e+00
-4.229672e-01	-3.805928e+00
-4.198224e-01	-4.205613e+00
-4.166777e-01	-4.652874e+00
-4.135330e-01	-5.153834e+00
-4.103882e-01	-5.716159e+00
-4.072435e-01	-6.349610e+00
-4.040988e-01	-7.066875e+00
-4.009540e-01	-7.884838e+00
-3.978093e-01	-8.826655e+00
-3.946645e-01	-9.925283e+00
-3.915198e-01	-1.122991e+01
-3.883751e-01	-1.281872e+01
-3.852303e-01	-1.482740e+01
-3.820856e-01	-1.752429e+01
-3.789409e-01	-2.157142e+01
-3.757961e-01	-2.962641e+01
-3.726514e-01	-3.430255e+01
-3.695066e-01	-2.294111e+01
-3.663619e-01	-1.811188e+01
-3.632172e-01	-1.499626e+01
-3.600724e-01	-1.269023e+01
-3.569277e-01	-1.085949e+01
-3.537830e-01	-9.343014e+00
-3.506382e-01	-8.050848e+00
-3.474935e-01	-6.927596e+00
-3.443487e-01	-5.936739e+00
-3.412040e-01	-5.052942e+00
-3.380593e-01	-4.257919e+00
-3.349145e-01	-3.538054e+00
-3.317698e-01	-2.882944e+00
-3.286251e-01	-2.284476e+00
-3.254803e-01	-1.736212e+00
-3.223356e-01	-1.232968e+00
-3.191908e-01	-7.705211e-01
-3.160461e-01	-3.453978e-01
-3.129014e-01	4.528184e-02
-3.097566e-01	4.039183e-01
-3.066119e-01	7.325201e-01
-3.034672e-01	1.032770e+00
-3.003224e-01	1.306077e+00
-2.971777e-01	1.553613e+00
-2.940329e-01	1.776349e+00
-2.908882e-01	1.975073e+00
-2.877435e-01	2.150412e+00
-2.845987e-01	2.302844e+00
-2.814540e-01	2.432711e+00
-2.783093e-01	2.540220e+00
-2.751645e-01	2.625451e+00
-2.720198e-01	2.688357e+00
-2.688750e-01	2.728761e+00
-2.657303e-01	2.746354e+00
-2.625856e-01	2.740681e+00
-2.594408e-01	2.711137e+00
-2.562961e-01	2.656948e+00
-2.531514e-01	2.577152e+00
-2.500066e-01	2.470572e+00
-2.468619e-01	2.335783e+00
-2.437171e-01	2.171073e+00
-2.405724e-01	1.974382e+00
-2.374277e-01	1.743235e+00
-2.342829e-01	1.474647e+00
-2.311382e-01	1.164998e+00
-2.279935e-01	8.098651e-01
-2.248487e-01	4.037902e-01
-2.217040e-01	-6.003994e-02
-2.185592e-01	-5.902599e-01
-2.154145e-01	-1.198009e+00
-2.122698e-01	-1.897973e+00
-2.091250e-01	-2.710038e+00
-2.059803e-01	-3.662039e+00
-2.028356e-01	-4.794615e+00
-1.996908e-01	-6.170446e+00
-1.965461e-01	-7.893720e+00
-1.934013e-01	-1.015736e+01
-1.902566e-01	-1.338526e+01
-1.871119e-01	-1.886629e+01
-1.839671e-01	-3.942205e+01
-1.808224e-01	-2.018839e+01
-1.776777e-01	-1.359850e+01
-1.745329e-01	-9.802504e+00
-1.713882e-01	-7.105369e+00
-1.682435e-01	-5.002060e+00
-1.650987e-01	-3.272541e+00
-1.619540e-01	-1.800931e+00
-1.588092e-01	-5.186285e-01
-1.556645e-01	6.183569e-01
-1.525198e-01	1.639938e+00
-1.493750e-01	2.567383e+00
-1.462303e-01	3.416362e+00
-1.430856e-01	4.198754e+00
-1.399408e-01	4.923783e+00
-1.367961e-01	5.598753e+00
-1.336513e-01	6.229552e+00
-1.305066e-01	6.820994e+00
-1.273619e-01	7.377066e+00
-1.242171e-01	7.901110e+00
-1.210724e-01	8.395952e+00
-1.179277e-01	8.864004e+00
-1.147829e-01	9.307344e+00
-1.116382e-01	9.727772e+00
-1.084934e-01	1.012686e+01
-1.053487e-01	1.050597e+01
-1.022040e-01	1.086633e+01
-9.905923e-02	1.120902e+01
-9.591449e-02	1.153498e+01
-9.276975e-02	1.184507e+01
-8.962502e-02	1.214005e+01
-8.648028e-02	1.242060e+01
-8.333554e-02	1.268736e+01
-8.019080e-02	1.294086e+01
-7.704607e-02	1.318162e+01
-7.390133e-02	1.341009e+01
-7.075659e-02	1.362668e+01
-6.761185e-02	1.383177e+01
-6.446712e-02	1.402569e+01
-6.132238e-02	1.420875e+01
-5.817764e-02	1.438124e+01
-5.503290e-02	1.454340e+01
-5.188817e-02	1.469547e+01
-4.874343e-02	1.483765e+01
-4.559869e-02	1.497014e+01
-4.245395e-02	1.509310e+01
-3.930922e-02	1.520670e+01
-3.616448e-02	1.531105e+01
-3.301974e-02	1.540630e+01
-2.987501e-02	1.549255e+01
-2.673027e-02	1.556990e+01
-2.358553e-02	1.563844e+01
-2.044079e-02	1.569823e+01
-1.729606e-02	1.574935e+01
-1.415132e-02	1.579185e+01
-1.100658e-02	1.582577e+01
-7.861843e-03	1.585116e+01
-4.717106e-03	1.586803e+01
-1.572369e-03	1.587640e+01
1.572369e-03	1.587629e+01
4.717106e-03	1.586770e+01
7.861843e-03	1.585061e+01
1.100658e-02	1.582501e+01
1.415132e-02	1.579087e+01
1.729606e-02	1.574817e+01
2.044079e-02	1.569684e+01
2.358553e-02	1.563685e+01
2.673027e-02	1.556812e+01
2.987501e-02	1.549057e+01
3.301974e-02	1.540413e+01
3.616448e-02	1.530869e+01
3.930922e-02	1.520413e+01
4.245395e-02	1.509033e+01
4.559869e-02	1.496715e+01
4.874343e-02	1.483444e+01
5.188817e-02	1.469200e+01
5.503290e-02	1.453965e+01
5.817764e-02	1.437718e+01
6.132238e-02	1.420434e+01
6.446712e-02	1.402088e+01
6.761185e-02	1.382651e+01
7.075659e-02	1.362090e+01
7.390133e-02	1.340372e+01
7.704607e-02	1.317457e+01
8.019080e-02	1.293303e+01
8.333554e-02	1.267864e+01
8.648028e-02	1.241087e+01
8.962502e-02	1.212917e+01
9.276975e-02	1.183289e+01
9.591449e-02	1.152133e+01
9.905923e-02	1.119372e+01
1.022040e-01	1.084918e+01
1.053487e-01	1.048672e+01
1.084934e-01	1.010526e+01
1.116382e-01	9.703552e+00
1.147829e-01	9.280180e+00
1.179277e-01	8.833538e+00
1.210724e-01	8.361780e+00
1.242171e-01	7.862775e+00
1.273619e-01	7.334040e+00
1.305066e-01	6.772663e+00
1.336513e-01	6.175199e+00
1.367961e-01	5.537525e+00
1.399408e-01	4.854652e+00
1.430856e-01	4.120463e+00
1.462303e-01	3.327344e+00
1.493750e-01	2.465649e+00
1.525198e-01	1.522899e+00
1.556645e-01	4.825533e-01
1.588092e-01	-6.779761e-01
1.619540e-01	-1.990698e+00
1.650987e-01	-3.503144e+00
1.682435e-01	-5.290392e+00
1.713882e-01	-7.481587e+00
1.745329e-01	-1.032881e+01
1.776777e-01	-1.443940e+01
1.808224e-01	-2.210597e+01
1.839671e-01	-3.023076e+01
1.871119e-01	-1.744105e+01
1.902566e-01	-1.259255e+01
1.934013e-01	-9.598836e+00
1.965461e-01	-7.457125e+00
1.996908e-01	-5.808552e+00
2.028356e-01	-4.483122e+00
2.059803e-01	-3.386794e+00
2.091250e-01	-2.462076e+00
2.122698e-01	-1.671259e+00
2.154145e-01	-9.882885e-01
2.185592e-01	-3.944246e-01
2.217040e-01	1.242453e-01
2.248487e-01	5.783182e-01
2.279935e-01	9.760366e-01
2.311382e-01	1.323922e+00
2.342829e-01	1.627208e+00
2.374277e-01	1.890144e+00
2.405724e-01	2.116210e+00
2.437171e-01	2.308279e+00
2.468619e-01	2.468731e+00
2.500066e-01	2.599547e+00
2.531514e-01	2.702373e+00
2.562961e-01	2.778573e+00
2.594408e-01	2.829274e+00
2.625856e-01	2.855391e+00
2.657303e-01	2.857657e+00
2.688750e-01	2.836641e+00
2.720198e-01	2.792759e+00
2.751645e-01	2.726289e+00
2.783093e-01	2.637376e+00
2.814540e-01	2.526037e+00
2.845987e-01	2.392162e+00
2.877435e-01	2.235510e+00
2.908882e-01	2.055712e+00
2.940329e-01	1.852254e+00
2.971777e-01	1.624475e+00
3.003224e-01	1.371545e+00
3.034672e-01	1.092451e+00
3.066119e-01	7.859684e-01
3.097566e-01	4.506288e-01
3.129014e-01	8.467776e-02
3.160461e-01	-3.139799e-01
3.191908e-01	-7.478512e-01
3.223356e-01	-1.219949e+00
3.254803e-01	-1.733916e+00
3.286251e-01	-2.294191e+00
3.317698e-01	-2.906242e+00
3.349145e-01	-3.576885e+00
3.380593e-01	-4.314745e+00
3.412040e-01	-5.130939e+00
3.443487e-01	-6.040108e+00
3.474935e-01	-7.062056e+00
3.506382e-01	-8.224468e+00
3.537830e-01	-9.567699e+00
3.569277e-01	-1.115385e+01
3.600724e-01	-1.308577e+01
3.632172e-01	-1.555263e+01
3.663619e-01	-1.896426e+01
3.695066e-01	-2.451165e+01
3.726514e-01	-3.739384e+01
3.757961e-01	-2.623659e+01
3.789409e-01	-2.007011e+01
3.820856e-01	-1.652880e+01
3.852303e-01	-1.406528e+01
3.883751e-01	-1.219079e+01
3.915198e-01	-1.068908e+01
3.946645e-01	-9.445542e+00
3.978093e-01	-8.392101e+00
4.009540e-01	-7.485048e+00
4.040988e-01	-6.694651e+00
4.072435e-01	-5.999775e+00
4.103882e-01	-5.384872e+00
4.135330e-01	-4.838176e+00
4.166777e-01	-4.350580e+00
4.198224e-01	-3.914901e+00
4.229672e-01	-3.525382e+00
4.261119e-01	-3.177350e+00
4.292567e-01	-2.866967e+00
4.324014e-01	-2.591055e+00
4.355461e-01	-2.346962e+00
4.386909e-01	-2.132463e+00
4.418356e-01	-1.945686e+00
4.449803e-01	-1.785048e+00
4.481251e-01	-1.649215e+00
4.512698e-01	-1.537062e+00
4.544146e-01	-1.447645e+00
4.575593e-01	-1.380181e+00
4.607040e-01	-1.334027e+00
4.638488e-01	-1.308665e+00
4.669935e-01	-1.303694e+00
4.701382e-01	-1.318819e+00
4.732830e-01	-1.353845e+00
4.764277e-01	-1.408675e+00
4.795725e-01	-1.483303e+00
4.827172e-01	-1.577816e+00
4.858619e-01	-1.692397e+00
4.890067e-01	-1.827322e+00
4.921514e-01	-1.982970e+00
4.952961e-01	-2.159828e+00
4.984409e-01	-2.358501e+00
5.015856e-01	-2.579721e+00
5.047304e-01	-2.824366e+00
5.078751e-01	-3.093477e+00
5.110198e-01	-3.388288e+00
5.141646e-01	-3.710249e+00
5.173093e-01	-4.061075e+00
5.204540e-01	-4.442788e+00
5.235988e-01	-4.857793e+00
5.267435e-01	-5.308954e+00
5.298883e-01	-5.799714e+00
5.330330e-01	-6.334241e+00
5.361777e-01	-6.917638e+00
5.393225e-01	-7.556225e+00
5.424672e-01	-8.257944e+00
5.456119e-01	-9.032947e+00
5.487567e-01	-9.894478e+00
5.519014e-01	-1.086025e+01
5.550461e-01	-1.195466e+01
5.581909e-01	-1.321263e+01
5.613356e-01	-1.468653e+01
5.644804e-01	-1.645998e+01
5.676251e-01	-1.867844e+01
5.707698e-01	-2.162731e+01
5.739146e-01	-2.597276e+01
5.770593e-01	-3.323147e+01
5.802040e-01	-3.180449e+01
5.833488e-01	-2.521654e+01
5.864935e-01	-2.128909e+01
5.896383e-01	-1.859263e+01
5.927830e-01	-1.655997e+01
5.959277e-01	-1.493972e+01
5.990725e-01	-1.360060e+01
6.022172e-01	-1.246574e+01
6.053619e-01	-1.148641e+01
6.085067e-01	-1.062975e+01
6.116514e-01	-9.872631e+00
6.147962e-01	-9.198115e+00
6.179409e-01	-8.593461e+00
6.210856e-01	-8.048838e+00
6.242304e-01	-7.556510e+00
6.273751e-01	-7.110286e+00
6.305198e-01	-6.705137e+00
6.336646e-01	-6.336928e+00
6.368093e-01	-6.002224e+00
6.399541e-01	-5.698145e+00
6.430988e-01	-5.422257e+00
6.462435e-01	-5.172492e+00
6.493883e-01	-4.947082e+00
6.525330e-01	-4.744507e+00
6.556777e-01	-4.563463e+00
6.588225e-01	-4.402821e+00
6.619672e-01	-4.261608e+00
6.651120e-01	-4.138983e+00
6.682567e-01	-4.034222e+00
6.714014e-01	-3.946705e+00
6.745462e-01	-3.875901e+00
6.776909e-01	-3.821361e+00
6.808356e-01	-3.782711e+00
6.839804e-01	-3.759645e+00
6.871251e-01	-3.751918e+00
6.902699e-01	-3.759346e+00
6.934146e-01	-3.781798e+00
6.965593e-01	-3.819197e+00
6.997041e-01	-3.871518e+00
7.028488e-01	-3.938787e+00
7.059935e-01	-4.021077e+00
7.091383e-01	-4.118518e+00
7.122830e-01	-4.231287e+00
7.154278e-01	-4.359617e+00
7.185725e-01	-4.503801e+00
7.217172e-01	-4.664191e+00
7.248620e-01	-4.841205e+00
7.280067e-01	-5.035335e+00
7.311514e-01	-5.247154e+00
7.342962e-01	-5.477322e+00
7.374409e-01	-5.726605e+00
7.405857e-01	-5.995881e+00
7.437304e-01	-6.286164e+00
7.468751e-01	-6.598621e+00
7.500199e-01	-6.934604e+00
7.531646e-01	-7.295677e+00
7.563093e-01	-7.683662e+00
7.594541e-01	-8.100691e+00
7.625988e-01	-8.549273e+00
7.657436e-01	-9.032382e+00
7.688883e-01	-9.553574e+00
7.720330e-01	-1.011714e+01
7.751778e-01	-1.072830e+01
7.783225e-01	-1.139353e+01
7.814672e-01	-1.212091e+01
7.846120e-01	-1.292075e+01
7.877567e-01	-1.380644e+01
7.909015e-01	-1.479578e+01
7.940462e-01	-1.591307e+01
7.971909e-01	-1.719261e+01
8.003357e-01	-1.868471e+01
8.034804e-01	-2.046645e+01
8.066251e-01	-2.266133e+01
8.097699e-01	-2.546762e+01
8.129146e-01	-2.909617e+01
8.160594e-01	-3.240335e+01
8.192041e-01	-3.072420e+01
8.223488e-01	-2.695295e+01
8.254936e-01	-2.392121e+01
8.286383e-01	-2.159851e+01
8.317830e-01	-1.975629e+01
8.349278e-01	-1.824473e+01
8.380725e-01	-1.697125e+01
8.412173e-01	-1.587651e+01
8.443620e-01	-1.492068e+01
8.475067e-01	-1.407588e+01
8.506515e-01	-1.332192e+01
8.537962e-01	-1.264374e+01
8.569409e-01	-1.202979e+01
8.600857e-01	-1.147107e+01
8.632304e-01	-1.096040e+01
8.663752e-01	-1.049197e+01
8.695199e-01	-1.006102e+01
8.726646e-01	-9.663617e+00
8.758094e-01	-9.296441e+00
8.789541e-01	-8.956692e+00
8.820988e-01	-8.641981e+00
8.852436e-01	-8.350252e+00
8.883883e-01	-8.079727e+00
8.915331e-01	-7.828861e+00
8.946778e-01	-7.596298e+00
8.978225e-01	-7.380851e+00
9.009673e-01	-7.181470e+00
9.041120e-01	-6.997226e+00
9.072567e-01	-6.827296e+00
9.104015e-01	-6.670945e+00
9.135462e-01	-6.527519e+00
9.166909e-01	-6.396432e+00
9.198357e-01	-6.277161e+00
9.229804e-01	-6.169237e+00
9.261252e-01	-6.072240e+00
9.292699e-01	-5.985793e+00
9.324146e-01	-5.909560e+00
9.355594e-01	-5.843238e+00
9.387041e-01	-5.786559e+00
9.418488e-01	-5.739282e+00
9.449936e-01	-5.701193e+00
9.481383e-01	-5.672104e+00
9.512831e-01	-5.651850e+00
9.544278e-01	-5.640285e+00
9.575725e-01	-5.637283e+00
9.607173e-01	-5.642738e+00
9.638620e-01	-5.656560e+00
9.670067e-01	-5.678675e+00
9.701515e-01	-5.709025e+00
9.732962e-01	-5.747565e+00
9.764410e-01	-5.794268e+00
9.795857e-01	-5.849118e+00
9.827304e-01	-5.912111e+00
9.858752e-01	-5.983261e+00
9.890199e-01	-6.062590e+00
9.921646e-01	-6.150137e+00
9.953094e-01	-6.245952e+00
9.984541e-01	-6.350098e+00
1.001599e+00	-6.462655e+00
1.004744e+00	-6.583714e+00
1.007888e+00	-6.713382e+00
1.011033e+00	-6.851781e+00
1.014178e+00	-6.999050e+00
1.017323e+00	-7.155344e+00
1.020467e+00	-7.320839e+00
1.023612e+00	-7.495727e+00
1.026757e+00	-7.680225e+00
1.029901e+00	-7.874571e+00
1.033046e+00	-8.079030e+00
1.036191e+00	-8.293894e+00
1.039336e+00	-8.519484e+00
1.042480e+00	-8.756157e+00
1.045625e+00	-9.004308e+00
1.048770e+00	-9.264371e+00
1.051915e+00	-9.536828e+00
1.055059e+00	-9.822214e+00
1.058204e+00	-1.012112e+01
1.061349e+00	-1.043421e+01
1.064494e+00	-1.076222e+01
1.067638e+00	-1.110598e+01
1.070783e+00	-1.146639e+01
1.073928e+00	-1.184451e+01
1.077073e+00	-1.224149e+01
1.080217e+00	-1.265866e+01
1.083362e+00	-1.309752e+01
1.086507e+00	-1.355976e+01
1.089652e+00	-1.404734e+01
1.092796e+00	-1.456248e+01
1.095941e+00	-1.510775e+01
1.099086e+00	-1.568611e+01
1.102230e+00	-1.630098e+01
1.105375e+00	-1.695631e+01
1.108520e+00	-1.765665e+01
1.111665e+00	-1.840722e+01
1.114809e+00	-1.921389e+01
1.117954e+00	-2.008303e+01
1.121099e+00	-2.102103e+01
1.124244e+00	-2.203309e+01
1.127388e+00	-2.312042e+01
1.130533e+00	-2.427412e+01
1.133678e+00	-2.546290e+01
1.136823e+00	-2.661156e+01
1.139967e+00	-2.757615e+01
1.143112e+00	-2.815276e+01
1.146257e+00	-2.817839e+01
1.149402e+00	-2.766744e+01
1.152546e+00	-2.679792e+01
1.155691e+00	-2.576883e+01
1.158836e+00	-2.471348e+01
1.161980e+00	-2.369918e+01
1.165125e+00	-2.275292e+01
1.168270e+00	-2.188150e+01
1.171415e+00	-2.108279e+01
1.174559e+00	-2.035120e+01
1.177704e+00	-1.968020e+01
1.180849e+00	-1.906337e+01
1.183994e+00	-1.849482e+01
1.187138e+00	-1.796933e+01
1.190283e+00	-1.748233e+01
1.193428e+00	-1.702986e+01
1.196573e+00	-1.660846e+01
1.199717e+00	-1.621513e+01
1.202862e+00	-1.584727e+01
1.206007e+00	-1.550259e+01
1.209152e+00	-1.517908e+01
1.212296e+00	-1.487497e+01
1.215441e+00	-1.458869e+01
1.218586e+00	-1.431885e+01
1.221730e+00	-1.406421e+01
1.224875e+00	-1.382366e+01
1.228020e+00	-1.359619e+01
1.231165e+00	-1.338089e+01
1.234309e+00	-1.317696e+01
1.237454e+00	-1.298364e+01
1.240599e+00	-1.280025e+01
1.243744e+00	-1.262619e+01
1.246888e+00	-1.246088e+01
1.250033e+00	-1.230379e+01
1.253178e+00	-1.215446e+01
1.256323e+00	-1.201243e+01
1.259467e+00	-1.187729e+01
1.262612e+00	-1.174866e+01
1.265757e+00	-1.162620e+01
1.268902e+00	-1.150957e+01
1.272046e+00	-1.139846e+01
1.275191e+00	-1.129259e+01
1.278336e+00	-1.119169e+01
1.281480e+00	-1.109551e+01
1.284625e+00	-1.100381e+01
1.287770e+00	-1.091638e+01
1.290915e+00	-1.083300e+01
1.294059e+00	-1.075348e+01
1.297204e+00	-1.067763e+01
1.300349e+00	-1.060529e+01
1.303494e+00	-1.053629e+01
1.306638e+00	-1.047047e+01
1.309783e+00	-1.040768e+01
1.312928e+00	-1.034780e+01
1.316073e+00	-1.029067e+01
1.319217e+00	-1.023620e+01
1.322362e+00	-1.018424e+01
1.325507e+00	-1.013470e+01
1.328652e+00	-1.008746e+01
1.331796e+00	-1.004243e+01
1.334941e+00	-9.999508e+00
1.338086e+00	-9.958601e+00
1.341230e+00	-9.919625e+00
1.344375e+00	-9.882496e+00
1.347520e+00	-9.847136e+00
1.350665e+00	-9.813469e+00
1.353809e+00	-9.781423e+00
1.356954e+00	-9.750930e+00
1.360099e+00	-9.721925e+00
1.363244e+00	-9.694345e+00
1.366388e+00	-9.668129e+00
1.369533e+00	-9.643222e+00
1.372678e+00	-9.619569e+00
1.375823e+00	-9.597116e+00
1.378967e+00	-9.575815e+00
1.382112e+00	-9.555616e+00
1.385257e+00	-9.536474e+00
1.388402e+00	-9.518345e+00
1.391546e+00	-9.501186e+00
1.394691e+00	-9.484956e+00
1.397836e+00	-9.469616e+00
1.400981e+00	-9.455128e+00
1.404125e+00	-9.441456e+00
1.407270e+00	-9.428565e+00
1.410415e+00	-9.416421e+00
1.413559e+00	-9.404992e+00
1.416704e+00	-9.394247e+00
1.419849e+00	-9.384155e+00
1.422994e+00	-9.374686e+00
1.426138e+00	-9.365814e+00
1.429283e+00	-9.357510e+00
1.432428e+00	-9.349748e+00
1.435573e+00	-9.342503e+00
1.438717e+00	-9.335751e+00
1.441862e+00	-9.329467e+00
1.445007e+00	-9.323628e+00
1.448152e+00	-9.318212e+00
1.451296e+00	-9.313197e+00
1.454441e+00	-9.308563e+00
1.457586e+00	-9.304290e+00
1.460731e+00	-9.300357e+00
1.463875e+00	-9.296746e+00
1.467020e+00	-9.293438e+00
1.470165e+00	-9.290416e+00
1.473309e+00	-9.287662e+00
1.476454e+00	-9.285161e+00
1.479599e+00	-9.282895e+00
1.482744e+00	-9.280850e+00
1.485888e+00	-9.279011e+00
1.489033e+00	-9.277363e+00
1.492178e+00	-9.275893e+00
1.495323e+00	-9.274586e+00
1.498467e+00	-9.273431e+00
1.501612e+00	-9.272416e+00
1.504757e+00	-9.271527e+00
1.507902e+00	-9.270755e+00
1.511046e+00	-9.270089e+00
1.514191e+00	-9.269518e+00
1.517336e+00	-9.269033e+00
1.520481e+00	-9.268625e+00
1.523625e+00	-9.268284e+00
1.526770e+00	-9.268004e+00
1.529915e+00	-9.267776e+00
1.533059e+00	-9.267593e+00
1.536204e+00	-9.267449e+00
1.539349e+00	-9.267338e+00
1.542494e+00	-9.267254e+00
1.545638e+00	-9.267192e+00
1.548783e+00	-9.267148e+00
1.551928e+00	-9.267118e+00
1.555073e+00	-9.267099e+00
1.558217e+00	-9.267086e+00
1.561362e+00	-9.267079e+00
1.564507e+00	-9.267076e+00
1.567652e+00	-9.267074e+00
1.570796e+00	-9.267073e+00


==> Data/beampattern_Partitioned_11_11_43.dat <==
theta	B
-1.570796e+00	-1.454019e+01
-1.567652e+00	-1.454002e+01
-1.564507e+00	-1.453953e+01
-1.561362e+00	-1.453872e+01
-1.558217e+00	-1.453758e+01
-1.555073e+00	-1.453611e+01
-1.551928e+00	-1.453430e+01
-1.548783e+00	-1.453217e+01
-1.545638e+00	-1.452970e+01
-1.542494e+00	-1.452689e+01
-1.539349e+00	-1.452373e+01
-1.536204e+00	-1.452024e+01
-1.533059e+00	-1.451639e+01
-1.529915e+00	-1.451219e+01
-1.526770e+00	-1.450763e+01
-1.523625e+00	-1.450272e+01
-1.520481e+00	-1.449744e+01
-1.517336e+00	-1.449179e+01
-1.514191e+00	-1.448578e+01
-1.511046e+00	-1.447940e+01
-1.507902e+00	-1.447264e+01
-1.504757e+00	-1.446552e+01
-1.501612e+00	-1.445802e+01
-1.498467e+00	-1.445016e+01
-1.495323e+00	-1.444193e+01
-1.492178e+00	-1.443334e+01
-1.489033e+00	-1.442440e+01
-1.485888e+00	-1.441512e+01
-1.482744e+00	-1.440551e+01
-1.479599e+00	-1.439558e+01
-1.476454e+00	-1.438535e+01
-1.473309e+00	-1.437485e+01
-1.470165e+00	-1.436409e+01
-1.467020e+00	-1.435310e+01
-1.463875e+00	-1.434191e+01
-1.460731e+00	-1.433057e+01
-1.457586e+00	-1.431911e+01
-1.454441e+00	-1.430757e+01
-1.451296e+00	-1.429601e+01
-1.448152e+00	-1.428448e+01
-1.445007e+00	-1.427305e+01
-1.441862e+00	-1.426178e+01
-1.438717e+00	-1.425075e+01
-1.435573e+00	-1.424004e+01
-1.432428e+00	-1.422973e+01
-1.429283e+00	-1.421992e+01
-1.426138e+00	-1.421071e+01
-1.422994e+00	-1.420221e+01
-1.419849e+00	-1.419454e+01
-1.416704e+00	-1.418782e+01
-1.413559e+00	-1.418218e+01
-1.410415e+00	-1.417777e+01
-1.407270e+00	-1.417472e+01
-1.404125e+00	-1.417320e+01
-1.400981e+00	-1.417336e+01
-1.397836e+00	-1.417539e+01
-1.394691e+00	-1.417946e+01
-1.391546e+00	-1.418575e+01
-1.388402e+00	-1.419447e+01
-1.385257e+00	-1.420582e+01
-1.382112e+00	-1.422000e+01
-1.378967e+00	-1.423724e+01
-1.375823e+00	-1.425777e+01
-1.372678e+00	-1.428181e+01
-1.369533e+00	-1.430961e+01
-1.366388e+00	-1.434143e+01
-1.363244e+00	-1.437752e+01
-1.360099e+00	-1.441813e+01
-1.356954e+00	-1.446355e+01
-1.353809e+00	-1.451406e+01
-1.350665e+00	-1.456993e+01
-1.347520e+00	-1.463147e+01
-1.344375e+00	-1.469897e+01
-1.341230e+00	-1.477273e+01
-1.338086e+00	-1.485308e+01
-1.334941e+00	-1.494032e+01
-1.331796e+00	-1.503479e+01
-1.328652e+00	-1.513681e+01
-1.325507e+00	-1.524672e+01
-1.322362e+00	-1.536485e+01
-1.319217e+00	-1.549156e+01
-1.316073e+00	-1.562719e+01
-1.312928e+00	-1.577207e+01
-1.309783e+00	-1.592657e+01
-1.306638e+00	-1.609103e+01
-1.303494e+00	-1.626578e+01
-1.300349e+00	-1.645117e+01
-1.297204e+00	-1.664751e+01
-1.294059e+00	-1.685511e+01
-1.290915e+00	-1.707427e+01
-1.287770e+00	-1.730524e+01
-1.284625e+00	-1.754825e+01
-1.281480e+00	-1.780347e+01
-1.278336e+00	-1.807103e+01
-1.275191e+00	-1.835098e+01
-1.272046e+00	-1.864328e+01
-1.268902e+00	-1.894777e+01
-1.265757e+00	-1.926417e+01
-1.262612e+00	-1.959203e+01
-1.259467e+00	-1.993070e+01
-1.256323e+00	-2.027932e+01
-1.253178e+00	-2.063674e+01
-1.250033e+00	-2.100150e+01
-1.246888e+00	-2.137181e+01
-1.243744e+00	-2.174551e+01
-1.240599e+00	-2.212001e+01
-1.237454e+00	-2.249236e+01
-1.234309e+00	-2.285921e+01
-1.231165e+00	-2.321692e+01
-1.228020e+00	-2.356161e+01
-1.224875e+00	-2.388936e+01
-1.221730e+00	-2.419633e+01
-1.218586e+00	-2.447899e+01
-1.215441e+00	-2.473431e+01
-1.212296e+00	-2.495990e+01
-1.209152e+00	-2.515410e+01
-1.206007e+00	-2.531598e+01
-1.202862e+00	-2.544522e+01
-1.199717e+00	-2.554196e+01
-1.196573e+00	-2.560650e+01
-1.193428e+00	-2.563909e+01
-1.190283e+00	-2.563964e+01
-1.187138e+00	-2.560759e+01
-1.183994e+00	-2.554182e+01
-1.180849e+00	-2.544070e+01
-1.177704e+00	-2.530226e+01
-1.174559e+00	-2.512452e+01
-1.171415e+00	-2.490582e+01
-1.168270e+00	-2.464521e+01
-1.165125e+00	-2.434281e+01
-1.161980e+00	-2.400001e+01
-1.158836e+00	-2.361949e+01
-1.155691e+00	-2.320517e+01
-1.152546e+00	-2.276188e+01
-1.149402e+00	-2.229507e+01
-1.146257e+00	-2.181046e+01
-1.143112e+00	-2.131366e+01
-1.139967e+00	-2.080999e+01
-1.136823e+00	-2.030426e+01
-1.133678e+00	-1.980071e+01
-1.130533e+00	-1.930295e+01
-1.127388e+00	-1.881398e+01
-1.124244e+00	-1.833625e+01
-1.121099e+00	-1.787169e+01
-1.117954e+00	-1.742179e+01
-1.114809e+00	-1.698767e+01
-1.111665e+00	-1.657009e+01
-1.108520e+00	-1.616959e+01
-1.105375e+00	-1.578645e+01
-1.102230e+00	-1.542076e+01
-1.099086e+00	-1.507246e+01
-1.095941e+00	-1.474137e+01
-1.092796e+00	-1.442717e+01
-1.089652e+00	-1.412949e+01
-1.086507e+00	-1.384783e+01
-1.083362e+00	-1.358167e+01
-1.080217e+00	-1.333041e+01
-1.077073e+00	-1.309342e+01
-1.073928e+00	-1.287001e+01
-1.070783e+00	-1.265948e+01
-1.067638e+00	-1.246111e+01
-1.064494e+00	-1.227418e+01
-1.061349e+00	-1.209793e+01
-1.058204e+00	-1.193165e+01
-1.055059e+00	-1.177464e+01
-1.051915e+00	-1.162620e+01
-1.048770e+00	-1.148571e+01
-1.045625e+00	-1.135258e+01
-1.042480e+00	-1.122626e+01
-1.039336e+00	-1.110630e+01
-1.036191e+00	-1.099230e+01
-1.033046e+00	-1.088394e+01
-1.029901e+00	-1.078098e+01
-1.026757e+00	-1.068326e+01
-1.023612e+00	-1.059069e+01
-1.020467e+00	-1.050326e+01
-1.017323e+00	-1.042103e+01
-1.014178e+00	-1.034409e+01
-1.011033e+00	-1.027260e+01
-1.007888e+00	-1.020675e+01
-1.004744e+00	-1.014674e+01
-1.001599e+00	-1.009281e+01
-9.984541e-01	-1.004518e+01
-9.953094e-01	-1.000406e+01
-9.921646e-01	-9.969669e+00
-9.890199e-01	-9.942181e+00
-9.858752e-01	-9.921761e+00
-9.827304e-01	-9.908546e+00
-9.795857e-01	-9.902653e+00
-9.764410e-01	-9.904179e+00
-9.732962e-01	-9.913209e+00
-9.701515e-01	-9.929828e+00
-9.670067e-01	-9.954128e+00
-9.638620e-01	-9.986220e+00
-9.607173e-01	-1.002625e+01
-9.575725e-01	-1.007442e+01
-9.544278e-01	-1.013098e+01
-9.512831e-01	-1.019626e+01
-9.481383e-01	-1.027067e+01
-9.449936e-01	-1.035473e+01
-9.418488e-01	-1.044904e+01
-9.387041e-01	-1.055433e+01
-9.355594e-01	-1.067140e+01
-9.324146e-01	-1.080118e+01
-9.292699e-01	-1.094468e+01
-9.261252e-01	-1.110301e+01
-9.229804e-01	-1.127734e+01
-9.198357e-01	-1.146893e+01
-9.166909e-01	-1.167907e+01
-9.135462e-01	-1.190909e+01
-9.104015e-01	-1.216036e+01
-9.072567e-01	-1.243423e+01
-9.041120e-01	-1.273206e+01
-9.009673e-01	-1.305517e+01
-8.978225e-01	-1.340484e+01
-8.946778e-01	-1.378227e+01
-8.915331e-01	-1.418856e+01
-8.883883e-01	-1.462470e+01
-8.852436e-01	-1.509145e+01
-8.820988e-01	-1.558934e+01
-8.789541e-01	-1.611853e+01
-8.758094e-01	-1.667864e+01
-8.726646e-01	-1.726851e+01
-8.695199e-01	-1.788579e+01
-8.663752e-01	-1.852636e+01
-8.632304e-01	-1.918340e+01
-8.600857e-01	-1.984608e+01
-8.569409e-01	-2.049783e+01
-8.537962e-01	-2.111439e+01
-8.506515e-01	-2.166234e+01
-8.475067e-01	-2.209983e+01
-8.443620e-01	-2.238169e+01
-8.412173e-01	-2.246979e+01
-8.380725e-01	-2.234564e+01
-8.349278e-01	-2.201779e+01
-8.317830e-01	-2.151852e+01
-8.286383e-01	-2.089246e+01
-8.254936e-01	-2.018453e+01
-8.223488e-01	-1.943257e+01
-8.192041e-01	-1.866502e+01
-8.160594e-01	-1.790172e+01
-8.129146e-01	-1.715580e+01
-8.097699e-01	-1.643558e+01
-8.066251e-01	-1.574612e+01
-8.034804e-01	-1.509025e+01
-8.003357e-01	-1.446934e+01
-7.971909e-01	-1.388379e+01
-7.940462e-01	-1.333334e+01
-7.909015e-01	-1.281728e+01
-7.877567e-01	-1.233455e+01
-7.846120e-01	-1.188392e+01
-7.814672e-01	-1.146394e+01
-7.783225e-01	-1.107310e+01
-7.751778e-01	-1.070976e+01
-7.720330e-01	-1.037228e+01
-7.688883e-01	-1.005899e+01
-7.657436e-01	-9.768235e+00
-7.625988e-01	-9.498412e+00
-7.594541e-01	-9.247998e+00
-7.563093e-01	-9.015573e+00
-7.531646e-01	-8.799851e+00
-7.500199e-01	-8.599694e+00
-7.468751e-01	-8.414137e+00
-7.437304e-01	-8.242390e+00
-7.405857e-01	-8.083843e+00
-7.374409e-01	-7.938062e+00
-7.342962e-01	-7.804773e+00
-7.311514e-01	-7.683842e+00
-7.280067e-01	-7.575255e+00
-7.248620e-01	-7.479089e+00
-7.217172e-01	-7.395481e+00
-7.185725e-01	-7.324612e+00
-7.154278e-01	-7.266673e+00
-7.122830e-01	-7.221858e+00
-7.091383e-01	-7.190347e+00
-7.059935e-01	-7.172309e+00
-7.028488e-01	-7.167901e+00
-6.997041e-01	-7.177279e+00
-6.965593e-01	-7.200623e+00
-6.934146e-01	-7.238149e+00
-6.902699e-01	-7.290146e+00
-6.871251e-01	-7.356994e+00
-6.839804e-01	-7.439196e+00
-6.808356e-01	-7.537401e+00
-6.776909e-01	-7.652421e+00
-6.745462e-01	-7.785247e+00
-6.714014e-01	-7.937055e+00
-6.682567e-01	-8.109206e+00
-6.651120e-01	-8.303238e+00
-6.619672e-01	-8.520858e+00
-6.588225e-01	-8.763928e+00
-6.556777e-01	-9.034448e+00
-6.525330e-01	-9.334546e+00
-6.493883e-01	-9.666472e+00
-6.462435e-01	-1.003259e+01
-6.430988e-01	-1.043541e+01
-6.399541e-01	-1.087755e+01
-6.368093e-01	-1.136184e+01
-6.336646e-01	-1.189131e+01
-6.305198e-01	-1.246923e+01
-6.273751e-01	-1.309915e+01
-6.242304e-01	-1.378477e+01
-6.210856e-01	-1.452979e+01
-6.179409e-01	-1.533719e+01
-6.147962e-01	-1.620785e+01
-6.116514e-01	-1.713744e+01
-6.085067e-01	-1.811029e+01
-6.053619e-01	-1.908806e+01
-6.022172e-01	-1.999283e+01
-5.990725e-01	-2.069334e+01
-5.959277e-01	-2.102494e+01
-5.927830e-01	-2.087285e+01
-5.896383e-01	-2.026119e+01
-5.864935e-01	-1.933331e+01
-5.833488e-01	-1.825120e+01
-5.802040e-01	-1.713099e+01
-5.770593e-01	-1.603763e+01
-5.739146e-01	-1.500166e+01
-5.707698e-01	-1.403464e+01
-5.676251e-01	-1.313879e+01
-5.644804e-01	-1.231199e+01
-5.613356e-01	-1.155033e+01
-5.581909e-01	-1.084930e+01
-5.550461e-01	-1.020431e+01
-5.519014e-01	-9.610937e+00
-5.487567e-01	-9.065006e+00
-5.456119e-01	-8.562605e+00
-5.424672e-01	-8.100090e+00
-5.393225e-01	-7.674086e+00
-5.361777e-01	-7.281483e+00
-5.330330e-01	-6.919449e+00
-5.298883e-01	-6.585437e+00
-5.267435e-01	-6.277197e+00
-5.235988e-01	-5.992787e+00
-5.204540e-01	-5.730578e+00
-5.173093e-01	-5.489244e+00
-5.141646e-01	-5.267755e+00
-5.110198e-01	-5.065349e+00
-5.078751e-01	-4.881500e+00
-5.047304e-01	-4.715880e+00
-5.015856e-01	-4.568316e+00
-4.984409e-01	-4.438750e+00
-4.952961e-01	-4.327200e+00
-4.921514e-01	-4.233727e+00
-4.890067e-01	-4.158416e+00
-4.858619e-01	-4.101365e+00
-4.827172e-01	-4.062682e+00
-4.795725e-01	-4.042497e+00
-4.764277e-01	-4.040984e+00
-4.732830e-01	-4.058386e+00
-4.701382e-01	-4.095047e+00
-4.669935e-01	-4.151444e+00
-4.638488e-01	-4.228224e+00
-4.607040e-01	-4.326223e+00
-4.575593e-01	-4.446496e+00
-4.544146e-01	-4.590324e+00
-4.512698e-01	-4.759225e+00
-4.481251e-01	-4.954959e+00
-4.449803e-01	-5.179524e+00
-4.418356e-01	-5.435161e+00
-4.386909e-01	-5.724365e+00
-4.355461e-01	-6.049911e+00
-4.324014e-01	-6.414896e+00
-4.292567e-01	-6.822815e+00
-4.261119e-01	-7.277682e+00
-4.229672e-01	-7.784190e+00
-4.198224e-01	-8.347953e+00
-4.166777e-01	-8.975820e+00
-4.135330e-01	-9.676290e+00
-4.103882e-01	-1.046004e+01
-4.072435e-01	-1.134050e+01
-4.040988e-01	-1.233436e+01
-4.009540e-01	-1.346135e+01
-3.978093e-01	-1.474146e+01
-3.946645e-01	-1.618374e+01
-3.915198e-01	-1.774959e+01
-3.883751e-01	-1.925375e+01
-3.852303e-01	-2.021498e+01
-3.820856e-01	-2.004233e+01
-3.789409e-01	-1.878856e+01
-3.757961e-01	-1.706956e+01
-3.726514e-01	-1.532919e+01
-3.695066e-01	-1.372825e+01
-3.663619e-01	-1.229701e+01
-3.632172e-01	-1.102450e+01
-3.600724e-01	-9.890559e+00
-3.569277e-01	-8.875447e+00
-3.537830e-01	-7.962219e+00
-3.506382e-01	-7.136843e+00
-3.474935e-01	-6.387775e+00
-3.443487e-01	-5.705463e+00
-3.412040e-01	-5.081933e+00
-3.380593e-01	-4.510471e+00
-3.349145e-01	-3.985384e+00
-3.317698e-01	-3.501837e+00
-3.286251e-01	-3.055734e+00
-3.254803e-01	-2.643622e+00
-3.223356e-01	-2.262628e+00
-3.191908e-01	-1.910393e+00
-3.160461e-01	-1.585020e+00
-3.129014e-01	-1.285010e+00
-3.097566e-01	-1.009208e+00
-3.066119e-01	-7.567442e-01
-3.034672e-01	-5.269725e-01
-3.003224e-01	-3.194217e-01
-2.971777e-01	-1.337476e-01
-2.940329e-01	3.030256e-02
-2.908882e-01	1.729151e-01
-2.877435e-01	2.942227e-01
-2.845987e-01	3.943059e-01
-2.814540e-01	4.731830e-01
-2.783093e-01	5.307928e-01
-2.751645e-01	5.669697e-01
-2.720198e-01	5.814171e-01
-2.688750e-01	5.736796e-01
-2.657303e-01	5.431173e-01
-2.625856e-01	4.888841e-01
-2.594408e-01	4.099095e-01
-2.562961e-01	3.048853e-01
-2.531514e-01	1.722517e-01
-2.500066e-01	1.018340e-02
-2.468619e-01	-1.834327e-01
-2.437171e-01	-4.110322e-01
-2.405724e-01	-6.754293e-01
-2.374277e-01	-9.799024e-01
-2.342829e-01	-1.328323e+00
-2.311382e-01	-1.725343e+00
-2.279935e-01	-2.176661e+00
-2.248487e-01	-2.689406e+00
-2.217040e-01	-3.272683e+00
-2.185592e-01	-3.938369e+00
-2.154145e-01	-4.702300e+00
-2.122698e-01	-5.586093e+00
-2.091250e-01	-6.620051e+00
-2.059803e-01	-7.847954e+00
-2.028356e-01	-9.335165e+00
-1.996908e-01	-1.118185e+01
-1.965461e-01	-1.353725e+01
-1.934013e-01	-1.653828e+01
-1.902566e-01	-1.948580e+01
-1.871119e-01	-1.889513e+01
-1.839671e-01	-1.544506e+01
-1.808224e-01	-1.224611e+01
-1.776777e-01	-9.685168e+00
-1.745329e-01	-7.605335e+00
-1.713882e-01	-5.866928e+00
-1.682435e-01	-4.377464e+00
-1.650987e-01	-3.076153e+00
-1.619540e-01	-1.921696e+00
-1.588092e-01	-8.849651e-01
-1.556645e-01	5.530566e-02
-1.525198e-01	9.151140e-01
-1.493750e-01	1.706798e+00
-1.462303e-01	2.440068e+00
-1.430856e-01	3.122685e+00
-1.399408e-01	3.760925e+00
-1.367961e-01	4.359904e+00
-1.336513e-01	4.923819e+00
-1.305066e-01	5.456126e+00
-1.273619e-01	5.959683e+00
-1.242171e-01	6.436870e+00
-1.210724e-01	6.889679e+00
-1.179277e-01	7.319799e+00
-1.147829e-01	7.728682e+00
-1.116382e-01	8.117597e+00
-1.084934e-01	8.487672e+00
-1.053487e-01	8.839927e+00
-1.022040e-01	9.175297e+00
-9.905923e-02	9.494642e+00
-9.591449e-02	9.798757e+00
-9.276975e-02	1.008838e+01
-8.962502e-02	1.036416e+01
-8.648028e-02	1.062672e+01
-8.333554e-02	1.087658e+01
-8.019080e-02	1.111423e+01
-7.704607e-02	1.134006e+01
-7.390133e-02	1.155443e+01
-7.075659e-02	1.175765e+01
-6.761185e-02	1.195001e+01
-6.446712e-02	1.213174e+01
-6.132238e-02	1.230310e+01
-5.817764e-02	1.246433e+01
-5.503290e-02	1.261565e+01
-5.188817e-02	1.275732e+01
-4.874343e-02	1.288958e+01
-4.559869e-02	1.301268e+01
-4.245395e-02	1.312685e+01
-3.930922e-02	1.323231e+01
-3.616448e-02	1.332926e+01
-3.301974e-02	1.341785e+01
-2.987501e-02	1.349820e+01
-2.673027e-02	1.357038e+01
-2.358553e-02	1.363443e+01
-2.044079e-02	1.369033e+01
-1.729606e-02	1.373805e+01
-1.415132e-02	1.377754e+01
-1.100658e-02	1.380874e+01
-7.861843e-03	1.383159e+01
-4.717106e-03	1.384605e+01
-1.572369e-03	1.385211e+01
1.572369e-03	1.384977e+01
4.717106e-03	1.383907e+01
7.861843e-03	1.382008e+01
1.100658e-02	1.379286e+01
1.415132e-02	1.375750e+01
1.729606e-02	1.371408e+01
2.044079e-02	1.366264e+01
2.358553e-02	1.360322e+01
2.673027e-02	1.353579e+01
2.987501e-02	1.346030e+01
3.301974e-02	1.337663e+01
3.616448e-02	1.328464e+01
3.930922e-02	1.318414e+01
4.245395e-02	1.307492e+01
4.559869e-02	1.295674e+01
4.874343e-02	1.282936e+01
5.188817e-02	1.269254e+01
5.503290e-02	1.254606e+01
5.817764e-02	1.238970e+01
6.132238e-02	1.222325e+01
6.446712e-02	1.204651e+01
6.761185e-02	1.185930e+01
7.075659e-02	1.166139e+01
7.390133e-02	1.145254e+01
7.704607e-02	1.123249e+01
8.019080e-02	1.100091e+01
8.333554e-02	1.075742e+01
8.648028e-02	1.050159e+01
8.962502e-02	1.023289e+01
9.276975e-02	9.950771e+00
9.591449e-02	9.654578e+00
9.905923e-02	9.343613e+00
1.022040e-01	9.017114e+00
1.053487e-01	8.674256e+00
1.084934e-01	8.314147e+00
1.116382e-01	7.935810e+00
1.147829e-01	7.538170e+00
1.179277e-01	7.120017e+00
1.210724e-01	6.679972e+00
1.242171e-01	6.216439e+00
1.273619e-01	5.727541e+00
1.305066e-01	5.211058e+00
1.336513e-01	4.664340e+00
1.367961e-01	4.084211e+00
1.399408e-01	3.466853e+00
1.430856e-01	2.807652e+00
1.462303e-01	2.101009e+00
1.493750e-01	1.340067e+00
1.525198e-01	5.163378e-01
1.556645e-01	-3.808491e-01
1.588092e-01	-1.365165e+00
1.619540e-01	-2.454551e+00
1.650987e-01	-3.673220e+00
1.682435e-01	-5.054945e+00
1.713882e-01	-6.648601e+00
1.745329e-01	-8.527671e+00
1.776777e-01	-1.080556e+01
1.808224e-01	-1.364755e+01
1.839671e-01	-1.714060e+01
1.871119e-01	-1.995366e+01
1.902566e-01	-1.848916e+01
1.934013e-01	-1.521276e+01
1.965461e-01	-1.246975e+01
1.996908e-01	-1.034222e+01
2.028356e-01	-8.656447e+00
2.059803e-01	-7.283249e+00
2.091250e-01	-6.139006e+00
2.122698e-01	-5.168939e+00
2.154145e-01	-4.335937e+00
2.185592e-01	-3.613986e+00
2.217040e-01	-2.984278e+00
2.248487e-01	-2.432825e+00
2.279935e-01	-1.948956e+00
2.311382e-01	-1.524323e+00
2.342829e-01	-1.152246e+00
2.374277e-01	-8.272612e-01
2.405724e-01	-5.448101e-01
2.437171e-01	-3.010313e-01
2.468619e-01	-9.261743e-02
2.500066e-01	8.327918e-02
2.531514e-01	2.291072e-01
2.562961e-01	3.469560e-01
2.594408e-01	4.385823e-01
2.625856e-01	5.054313e-01
2.657303e-01	5.486574e-01
2.688750e-01	5.691473e-01
2.720198e-01	5.675475e-01
2.751645e-01	5.442972e-01
2.783093e-01	4.996628e-01
2.814540e-01	4.337750e-01
2.845987e-01	3.466626e-01
2.877435e-01	2.382820e-01
2.908882e-01	1.085391e-01
2.940329e-01	-4.269947e-02
2.971777e-01	-2.156063e-01
3.003224e-01	-4.104054e-01
3.034672e-01	-6.273965e-01
3.066119e-01	-8.669894e-01
3.097566e-01	-1.129747e+00
3.129014e-01	-1.416435e+00
3.160461e-01	-1.728072e+00
3.191908e-01	-2.065982e+00
3.223356e-01	-2.431844e+00
3.254803e-01	-2.827741e+00
3.286251e-01	-3.256205e+00
3.317698e-01	-3.720271e+00
3.349145e-01	-4.223528e+00
3.380593e-01	-4.770202e+00
3.412040e-01	-5.365256e+00
3.443487e-01	-6.014540e+00
3.474935e-01	-6.725006e+00
3.506382e-01	-7.505004e+00
3.537830e-01	-8.364695e+00
3.569277e-01	-9.316589e+00
3.600724e-01	-1.037619e+01
3.632172e-01	-1.156255e+01
3.663619e-01	-1.289814e+01
3.695066e-01	-1.440555e+01
3.726514e-01	-1.609371e+01
3.757961e-01	-1.791050e+01
3.789409e-01	-1.961299e+01
3.820856e-01	-2.060176e+01
3.852303e-01	-2.029003e+01
3.883751e-01	-1.895453e+01
3.915198e-01	-1.729306e+01
3.946645e-01	-1.569008e+01
3.978093e-01	-1.425628e+01
4.009540e-01	-1.299931e+01
4.040988e-01	-1.189950e+01
4.072435e-01	-1.093368e+01
4.103882e-01	-1.008143e+01
4.135330e-01	-9.326114e+00
4.166777e-01	-8.654408e+00
4.198224e-01	-8.055639e+00
4.229672e-01	-7.521152e+00
4.261119e-01	-7.043810e+00
4.292567e-01	-6.617616e+00
4.324014e-01	-6.237445e+00
4.355461e-01	-5.898850e+00
4.386909e-01	-5.597934e+00
4.418356e-01	-5.331264e+00
4.449803e-01	-5.095823e+00
4.481251e-01	-4.888976e+00
4.512698e-01	-4.708458e+00
4.544146e-01	-4.552357e+00
4.575593e-01	-4.419105e+00
4.607040e-01	-4.307457e+00
4.638488e-01	-4.216468e+00
4.669935e-01	-4.145457e+00
4.701382e-01	-4.093966e+00
4.732830e-01	-4.061712e+00
4.764277e-01	-4.048544e+00
4.795725e-01	-4.054387e+00
4.827172e-01	-4.079209e+00
4.858619e-01	-4.122982e+00
4.890067e-01	-4.185660e+00
4.921514e-01	-4.267171e+00
4.952961e-01	-4.367412e+00
4.984409e-01	-4.486270e+00
5.015856e-01	-4.623645e+00
5.047304e-01	-4.779483e+00
5.078751e-01	-4.953818e+00
5.110198e-01	-5.146816e+00
5.141646e-01	-5.358820e+00
5.173093e-01	-5.590385e+00
5.204540e-01	-5.842315e+00
5.235988e-01	-6.115681e+00
5.267435e-01	-6.411839e+00
5.298883e-01	-6.732431e+00
5.330330e-01	-7.079381e+00
5.361777e-01	-7.454890e+00
5.393225e-01	-7.861426e+00
5.424672e-01	-8.301719e+00
5.456119e-01	-8.778768e+00
5.487567e-01	-9.295859e+00
5.519014e-01	-9.856595e+00
5.550461e-01	-1.046495e+01
5.581909e-01	-1.112532e+01
5.613356e-01	-1.184259e+01
5.644804e-01	-1.262216e+01
5.676251e-01	-1.346979e+01
5.707698e-01	-1.439122e+01
5.739146e-01	-1.539102e+01
5.770593e-01	-1.646985e+01
5.802040e-01	-1.761841e+01
5.833488e-01	-1.880495e+01
5.864935e-01	-1.995301e+01
5.896383e-01	-2.091498e+01
5.927830e-01	-2.148001e+01
5.959277e-01	-2.147919e+01
5.990725e-01	-2.092947e+01
6.022172e-01	-2.001742e+01
6.053619e-01	-1.894841e+01
6.085067e-01	-1.785814e+01
6.116514e-01	-1.681448e+01
6.147962e-01	-1.584458e+01
6.179409e-01	-1.495557e+01
6.210856e-01	-1.414579e+01
6.242304e-01	-1.341021e+01
6.273751e-01	-1.274277e+01
6.305198e-01	-1.213746e+01
6.336646e-01	-1.158866e+01
6.368093e-01	-1.109122e+01
6.399541e-01	-1.064048e+01
6.430988e-01	-1.023220e+01
6.462435e-01	-9.862535e+00
6.493883e-01	-9.527945e+00
6.525330e-01	-9.225207e+00
6.556777e-01	-8.951384e+00
6.588225e-01	-8.703817e+00
6.619672e-01	-8.480135e+00
6.651120e-01	-8.278253e+00
6.682567e-01	-8.096379e+00
6.714014e-01	-7.933018e+00
6.745462e-01	-7.786959e+00
6.776909e-01	-7.657269e+00
6.808356e-01	-7.543266e+00
6.839804e-01	-7.444486e+00
6.871251e-01	-7.360651e+00
6.902699e-01	-7.291625e+00
6.934146e-01	-7.237370e+00
6.965593e-01	-7.197902e+00
6.997041e-01	-7.173257e+00
7.028488e-01	-7.163455e+00
7.059935e-01	-7.168474e+00
7.091383e-01	-7.188234e+00
7.122830e-01	-7.222587e+00
7.154278e-01	-7.271319e+00
7.185725e-01	-7.334159e+00
7.217172e-01	-7.410796e+00
7.248620e-01	-7.500903e+00
7.280067e-01	-7.604166e+00
7.311514e-01	-7.720313e+00
7.342962e-01	-7.849154e+00
7.374409e-01	-7.990604e+00
7.405857e-01	-8.144718e+00
7.437304e-01	-8.311707e+00
7.468751e-01	-8.491960e+00
7.500199e-01	-8.686045e+00
7.531646e-01	-8.894713e+00
7.563093e-01	-9.118883e+00
7.594541e-01	-9.359632e+00
7.625988e-01	-9.618173e+00
7.657436e-01	-9.895829e+00
7.688883e-01	-1.019401e+01
7.720330e-01	-1.051419e+01
7.751778e-01	-1.085788e+01
7.783225e-01	-1.122663e+01
7.814672e-01	-1.162199e+01
7.846120e-01	-1.204553e+01
7.877567e-01	-1.249881e+01
7.909015e-01	-1.298341e+01
7.940462e-01	-1.350093e+01
7.971909e-01	-1.405296e+01
8.003357e-01	-1.464112e+01
8.034804e-01	-1.526695e+01
8.066251e-01	-1.593185e+01
8.097699e-01	-1.663687e+01
8.129146e-01	-1.738223e+01
8.160594e-01	-1.816659e+01
8.192041e-01	-1.898567e+01
8.223488e-01	-1.982986e+01
8.254936e-01	-2.068064e+01
8.286383e-01	-2.150539e+01
8.317830e-01	-2.225221e+01
8.349278e-01	-2.284918e+01
8.380725e-01	-2.321594e+01
8.412173e-01	-2.329208e+01
8.443620e-01	-2.306782e+01
8.475067e-01	-2.259002e+01
8.506515e-01	-2.193710e+01
8.537962e-01	-2.118711e+01
8.569409e-01	-2.040004e+01
8.600857e-01	-1.961523e+01
8.632304e-01	-1.885578e+01
8.663752e-01	-1.813397e+01
8.695199e-01	-1.745543e+01
8.726646e-01	-1.682197e+01
8.758094e-01	-1.623325e+01
8.789541e-01	-1.568780e+01
8.820988e-01	-1.518353e+01
8.852436e-01	-1.471813e+01
8.883883e-01	-1.428915e+01
8.915331e-01	-1.389415e+01
8.946778e-01	-1.353075e+01
8.978225e-01	-1.319661e+01
9.009673e-01	-1.288947e+01
9.041120e-01	-1.260718e+01
9.072567e-01	-1.234766e+01
9.104015e-01	-1.210894e+01
9.135462e-01	-1.188917e+01
9.166909e-01	-1.168661e+01
9.198357e-01	-1.149966e+01
9.229804e-01	-1.132687e+01
9.261252e-01	-1.116693e+01
9.292699e-01	-1.101871e+01
9.324146e-01	-1.088124e+01
9.355594e-01	-1.075373e+01
9.387041e-01	-1.063553e+01
9.418488e-01	-1.052618e+01
9.449936e-01	-1.042535e+01
9.481383e-01	-1.033284e+01
9.512831e-01	-1.024856e+01
9.544278e-01	-1.017251e+01
9.575725e-01	-1.010477e+01
9.607173e-01	-1.004544e+01
9.638620e-01	-9.994671e+00
9.670067e-01	-9.952589e+00
9.701515e-01	-9.919323e+00
9.732962e-01	-9.894965e+00
9.764410e-01	-9.879569e+00
9.795857e-01	-9.873137e+00
9.827304e-01	-9.875616e+00
9.858752e-01	-9.886892e+00
9.890199e-01	-9.906796e+00
9.921646e-01	-9.935103e+00
9.953094e-01	-9.971540e+00
9.984541e-01	-1.001579e+01
1.001599e+00	-1.006752e+01
1.004744e+00	-1.012635e+01
1.007888e+00	-1.019193e+01
1.011033e+00	-1.026389e+01
1.014178e+00	-1.034190e+01
1.017323e+00	-1.042566e+01
1.020467e+00	-1.051492e+01
1.023612e+00	-1.060950e+01
1.026757e+00	-1.070926e+01
1.029901e+00	-1.081419e+01
1.033046e+00	-1.092432e+01
1.036191e+00	-1.103979e+01
1.039336e+00	-1.116082e+01
1.042480e+00	-1.128771e+01
1.045625e+00	-1.142083e+01
1.048770e+00	-1.156062e+01
1.051915e+00	-1.170760e+01
1.055059e+00	-1.186232e+01
1.058204e+00	-1.202536e+01
1.061349e+00	-1.219735e+01
1.064494e+00	-1.237892e+01
1.067638e+00	-1.257070e+01
1.070783e+00	-1.277333e+01
1.073928e+00	-1.298742e+01
1.077073e+00	-1.321360e+01
1.080217e+00	-1.345241e+01
1.083362e+00	-1.370442e+01
1.086507e+00	-1.397012e+01
1.089652e+00	-1.425000e+01
1.092796e+00	-1.454447e+01
1.095941e+00	-1.485392e+01
1.099086e+00	-1.517871e+01
1.102230e+00	-1.551913e+01
1.105375e+00	-1.587544e+01
1.108520e+00	-1.624786e+01
1.111665e+00	-1.663657e+01
1.114809e+00	-1.704170e+01
1.117954e+00	-1.746338e+01
1.121099e+00	-1.790167e+01
1.124244e+00	-1.835662e+01
1.127388e+00	-1.882826e+01
1.130533e+00	-1.931657e+01
1.133678e+00	-1.982152e+01
1.136823e+00	-2.034305e+01
1.139967e+00	-2.088101e+01
1.143112e+00	-2.143519e+01
1.146257e+00	-2.200520e+01
1.149402e+00	-2.259039e+01
1.152546e+00	-2.318970e+01
1.155691e+00	-2.380139e+01
1.158836e+00	-2.442269e+01
1.161980e+00	-2.504927e+01
1.165125e+00	-2.567454e+01
1.168270e+00	-2.628873e+01
1.171415e+00	-2.687793e+01
1.174559e+00	-2.742325e+01
1.177704e+00	-2.790071e+01
1.180849e+00	-2.828270e+01
1.183994e+00	-2.854161e+01
1.187138e+00	-2.865555e+01
1.190283e+00	-2.861432e+01
1.193428e+00	-2.842274e+01
1.196573e+00	-2.809929e+01
1.199717e+00	-2.767101e+01
1.202862e+00	-2.716731e+01
1.206007e+00	-2.661520e+01
1.209152e+00	-2.603687e+01
1.212296e+00	-2.544917e+01
1.215441e+00	-2.486416e+01
1.218586e+00	-2.429009e+01
1.221730e+00	-2.373233e+01
1.224875e+00	-2.319423e+01
1.228020e+00	-2.267771e+01
1.231165e+00	-2.218372e+01
1.234309e+00	-2.171255e+01
1.237454e+00	-2.126408e+01
1.240599e+00	-2.083792e+01
1.243744e+00	-2.043348e+01
1.246888e+00	-2.005011e+01
1.250033e+00	-1.968706e+01
1.253178e+00	-1.934357e+01
1.256323e+00	-1.901890e+01
1.259467e+00	-1.871228e+01
1.262612e+00	-1.842297e+01
1.265757e+00	-1.815025e+01
1.268902e+00	-1.789342e+01
1.272046e+00	-1.765181e+01
1.275191e+00	-1.742475e+01
1.278336e+00	-1.721163e+01
1.281480e+00	-1.701182e+01
1.284625e+00	-1.682475e+01
1.287770e+00	-1.664985e+01
1.290915e+00	-1.648656e+01
1.294059e+00	-1.633435e+01
1.297204e+00	-1.619270e+01
1.300349e+00	-1.606113e+01
1.303494e+00	-1.593913e+01
1.306638e+00	-1.582624e+01
1.309783e+00	-1.572199e+01
1.312928e+00	-1.562595e+01
1.316073e+00	-1.553767e+01
1.319217e+00	-1.545673e+01
1.322362e+00	-1.538272e+01
1.325507e+00	-1.531523e+01
1.328652e+00	-1.525388e+01
1.331796e+00	-1.519827e+01
1.334941e+00	-1.514803e+01
1.338086e+00	-1.510282e+01
1.341230e+00	-1.506226e+01
1.344375e+00	-1.502603e+01
1.347520e+00	-1.499380e+01
1.350665e+00	-1.496524e+01
1.353809e+00	-1.494005e+01
1.356954e+00	-1.491792e+01
1.360099e+00	-1.489859e+01
1.363244e+00	-1.488177e+01
1.366388e+00	-1.486721e+01
1.369533e+00	-1.485466e+01
1.372678e+00	-1.484389e+01
1.375823e+00	-1.483467e+01
1.378967e+00	-1.482680e+01
1.382112e+00	-1.482008e+01
1.385257e+00	-1.481434e+01
1.388402e+00	-1.480941e+01
1.391546e+00	-1.480513e+01
1.394691e+00	-1.480137e+01
1.397836e+00	-1.479799e+01
1.400981e+00	-1.479489e+01
1.404125e+00	-1.479196e+01
1.407270e+00	-1.478912e+01
1.410415e+00	-1.478627e+01
1.413559e+00	-1.478337e+01
1.416704e+00	-1.478035e+01
1.419849e+00	-1.477716e+01
1.422994e+00	-1.477377e+01
1.426138e+00	-1.477014e+01
1.429283e+00	-1.476627e+01
1.432428e+00	-1.476213e+01
1.435573e+00	-1.475772e+01
1.438717e+00	-1.475303e+01
1.441862e+00	-1.474807e+01
1.445007e+00	-1.474285e+01
1.448152e+00	-1.473739e+01
1.451296e+00	-1.473169e+01
1.454441e+00	-1.472578e+01
1.457586e+00	-1.471968e+01
1.460731e+00	-1.471341e+01
1.463875e+00	-1.470699e+01
1.467020e+00	-1.470045e+01
1.470165e+00	-1.469382e+01
1.473309e+00	-1.468713e+01
1.476454e+00	-1.468039e+01
1.479599e+00	-1.467364e+01
1.482744e+00	-1.466690e+01
1.485888e+00	-1.466019e+01
1.489033e+00	-1.465355e+01
1.492178e+00	-1.464698e+01
1.495323e+00	-1.464052e+01
1.498467e+00	-1.463419e+01
1.501612e+00	-1.462800e+01
1.504757e+00	-1.462198e+01
1.507902e+00	-1.461613e+01
1.511046e+00	-1.461049e+01
1.514191e+00	-1.460505e+01
1.517336e+00	-1.459985e+01
1.520481e+00	-1.459488e+01
1.523625e+00	-1.459016e+01
1.526770e+00	-1.458571e+01
1.529915e+00	-1.458152e+01
1.533059e+00	-1.457762e+01
1.536204e+00	-1.457400e+01
1.539349e+00	-1.457067e+01
1.542494e+00	-1.456765e+01
1.545638e+00	-1.456493e+01
1.548783e+00	-1.456252e+01
1.551928e+00	-1.456042e+01
1.555073e+00	-1.455864e+01
1.558217e+00	-1.455718e+01
1.561362e+00	-1.455604e+01
1.564507e+00	-1.455523e+01
1.567652e+00	-1.455474e+01
1.570796e+00	-1.455458e+01


==> Data/beampattern_Partitioned_11_11_43_lambda.dat <==
theta	B
-1.570796e+00	-8.055259e+00
-1.567652e+00	-8.055222e+00
-1.564507e+00	-8.055111e+00
-1.561362e+00	-8.054927e+00
-1.558217e+00	-8.054669e+00
-1.555073e+00	-8.054338e+00
-1.551928e+00	-8.053932e+00
-1.548783e+00	-8.053453e+00
-1.545638e+00	-8.052901e+00
-1.542494e+00	-8.052274e+00
-1.539349e+00	-8.051574e+00
-1.536204e+00	-8.050800e+00
-1.533059e+00	-8.049953e+00
-1.529915e+00	-8.049033e+00
-1.526770e+00	-8.048041e+00
-1.523625e+00	-8.046976e+00
-1.520481e+00	-8.045840e+00
-1.517336e+00	-8.044633e+00
-1.514191e+00	-8.043358e+00
-1.511046e+00	-8.042014e+00
-1.507902e+00	-8.040605e+00
-1.504757e+00	-8.039132e+00
-1.501612e+00	-8.037599e+00
-1.498467e+00	-8.036007e+00
-1.495323e+00	-8.034363e+00
-1.492178e+00	-8.032669e+00
-1.489033e+00	-8.030932e+00
-1.485888e+00	-8.029158e+00
-1.482744e+00	-8.027354e+00
-1.479599e+00	-8.025530e+00
-1.476454e+00	-8.023695e+00
-1.473309e+00	-8.021860e+00
-1.470165e+00	-8.020039e+00
-1.467020e+00	-8.018247e+00
-1.463875e+00	-8.016499e+00
-1.460731e+00	-8.014816e+00
-1.457586e+00	-8.013219e+00
-1.454441e+00	-8.011730e+00
-1.451296e+00	-8.010377e+00
-1.448152e+00	-8.009188e+00
-1.445007e+00	-8.008197e+00
-1.441862e+00	-8.007439e+00
-1.438717e+00	-8.006954e+00
-1.435573e+00	-8.006784e+00
-1.432428e+00	-8.006978e+00
-1.429283e+00	-8.007585e+00
-1.426138e+00	-8.008663e+00
-1.422994e+00	-8.010271e+00
-1.419849e+00	-8.012475e+00
-1.416704e+00	-8.015346e+00
-1.413559e+00	-8.018958e+00
-1.410415e+00	-8.023393e+00
-1.407270e+00	-8.028738e+00
-1.404125e+00	-8.035084e+00
-1.400981e+00	-8.042530e+00
-1.397836e+00	-8.051179e+00
-1.394691e+00	-8.061142e+00
-1.391546e+00	-8.072534e+00
-1.388402e+00	-8.085478e+00
-1.385257e+00	-8.100102e+00
-1.382112e+00	-8.116541e+00
-1.378967e+00	-8.134935e+00
-1.375823e+00	-8.155432e+00
-1.372678e+00	-8.178184e+00
-1.369533e+00	-8.203351e+00
-1.366388e+00	-8.231097e+00
-1.363244e+00	-8.261593e+00
-1.360099e+00	-8.295016e+00
-1.356954e+00	-8.331549e+00
-1.353809e+00	-8.371378e+00
-1.350665e+00	-8.414697e+00
-1.347520e+00	-8.461704e+00
-1.344375e+00	-8.512601e+00
-1.341230e+00	-8.567596e+00
-1.338086e+00	-8.626902e+00
-1.334941e+00	-8.690734e+00
-1.331796e+00	-8.759312e+00
-1.328652e+00	-8.832861e+00
-1.325507e+00	-8.911608e+00
-1.322362e+00	-8.995783e+00
-1.319217e+00	-9.085621e+00
-1.316073e+00	-9.181356e+00
-1.312928e+00	-9.283228e+00
-1.309783e+00	-9.391477e+00
-1.306638e+00	-9.506345e+00
-1.303494e+00	-9.628077e+00
-1.300349e+00	-9.756918e+00
-1.297204e+00	-9.893114e+00
-1.294059e+00	-1.003691e+01
-1.290915e+00	-1.018856e+01
-1.287770e+00	-1.034831e+01
-1.284625e+00	-1.051640e+01
-1.281480e+00	-1.069310e+01
-1.278336e+00	-1.087864e+01
-1.275191e+00	-1.107330e+01
-1.272046e+00	-1.127731e+01
-1.268902e+00	-1.149095e+01
-1.265757e+00	-1.171448e+01
-1.262612e+00	-1.194817e+01
-1.259467e+00	-1.219233e+01
-1.256323e+00	-1.244725e+01
-1.253178e+00	-1.271327e+01
-1.250033e+00	-1.299073e+01
-1.246888e+00	-1.328004e+01
-1.243744e+00	-1.358165e+01
-1.240599e+00	-1.389607e+01
-1.237454e+00	-1.422388e+01
-1.234309e+00	-1.456580e+01
-1.231165e+00	-1.492266e+01
-1.228020e+00	-1.529544e+01
-1.224875e+00	-1.568536e+01
-1.221730e+00	-1.609388e+01
-1.218586e+00	-1.652278e+01
-1.215441e+00	-1.697425e+01
-1.212296e+00	-1.745098e+01
-1.209152e+00	-1.795631e+01
-1.206007e+00	-1.849435e+01
-1.202862e+00	-1.907029e+01
-1.199717e+00	-1.969062e+01
-1.196573e+00	-2.036363e+01
-1.193428e+00	-2.110004e+01
-1.190283e+00	-2.191389e+01
-1.187138e+00	-2.282406e+01
-1.183994e+00	-2.385666e+01
-1.180849e+00	-2.504903e+01
-1.177704e+00	-2.645727e+01
-1.174559e+00	-2.817075e+01
-1.171415e+00	-3.034365e+01
-1.168270e+00	-3.326944e+01
-1.165125e+00	-3.753715e+01
-1.161980e+00	-4.282472e+01
-1.158836e+00	-3.950084e+01
-1.155691e+00	-3.430951e+01
-1.152546e+00	-3.074250e+01
-1.149402e+00	-2.811375e+01
-1.146257e+00	-2.603925e+01
-1.143112e+00	-2.432513e+01
-1.139967e+00	-2.286340e+01
-1.136823e+00	-2.158848e+01
-1.133678e+00	-2.045783e+01
-1.130533e+00	-1.944238e+01
-1.127388e+00	-1.852141e+01
-1.124244e+00	-1.767968e+01
-1.121099e+00	-1.690567e+01
-1.117954e+00	-1.619041e+01
-1.114809e+00	-1.552682e+01
-1.111665e+00	-1.490919e+01
-1.108520e+00	-1.433282e+01
-1.105375e+00	-1.379380e+01
-1.102230e+00	-1.328881e+01
-1.099086e+00	-1.281499e+01
-1.095941e+00	-1.236988e+01
-1.092796e+00	-1.195127e+01
-1.089652e+00	-1.155721e+01
-1.086507e+00	-1.118592e+01
-1.083362e+00	-1.083580e+01
-1.080217e+00	-1.050535e+01
-1.077073e+00	-1.019319e+01
-1.073928e+00	-9.898029e+00
-1.070783e+00	-9.618652e+00
-1.067638e+00	-9.353921e+00
-1.064494e+00	-9.102766e+00
-1.061349e+00	-8.864184e+00
-1.058204e+00	-8.637237e+00
-1.055059e+00	-8.421055e+00
-1.051915e+00	-8.214841e+00
-1.048770e+00	-8.017868e+00
-1.045625e+00	-7.829489e+00
-1.042480e+00	-7.649133e+00
-1.039336e+00	-7.476316e+00
-1.036191e+00	-7.310632e+00
-1.033046e+00	-7.151762e+00
-1.029901e+00	-6.999466e+00
-1.026757e+00	-6.853584e+00
-1.023612e+00	-6.714028e+00
-1.020467e+00	-6.580777e+00
-1.017323e+00	-6.453870e+00
-1.014178e+00	-6.333393e+00
-1.011033e+00	-6.219475e+00
-1.007888e+00	-6.112274e+00
-1.004744e+00	-6.011968e+00
-1.001599e+00	-5.918746e+00
-9.984541e-01	-5.832794e+00
-9.953094e-01	-5.754294e+00
-9.921646e-01	-5.683411e+00
-9.890199e-01	-5.620292e+00
-9.858752e-01	-5.565055e+00
-9.827304e-01	-5.517796e+00
-9.795857e-01	-5.478581e+00
-9.764410e-01	-5.447450e+00
-9.732962e-01	-5.424421e+00
-9.701515e-01	-5.409495e+00
-9.670067e-01	-5.402661e+00
-9.638620e-01	-5.403905e+00
-9.607173e-01	-5.413222e+00
-9.575725e-01	-5.430619e+00
-9.544278e-01	-5.456135e+00
-9.512831e-01	-5.489845e+00
-9.481383e-01	-5.531872e+00
-9.449936e-01	-5.582400e+00
-9.418488e-01	-5.641676e+00
-9.387041e-01	-5.710023e+00
-9.355594e-01	-5.787842e+00
-9.324146e-01	-5.875615e+00
-9.292699e-01	-5.973909e+00
-9.261252e-01	-6.083368e+00
-9.229804e-01	-6.204718e+00
-9.198357e-01	-6.338759e+00
-9.166909e-01	-6.486358e+00
-9.135462e-01	-6.648447e+00
-9.104015e-01	-6.826020e+00
-9.072567e-01	-7.020120e+00
-9.041120e-01	-7.231848e+00
-9.009673e-01	-7.462358e+00
-8.978225e-01	-7.712860e+00
-8.946778e-01	-7.984636e+00
-8.915331e-01	-8.279053e+00
-8.883883e-01	-8.597585e+00
-8.852436e-01	-8.941856e+00
-8.820988e-01	-9.313679e+00
-8.789541e-01	-9.715131e+00
-8.758094e-01	-1.014863e+01
-8.726646e-01	-1.061707e+01
-8.695199e-01	-1.112396e+01
-8.663752e-01	-1.167363e+01
-8.632304e-01	-1.227154e+01
-8.600857e-01	-1.292465e+01
-8.569409e-01	-1.364202e+01
-8.537962e-01	-1.443559e+01
-8.506515e-01	-1.532143e+01
-8.475067e-01	-1.632177e+01
-8.443620e-01	-1.746824e+01
-8.412173e-01	-1.880778e+01
-8.380725e-01	-2.041388e+01
-8.349278e-01	-2.241037e+01
-8.317830e-01	-2.502807e+01
-8.286383e-01	-2.875728e+01
-8.254936e-01	-3.459175e+01
-8.223488e-01	-3.638785e+01
-8.192041e-01	-2.992602e+01
-8.160594e-01	-2.561271e+01
-8.129146e-01	-2.263714e+01
-8.097699e-01	-2.038593e+01
-8.066251e-01	-1.858048e+01
-8.034804e-01	-1.707659e+01
-8.003357e-01	-1.579094e+01
-7.971909e-01	-1.467124e+01
-7.940462e-01	-1.368258e+01
-7.909015e-01	-1.280050e+01
-7.877567e-01	-1.200712e+01
-7.846120e-01	-1.128892e+01
-7.814672e-01	-1.063542e+01
-7.783225e-01	-1.003821e+01
-7.751778e-01	-9.490438e+00
-7.720330e-01	-8.986417e+00
-7.688883e-01	-8.521331e+00
-7.657436e-01	-8.091072e+00
-7.625988e-01	-7.692107e+00
-7.594541e-01	-7.321390e+00
-7.563093e-01	-6.976298e+00
-7.531646e-01	-6.654585e+00
-7.500199e-01	-6.354347e+00
-7.468751e-01	-6.073994e+00
-7.437304e-01	-5.812223e+00
-7.405857e-01	-5.567991e+00
-7.374409e-01	-5.340487e+00
-7.342962e-01	-5.129106e+00
-7.311514e-01	-4.933413e+00
-7.280067e-01	-4.753113e+00
-7.248620e-01	-4.588024e+00
-7.217172e-01	-4.438037e+00
-7.185725e-01	-4.303096e+00
-7.154278e-01	-4.183173e+00
-7.122830e-01	-4.078244e+00
-7.091383e-01	-3.988282e+00
-7.059935e-01	-3.913245e+00
-7.028488e-01	-3.853074e+00
-6.997041e-01	-3.807704e+00
-6.965593e-01	-3.777065e+00
-6.934146e-01	-3.761104e+00
-6.902699e-01	-3.759800e+00
-6.871251e-01	-3.773185e+00
-6.839804e-01	-3.801366e+00
-6.808356e-01	-3.844549e+00
-6.776909e-01	-3.903052e+00
-6.745462e-01	-3.977328e+00
-6.714014e-01	-4.067974e+00
-6.682567e-01	-4.175736e+00
-6.651120e-01	-4.301517e+00
-6.619672e-01	-4.446375e+00
-6.588225e-01	-4.611517e+00
-6.556777e-01	-4.798297e+00
-6.525330e-01	-5.008216e+00
-6.493883e-01	-5.242919e+00
-6.462435e-01	-5.504206e+00
-6.430988e-01	-5.794051e+00
-6.399541e-01	-6.114638e+00
-6.368093e-01	-6.468411e+00
-6.336646e-01	-6.858160e+00
-6.305198e-01	-7.287133e+00
-6.273751e-01	-7.759199e+00
-6.242304e-01	-8.279072e+00
-6.210856e-01	-8.852627e+00
-6.179409e-01	-9.487339e+00
-6.147962e-01	-1.019292e+01
-6.116514e-01	-1.098225e+01
-6.085067e-01	-1.187284e+01
-6.053619e-01	-1.288910e+01
-6.022172e-01	-1.406633e+01
-5.990725e-01	-1.545783e+01
-5.959277e-01	-1.714915e+01
-5.927830e-01	-1.928962e+01
-5.896383e-01	-2.217347e+01
-5.864935e-01	-2.648915e+01
-5.833488e-01	-3.367606e+01
-5.802040e-01	-3.144654e+01
-5.770593e-01	-2.495193e+01
-5.739146e-01	-2.099882e+01
-5.707698e-01	-1.823497e+01
-5.676251e-01	-1.612039e+01
-5.644804e-01	-1.441306e+01
-5.613356e-01	-1.298580e+01
-5.581909e-01	-1.176382e+01
-5.550461e-01	-1.069947e+01
-5.519014e-01	-9.760468e+00
-5.487567e-01	-8.923854e+00
-5.456119e-01	-8.172654e+00
-5.424672e-01	-7.493901e+00
-5.393225e-01	-6.877434e+00
-5.361777e-01	-6.315122e+00
-5.330330e-01	-5.800362e+00
-5.298883e-01	-5.327740e+00
-5.267435e-01	-4.892796e+00
-5.235988e-01	-4.491858e+00
-5.204540e-01	-4.121916e+00
-5.173093e-01	-3.780522e+00
-5.141646e-01	-3.465711e+00
-5.110198e-01	-3.175922e+00
-5.078751e-01	-2.909937e+00
-5.047304e-01	-2.666811e+00
-5.015856e-01	-2.445821e+00
-4.984409e-01	-2.246407e+00
-4.952961e-01	-2.068134e+00
-4.921514e-01	-1.910648e+00
-4.890067e-01	-1.773654e+00
-4.858619e-01	-1.656892e+00
-4.827172e-01	-1.560137e+00
-4.795725e-01	-1.483192e+00
-4.764277e-01	-1.425904e+00
-4.732830e-01	-1.388179e+00
-4.701382e-01	-1.370002e+00
-4.669935e-01	-1.371464e+00
-4.638488e-01	-1.392785e+00
-4.607040e-01	-1.434339e+00
-4.575593e-01	-1.496673e+00
-4.544146e-01	-1.580520e+00
-4.512698e-01	-1.686816e+00
-4.481251e-01	-1.816700e+00
-4.449803e-01	-1.971521e+00
-4.418356e-01	-2.152845e+00
-4.386909e-01	-2.362459e+00
-4.355461e-01	-2.602390e+00
-4.324014e-01	-2.874935e+00
-4.292567e-01	-3.182708e+00
-4.261119e-01	-3.528724e+00
-4.229672e-01	-3.916509e+00
-4.198224e-01	-4.350269e+00
-4.166777e-01	-4.835127e+00
-4.135330e-01	-5.377462e+00
-4.103882e-01	-5.985389e+00
-4.072435e-01	-6.669462e+00
-4.040988e-01	-7.443728e+00
-4.009540e-01	-8.327368e+00
-3.978093e-01	-9.347391e+00
-3.946645e-01	-1.054331e+01
-3.915198e-01	-1.197593e+01
-3.883751e-01	-1.374559e+01
-3.852303e-01	-1.603517e+01
-3.820856e-01	-1.923378e+01
-3.789409e-01	-2.441878e+01
-3.757961e-01	-3.494685e+01
-3.726514e-01	-2.625975e+01
-3.695066e-01	-1.998369e+01
-3.663619e-01	-1.627626e+01
-3.632172e-01	-1.365105e+01
-3.600724e-01	-1.162056e+01
-3.569277e-01	-9.967686e+00
-3.537830e-01	-8.577151e+00
-3.506382e-01	-7.380405e+00
-3.474935e-01	-6.333305e+00
-3.443487e-01	-5.405684e+00
-3.412040e-01	-4.575958e+00
-3.380593e-01	-3.828112e+00
-3.349145e-01	-3.149921e+00
-3.317698e-01	-2.531851e+00
-3.286251e-01	-1.966342e+00
-3.254803e-01	-1.447341e+00
-3.223356e-01	-9.699701e-01
-3.191908e-01	-5.302913e-01
-3.160461e-01	-1.251264e-01
-3.129014e-01	2.480826e-01
-3.097566e-01	5.913888e-01
-3.066119e-01	9.064375e-01
-3.034672e-01	1.194548e+00
-3.003224e-01	1.456782e+00
-2.971777e-01	1.694004e+00
-2.940329e-01	1.906922e+00
-2.908882e-01	2.096122e+00
-2.877435e-01	2.262092e+00
-2.845987e-01	2.405227e+00
-2.814540e-01	2.525833e+00
-2.783093e-01	2.624118e+00
-2.751645e-01	2.700182e+00
-2.720198e-01	2.753991e+00
-2.688750e-01	2.785367e+00
-2.657303e-01	2.793963e+00
-2.625856e-01	2.779248e+00
-2.594408e-01	2.740491e+00
-2.562961e-01	2.676747e+00
-2.531514e-01	2.586844e+00
-2.500066e-01	2.469373e+00
-2.468619e-01	2.322664e+00
-2.437171e-01	2.144762e+00
-2.405724e-01	1.933385e+00
-2.374277e-01	1.685863e+00
-2.342829e-01	1.399042e+00
-2.311382e-01	1.069156e+00
-2.279935e-01	6.916378e-01
-2.248487e-01	2.608522e-01
-2.217040e-01	-2.302787e-01
-2.185592e-01	-7.908225e-01
-2.154145e-01	-1.432641e+00
-2.122698e-01	-2.171620e+00
-2.091250e-01	-3.029635e+00
-2.059803e-01	-4.037845e+00
-2.028356e-01	-5.242637e+00
-1.996908e-01	-6.717225e+00
-1.965461e-01	-8.587052e+00
-1.934013e-01	-1.109497e+01
-1.902566e-01	-1.481646e+01
-1.871119e-01	-2.181845e+01
-1.839671e-01	-3.077609e+01
-1.808224e-01	-1.741876e+01
-1.776777e-01	-1.216382e+01
-1.745329e-01	-8.826097e+00
-1.713882e-01	-6.361465e+00
-1.682435e-01	-4.399745e+00
-1.650987e-01	-2.766524e+00
-1.619540e-01	-1.365573e+00
-1.588092e-01	-1.380805e-01
-1.556645e-01	9.545969e-01
-1.525198e-01	1.939260e+00
-1.493750e-01	2.835287e+00
-1.462303e-01	3.657157e+00
-1.430856e-01	4.415970e+00
-1.399408e-01	5.120414e+00
-1.367961e-01	5.777397e+00
-1.336513e-01	6.392485e+00
-1.305066e-01	6.970209e+00
-1.273619e-01	7.514293e+00
-1.242171e-01	8.027827e+00
-1.210724e-01	8.513395e+00
-1.179277e-01	8.973185e+00
-1.147829e-01	9.409066e+00
-1.116382e-01	9.822663e+00
-1.084934e-01	1.021540e+01
-1.053487e-01	1.058854e+01
-1.022040e-01	1.094322e+01
-9.905923e-02	1.128046e+01
-9.591449e-02	1.160121e+01
-9.276975e-02	1.190630e+01
-8.962502e-02	1.219649e+01
-8.648028e-02	1.247248e+01
-8.333554e-02	1.273487e+01
-8.019080e-02	1.298420e+01
-7.704607e-02	1.322096e+01
-7.390133e-02	1.344555e+01
-7.075659e-02	1.365836e+01
-6.761185e-02	1.385971e+01
-6.446712e-02	1.404989e+01
-6.132238e-02	1.422918e+01
-5.817764e-02	1.439784e+01
-5.503290e-02	1.455613e+01
-5.188817e-02	1.470429e+01
-4.874343e-02	1.484256e+01
-4.559869e-02	1.497119e+01
-4.245395e-02	1.509040e+01
-3.930922e-02	1.520040e+01
-3.616448e-02	1.530139e+01
-3.301974e-02	1.539352e+01
-2.987501e-02	1.547693e+01
-2.673027e-02	1.555173e+01
-2.358553e-02	1.561798e+01
-2.044079e-02	1.567571e+01
-1.729606e-02	1.572494e+01
-1.415132e-02	1.576566e+01
-1.100658e-02	1.579785e+01
-7.861843e-03	1.582147e+01
-4.717106e-03	1.583651e+01
-1.572369e-03	1.584296e+01
1.572369e-03	1.584081e+01
4.717106e-03	1.583007e+01
7.861843e-03	1.581077e+01
1.100658e-02	1.578295e+01
1.415132e-02	1.574663e+01
1.729606e-02	1.570185e+01
2.044079e-02	1.564862e+01
2.358553e-02	1.558693e+01
2.673027e-02	1.551675e+01
2.987501e-02	1.543801e+01
3.301974e-02	1.535062e+01
3.616448e-02	1.525444e+01
3.930922e-02	1.514930e+01
4.245395e-02	1.503502e+01
4.559869e-02	1.491140e+01
4.874343e-02	1.477821e+01
5.188817e-02	1.463522e+01
5.503290e-02	1.448220e+01
5.817764e-02	1.431891e+01
6.132238e-02	1.414512e+01
6.446712e-02	1.396058e+01
6.761185e-02	1.376504e+01
7.075659e-02	1.355821e+01
7.390133e-02	1.333978e+01
7.704607e-02	1.310942e+01
8.019080e-02	1.286673e+01
8.333554e-02	1.261125e+01
8.648028e-02	1.234249e+01
8.962502e-02	1.205985e+01
9.276975e-02	1.176270e+01
9.591449e-02	1.145032e+01
9.905923e-02	1.112190e+01
1.022040e-01	1.077658e+01
1.053487e-01	1.041339e+01
1.084934e-01	1.003127e+01
1.116382e-01	9.629021e+00
1.147829e-01	9.205328e+00
1.179277e-01	8.758676e+00
1.210724e-01	8.287325e+00
1.242171e-01	7.789249e+00
1.273619e-01	7.262062e+00
1.305066e-01	6.702924e+00
1.336513e-01	6.108429e+00
1.367961e-01	5.474459e+00
1.399408e-01	4.795989e+00
1.430856e-01	4.066837e+00
1.462303e-01	3.279300e+00
1.493750e-01	2.423647e+00
1.525198e-01	1.487350e+00
1.556645e-01	4.539004e-01
1.588092e-01	-6.991037e-01
1.619540e-01	-2.003211e+00
1.650987e-01	-3.504997e+00
1.682435e-01	-5.277601e+00
1.713882e-01	-7.445982e+00
1.745329e-01	-1.025168e+01
1.776777e-01	-1.426610e+01
1.808224e-01	-2.153171e+01
1.839671e-01	-3.095703e+01
1.871119e-01	-1.784638e+01
1.902566e-01	-1.287889e+01
1.934013e-01	-9.836305e+00
1.965461e-01	-7.667980e+00
1.996908e-01	-6.001995e+00
2.028356e-01	-4.663379e+00
2.059803e-01	-3.555846e+00
2.091250e-01	-2.620821e+00
2.122698e-01	-1.820102e+00
2.154145e-01	-1.127465e+00
2.185592e-01	-5.241936e-01
2.217040e-01	3.501006e-03
2.248487e-01	4.660447e-01
2.279935e-01	8.715059e-01
2.311382e-01	1.226261e+00
2.342829e-01	1.535449e+00
2.374277e-01	1.803284e+00
2.405724e-01	2.033280e+00
2.437171e-01	2.228399e+00
2.468619e-01	2.391166e+00
2.500066e-01	2.523736e+00
2.531514e-01	2.627949e+00
2.562961e-01	2.705359e+00
2.594408e-01	2.757263e+00
2.625856e-01	2.784713e+00
2.657303e-01	2.788540e+00
2.688750e-01	2.769363e+00
2.720198e-01	2.727613e+00
2.751645e-01	2.663548e+00
2.783093e-01	2.577279e+00
2.814540e-01	2.468786e+00
2.845987e-01	2.337937e+00
2.877435e-01	2.184504e+00
2.908882e-01	2.008171e+00
2.940329e-01	1.808529e+00
2.971777e-01	1.585073e+00
3.003224e-01	1.337176e+00
3.034672e-01	1.064063e+00
3.066119e-01	7.647646e-01
3.097566e-01	4.380692e-01
3.129014e-01	8.245861e-02
3.160461e-01	-3.039631e-01
3.191908e-01	-7.235535e-01
3.223356e-01	-1.179229e+00
3.254803e-01	-1.674581e+00
3.286251e-01	-2.214027e+00
3.317698e-01	-2.802996e+00
3.349145e-01	-3.448201e+00
3.380593e-01	-4.158014e+00
3.412040e-01	-4.943029e+00
3.443487e-01	-5.816919e+00
3.474935e-01	-6.797789e+00
3.506382e-01	-7.910419e+00
3.537830e-01	-9.190123e+00
3.569277e-01	-1.068990e+01
3.600724e-01	-1.249479e+01
3.632172e-01	-1.475434e+01
3.663619e-01	-1.776944e+01
3.695066e-01	-2.229280e+01
3.726514e-01	-3.094575e+01
3.757961e-01	-2.932503e+01
3.789409e-01	-2.174612e+01
3.820856e-01	-1.768480e+01
3.852303e-01	-1.496439e+01
3.883751e-01	-1.293622e+01
3.915198e-01	-1.133044e+01
3.946645e-01	-1.000972e+01
3.978093e-01	-8.894927e+00
4.009540e-01	-7.936481e+00
4.040988e-01	-7.101384e+00
4.072435e-01	-6.366680e+00
4.103882e-01	-5.715822e+00
4.135330e-01	-5.136531e+00
4.166777e-01	-4.619456e+00
4.198224e-01	-4.157304e+00
4.229672e-01	-3.744253e+00
4.261119e-01	-3.375549e+00
4.292567e-01	-3.047227e+00
4.324014e-01	-2.755917e+00
4.355461e-01	-2.498708e+00
4.386909e-01	-2.273058e+00
4.418356e-01	-2.076733e+00
4.449803e-01	-1.907773e+00
4.481251e-01	-1.764467e+00
4.512698e-01	-1.645343e+00
4.544146e-01	-1.549155e+00
4.575593e-01	-1.474878e+00
4.607040e-01	-1.421695e+00
4.638488e-01	-1.388984e+00
4.669935e-01	-1.376301e+00
4.701382e-01	-1.383354e+00
4.732830e-01	-1.409982e+00
4.764277e-01	-1.456127e+00
4.795725e-01	-1.521813e+00
4.827172e-01	-1.607119e+00
4.858619e-01	-1.712170e+00
4.890067e-01	-1.837123e+00
4.921514e-01	-1.982173e+00
4.952961e-01	-2.147559e+00
4.984409e-01	-2.333581e+00
5.015856e-01	-2.540634e+00
5.047304e-01	-2.769236e+00
5.078751e-01	-3.020076e+00
5.110198e-01	-3.294059e+00
5.141646e-01	-3.592356e+00
5.173093e-01	-3.916459e+00
5.204540e-01	-4.268233e+00
5.235988e-01	-4.649982e+00
5.267435e-01	-5.064505e+00
5.298883e-01	-5.515183e+00
5.330330e-01	-6.006069e+00
5.361777e-01	-6.542024e+00
5.393225e-01	-7.128902e+00
5.424672e-01	-7.773813e+00
5.456119e-01	-8.485525e+00
5.487567e-01	-9.275053e+00
5.519014e-01	-1.015658e+01
5.550461e-01	-1.114893e+01
5.581909e-01	-1.227794e+01
5.613356e-01	-1.358067e+01
5.644804e-01	-1.511306e+01
5.676251e-01	-1.696535e+01
5.707698e-01	-1.929651e+01
5.739146e-01	-2.242244e+01
5.770593e-01	-2.707016e+01
5.802040e-01	-3.391204e+01
5.833488e-01	-3.012615e+01
5.864935e-01	-2.447699e+01
5.896383e-01	-2.091711e+01
5.927830e-01	-1.839808e+01
5.959277e-01	-1.646634e+01
5.990725e-01	-1.490807e+01
6.022172e-01	-1.360767e+01
6.053619e-01	-1.249614e+01
6.085067e-01	-1.152927e+01
6.116514e-01	-1.067722e+01
6.147962e-01	-9.919021e+00
6.179409e-01	-9.239452e+00
6.210856e-01	-8.627184e+00
6.242304e-01	-8.073567e+00
6.273751e-01	-7.571845e+00
6.305198e-01	-7.116619e+00
6.336646e-01	-6.703472e+00
6.368093e-01	-6.328710e+00
6.399541e-01	-5.989167e+00
6.430988e-01	-5.682081e+00
6.462435e-01	-5.404997e+00
6.493883e-01	-5.155709e+00
6.525330e-01	-4.932219e+00
6.556777e-01	-4.732713e+00
6.588225e-01	-4.555551e+00
6.619672e-01	-4.399262e+00
6.651120e-01	-4.262543e+00
6.682567e-01	-4.144257e+00
6.714014e-01	-4.043438e+00
6.745462e-01	-3.959285e+00
6.776909e-01	-3.891154e+00
6.808356e-01	-3.838551e+00
6.839804e-01	-3.801113e+00
6.871251e-01	-3.778590e+00
6.902699e-01	-3.770828e+00
6.934146e-01	-3.777743e+00
6.965593e-01	-3.799300e+00
6.997041e-01	-3.835494e+00
7.028488e-01	-3.886332e+00
7.059935e-01	-3.951821e+00
7.091383e-01	-4.031964e+00
7.122830e-01	-4.126751e+00
7.154278e-01	-4.236169e+00
7.185725e-01	-4.360211e+00
7.217172e-01	-4.498890e+00
7.248620e-01	-4.652261e+00
7.280067e-01	-4.820443e+00
7.311514e-01	-5.003648e+00
7.342962e-01	-5.202204e+00
7.374409e-01	-5.416589e+00
7.405857e-01	-5.647452e+00
7.437304e-01	-5.895637e+00
7.468751e-01	-6.162209e+00
7.500199e-01	-6.448469e+00
7.531646e-01	-6.755969e+00
7.563093e-01	-7.086534e+00
7.594541e-01	-7.442279e+00
7.625988e-01	-7.825627e+00
7.657436e-01	-8.239353e+00
7.688883e-01	-8.686619e+00
7.720330e-01	-9.171055e+00
7.751778e-01	-9.696848e+00
7.783225e-01	-1.026889e+01
7.814672e-01	-1.089300e+01
7.846120e-01	-1.157618e+01
7.877567e-01	-1.232710e+01
7.909015e-01	-1.315671e+01
7.940462e-01	-1.407922e+01
7.971909e-01	-1.511368e+01
8.003357e-01	-1.628643e+01
8.034804e-01	-1.763545e+01
8.066251e-01	-1.921813e+01
8.097699e-01	-2.112655e+01
8.129146e-01	-2.351946e+01
8.160594e-01	-2.669131e+01
8.192041e-01	-3.113314e+01
8.223488e-01	-3.527432e+01
8.254936e-01	-3.163515e+01
8.286383e-01	-2.720470e+01
8.317830e-01	-2.407268e+01
8.349278e-01	-2.174551e+01
8.380725e-01	-1.991330e+01
8.412173e-01	-1.840925e+01
8.443620e-01	-1.713699e+01
8.475067e-01	-1.603671e+01
8.506515e-01	-1.506909e+01
8.537962e-01	-1.420712e+01
8.569409e-01	-1.343155e+01
8.600857e-01	-1.272831e+01
8.632304e-01	-1.208686e+01
8.663752e-01	-1.149912e+01
8.695199e-01	-1.095882e+01
8.726646e-01	-1.046095e+01
8.758094e-01	-1.000149e+01
8.789541e-01	-9.577090e+00
8.820988e-01	-9.184953e+00
8.852436e-01	-8.822662e+00
8.883883e-01	-8.488100e+00
8.915331e-01	-8.179371e+00
8.946778e-01	-7.894753e+00
8.978225e-01	-7.632655e+00
9.009673e-01	-7.391594e+00
9.041120e-01	-7.170177e+00
9.072567e-01	-6.967092e+00
9.104015e-01	-6.781099e+00
9.135462e-01	-6.611032e+00
9.166909e-01	-6.455800e+00
9.198357e-01	-6.314387e+00
9.229804e-01	-6.185862e+00
9.261252e-01	-6.069377e+00
9.292699e-01	-5.964173e+00
9.324146e-01	-5.869584e+00
9.355594e-01	-5.785032e+00
9.387041e-01	-5.710032e+00
9.418488e-01	-5.644187e+00
9.449936e-01	-5.587177e+00
9.481383e-01	-5.538759e+00
9.512831e-01	-5.498756e+00
9.544278e-01	-5.467043e+00
9.575725e-01	-5.443541e+00
9.607173e-01	-5.428203e+00
9.638620e-01	-5.421002e+00
9.670067e-01	-5.421924e+00
9.701515e-01	-5.430954e+00
9.732962e-01	-5.448070e+00
9.764410e-01	-5.473237e+00
9.795857e-01	-5.506400e+00
9.827304e-01	-5.547479e+00
9.858752e-01	-5.596373e+00
9.890199e-01	-5.652955e+00
9.921646e-01	-5.717079e+00
9.953094e-01	-5.788581e+00
9.984541e-01	-5.867283e+00
1.001599e+00	-5.953007e+00
1.004744e+00	-6.045575e+00
1.007888e+00	-6.144822e+00
1.011033e+00	-6.250607e+00
1.014178e+00	-6.362817e+00
1.017323e+00	-6.481383e+00
1.020467e+00	-6.606281e+00
1.023612e+00	-6.737547e+00
1.026757e+00	-6.875278e+00
1.029901e+00	-7.019641e+00
1.033046e+00	-7.170872e+00
1.036191e+00	-7.329281e+00
1.039336e+00	-7.495253e+00
1.042480e+00	-7.669242e+00
1.045625e+00	-7.851774e+00
1.048770e+00	-8.043440e+00
1.051915e+00	-8.244891e+00
1.055059e+00	-8.456836e+00
1.058204e+00	-8.680040e+00
1.061349e+00	-8.915311e+00
1.064494e+00	-9.163508e+00
1.067638e+00	-9.425531e+00
1.070783e+00	-9.702323e+00
1.073928e+00	-9.994870e+00
1.077073e+00	-1.030421e+01
1.080217e+00	-1.063143e+01
1.083362e+00	-1.097767e+01
1.086507e+00	-1.134417e+01
1.089652e+00	-1.173222e+01
1.092796e+00	-1.214325e+01
1.095941e+00	-1.257882e+01
1.099086e+00	-1.304064e+01
1.102230e+00	-1.353064e+01
1.105375e+00	-1.405104e+01
1.108520e+00	-1.460436e+01
1.111665e+00	-1.519357e+01
1.114809e+00	-1.582220e+01
1.117954e+00	-1.649449e+01
1.121099e+00	-1.721562e+01
1.124244e+00	-1.799205e+01
1.127388e+00	-1.883193e+01
1.130533e+00	-1.974578e+01
1.133678e+00	-2.074746e+01
1.136823e+00	-2.185571e+01
1.139967e+00	-2.309659e+01
1.143112e+00	-2.450771e+01
1.146257e+00	-2.614579e+01
1.149402e+00	-2.810103e+01
1.152546e+00	-3.052625e+01
1.155691e+00	-3.369245e+01
1.158836e+00	-3.796924e+01
1.161980e+00	-4.151107e+01
1.165125e+00	-3.825737e+01
1.168270e+00	-3.413106e+01
1.171415e+00	-3.111745e+01
1.174559e+00	-2.884985e+01
1.177704e+00	-2.705270e+01
1.180849e+00	-2.557028e+01
1.183994e+00	-2.431054e+01
1.187138e+00	-2.321551e+01
1.190283e+00	-2.224667e+01
1.193428e+00	-2.137730e+01
1.196573e+00	-2.058822e+01
1.199717e+00	-1.986525e+01
1.202862e+00	-1.919771e+01
1.206007e+00	-1.857739e+01
1.209152e+00	-1.799789e+01
1.212296e+00	-1.745414e+01
1.215441e+00	-1.694212e+01
1.218586e+00	-1.645854e+01
1.221730e+00	-1.600076e+01
1.224875e+00	-1.556658e+01
1.228020e+00	-1.515419e+01
1.231165e+00	-1.476205e+01
1.234309e+00	-1.438886e+01
1.237454e+00	-1.403352e+01
1.240599e+00	-1.369505e+01
1.243744e+00	-1.337260e+01
1.246888e+00	-1.306542e+01
1.250033e+00	-1.277282e+01
1.253178e+00	-1.249419e+01
1.256323e+00	-1.222896e+01
1.259467e+00	-1.197661e+01
1.262612e+00	-1.173662e+01
1.265757e+00	-1.150855e+01
1.268902e+00	-1.129194e+01
1.272046e+00	-1.108637e+01
1.275191e+00	-1.089142e+01
1.278336e+00	-1.070671e+01
1.281480e+00	-1.053185e+01
1.284625e+00	-1.036647e+01
1.287770e+00	-1.021021e+01
1.290915e+00	-1.006271e+01
1.294059e+00	-9.923634e+00
1.297204e+00	-9.792637e+00
1.300349e+00	-9.669392e+00
1.303494e+00	-9.553573e+00
1.306638e+00	-9.444866e+00
1.309783e+00	-9.342958e+00
1.312928e+00	-9.247547e+00
1.316073e+00	-9.158335e+00
1.319217e+00	-9.075030e+00
1.322362e+00	-8.997348e+00
1.325507e+00	-8.925011e+00
1.328652e+00	-8.857746e+00
1.331796e+00	-8.795289e+00
1.334941e+00	-8.737382e+00
1.338086e+00	-8.683772e+00
1.341230e+00	-8.634217e+00
1.344375e+00	-8.588478e+00
1.347520e+00	-8.546325e+00
1.350665e+00	-8.507538e+00
1.353809e+00	-8.471900e+00
1.356954e+00	-8.439204e+00
1.360099e+00	-8.409253e+00
1.363244e+00	-8.381854e+00
1.366388e+00	-8.356824e+00
1.369533e+00	-8.333988e+00
1.372678e+00	-8.313179e+00
1.375823e+00	-8.294238e+00
1.378967e+00	-8.277015e+00
1.382112e+00	-8.261366e+00
1.385257e+00	-8.247157e+00
1.388402e+00	-8.234262e+00
1.391546e+00	-8.222562e+00
1.394691e+00	-8.211945e+00
1.397836e+00	-8.202307e+00
1.400981e+00	-8.193553e+00
1.404125e+00	-8.185593e+00
1.407270e+00	-8.178346e+00
1.410415e+00	-8.171735e+00
1.413559e+00	-8.165691e+00
1.416704e+00	-8.160151e+00
1.419849e+00	-8.155057e+00
1.422994e+00	-8.150359e+00
1.426138e+00	-8.146009e+00
1.429283e+00	-8.141965e+00
1.432428e+00	-8.138190e+00
1.435573e+00	-8.134651e+00
1.438717e+00	-8.131320e+00
1.441862e+00	-8.128170e+00
1.445007e+00	-8.125180e+00
1.448152e+00	-8.122330e+00
1.451296e+00	-8.119604e+00
1.454441e+00	-8.116988e+00
1.457586e+00	-8.114472e+00
1.460731e+00	-8.112044e+00
1.463875e+00	-8.109698e+00
1.467020e+00	-8.107426e+00
1.470165e+00	-8.105225e+00
1.473309e+00	-8.103089e+00
1.476454e+00	-8.101017e+00
1.479599e+00	-8.099007e+00
1.482744e+00	-8.097057e+00
1.485888e+00	-8.095167e+00
1.489033e+00	-8.093336e+00
1.492178e+00	-8.091565e+00
1.495323e+00	-8.089854e+00
1.498467e+00	-8.088205e+00
1.501612e+00	-8.086617e+00
1.504757e+00	-8.085092e+00
1.507902e+00	-8.083631e+00
1.511046e+00	-8.082236e+00
1.514191e+00	-8.080906e+00
1.517336e+00	-8.079643e+00
1.520481e+00	-8.078449e+00
1.523625e+00	-8.077323e+00
1.526770e+00	-8.076267e+00
1.529915e+00	-8.075281e+00
1.533059e+00	-8.074366e+00
1.536204e+00	-8.073523e+00
1.539349e+00	-8.072752e+00
1.542494e+00	-8.072054e+00
1.545638e+00	-8.071428e+00
1.548783e+00	-8.070875e+00
1.551928e+00	-8.070396e+00
1.555073e+00	-8.069990e+00
1.558217e+00	-8.069658e+00
1.561362e+00	-8.069400e+00
1.564507e+00	-8.069215e+00
1.567652e+00	-8.069104e+00
1.570796e+00	-8.069067e+00


==> Data/svd_Interleaved_Nt_11_Nr_11_L_21.dat <==
i	sigma
1.000000e+00	3.852761e-01
2.000000e+00	3.225894e-01
3.000000e+00	2.787157e-01
4.000000e+00	2.385636e-01
5.000000e+00	2.028438e-01
6.000000e+00	1.685406e-01
7.000000e+00	1.364016e-01
8.000000e+00	1.048728e-01
9.000000e+00	7.456471e-02
1.000000e+01	4.438916e-02
1.100000e+01	1.488187e-02


==> Data/svd_Interleaved_Nt_11_Nr_11_L_21_lambda.dat <==
i	sigma
1.000000e+00	3.629164e-02
2.000000e+00	2.512781e-02
3.000000e+00	1.946533e-02
4.000000e+00	1.523296e-02
5.000000e+00	1.205330e-02
6.000000e+00	9.418265e-03
7.000000e+00	7.256699e-03
8.000000e+00	5.361881e-03
9.000000e+00	3.704492e-03
1.000000e+01	2.162055e-03
1.100000e+01	7.187114e-04


==> Data/svd_Interleaved_Nt_11_Nr_11_L_42.dat <==
i	sigma
1.000000e+00	2.636600e-01
2.000000e+00	2.016963e-01
3.000000e+00	1.666590e-01
4.000000e+00	1.382187e-01
5.000000e+00	1.149234e-01
6.000000e+00	9.387743e-02
7.000000e+00	7.501911e-02
8.000000e+00	5.713850e-02
9.000000e+00	4.035323e-02
1.000000e+01	2.392294e-02
1.100000e+01	8.000902e-03


==> Data/svd_Interleaved_Nt_11_Nr_11_L_42_lambda.dat <==
i	sigma
1.000000e+00	2.494782e-02
2.000000e+00	1.712551e-02
3.000000e+00	1.341027e-02
4.000000e+00	1.067242e-02
5.000000e+00	8.595761e-03
6.000000e+00	6.837245e-03
7.000000e+00	5.349934e-03
8.000000e+00	4.005907e-03
9.000000e+00	2.794643e-03
1.000000e+01	1.642521e-03
1.100000e+01	5.474511e-04


==> Data/svd_Nested_Nt_11_Nr_11_L_21.dat <==
i	sigma
1.000000e+00	3.530857e-01
2.000000e+00	2.634227e-01
3.000000e+00	1.984657e-01
4.000000e+00	1.371553e-01
5.000000e+00	8.190686e-02
6.000000e+00	2.660452e-02
7.000000e+00	1.028467e-02
8.000000e+00	8.474086e-05
9.000000e+00	4.647367e-07
1.000000e+01	1.825666e-09
1.100000e+01	3.827672e-12


==> Data/svd_Nested_Nt_11_Nr_11_L_21_lambda.dat <==
i	sigma
1.000000e+00	3.242784e-02
2.000000e+00	1.886472e-02
3.000000e+00	1.250729e-02
4.000000e+00	7.686664e-03
5.000000e+00	4.379147e-03
6.000000e+00	1.336019e-03
7.000000e+00	9.675011e-04
8.000000e+00	5.128757e-06
9.000000e+00	2.260760e-08
1.000000e+01	7.491092e-11
1.100000e+01	4.639616e-13


==> Data/svd_Nested_Nt_11_Nr_11_L_43.dat <==
i	sigma
1.000000e+00	1.756985e-01
2.000000e+00	1.121385e-01
3.000000e+00	7.949982e-02
4.000000e+00	5.261644e-02
5.000000e+00	3.092877e-02
6.000000e+00	9.799156e-03
7.000000e+00	1.896018e-03
8.000000e+00	2.173228e-06
9.000000e+00	2.156031e-09
1.000000e+01	1.796156e-12
1.100000e+01	7.962753e-15


==> Data/svd_Nested_Nt_11_Nr_11_L_43_lambda.dat <==
i	sigma
1.000000e+00	1.747264e-02
2.000000e+00	1.044862e-02
3.000000e+00	7.180286e-03
4.000000e+00	4.597510e-03
5.000000e+00	2.675121e-03
6.000000e+00	8.296652e-04
7.000000e+00	1.954843e-04
8.000000e+00	1.680083e-07
9.000000e+00	1.335339e-10
1.000000e+01	6.017922e-13
1.100000e+01	1.332910e-15


==> Data/svd_Partitioned_Nt_11_Nr_11_L_21.dat <==
i	sigma
1.000000e+00	1.820382e-01
2.000000e+00	3.738214e-02
3.000000e+00	5.487914e-03
4.000000e+00	4.890325e-04
5.000000e+00	3.069936e-05
6.000000e+00	1.411099e-06
7.000000e+00	4.747314e-08
8.000000e+00	1.141449e-09
9.000000e+00	1.866830e-11
1.000000e+01	1.983953e-13
1.100000e+01	2.200663e-15


==> Data/svd_Partitioned_Nt_11_Nr_11_L_21_lambda.dat <==
i	sigma
1.000000e+00	1.893082e-02
2.000000e+00	3.582419e-03
3.000000e+00	3.971185e-04
4.000000e+00	4.258605e-05
5.000000e+00	2.690080e-06
6.000000e+00	7.047717e-08
7.000000e+00	2.261071e-09
8.000000e+00	1.419089e-10
9.000000e+00	1.750253e-12
1.000000e+01	6.910014e-14
1.100000e+01	2.428798e-15


==> Data/svd_Partitioned_Nt_11_Nr_11_L_43.dat <==
i	sigma
1.000000e+00	2.298821e-02
2.000000e+00	4.429543e-04
3.000000e+00	4.338517e-06
4.000000e+00	3.535923e-08
5.000000e+00	2.531749e-10
6.000000e+00	1.704631e-12
7.000000e+00	1.341062e-13
8.000000e+00	1.600816e-15
9.000000e+00	1.359833e-16
1.000000e+01	8.125962e-17
1.100000e+01	5.311118e-17


==> Data/svd_Partitioned_Nt_11_Nr_11_L_43_lambda.dat <==
i	sigma
1.000000e+00	3.773330e-03
2.000000e+00	5.751407e-05
3.000000e+00	5.093125e-07
4.000000e+00	3.811822e-09
5.000000e+00	3.084622e-11
6.000000e+00	8.758149e-13
7.000000e+00	1.194644e-13
8.000000e+00	3.818538e-15
9.000000e+00	2.125150e-16
1.000000e+01	7.552062e-18
1.100000e+01	2.195066e-18


==> Data/svd_model_Interleaved_Nt_11_Nr_11_L_42.dat <==
i	sigma
1.000000e+00	1.717350e+00
2.000000e+00	1.110320e+00
3.000000e+00	8.583749e-01
4.000000e+00	6.818723e-01
5.000000e+00	5.507249e-01
6.000000e+00	4.402856e-01
7.000000e+00	3.463553e-01
8.000000e+00	2.607507e-01
9.000000e+00	1.826538e-01
1.000000e+01	1.077240e-01
1.100000e+01	3.593065e-02


==> Data/svd_model_Nested_Nt_11_Nr_11_L_43.dat <==
i	sigma
1.000000e+00	1.102991e+00
2.000000e+00	6.212665e-01
3.000000e+00	4.167019e-01
4.000000e+00	2.619143e-01
5.000000e+00	1.524551e-01
6.000000e+00	4.673293e-02
7.000000e+00	1.271146e-02
8.000000e+00	1.005973e-05
9.000000e+00	8.433645e-09
1.000000e+01	5.801782e-12
1.100000e+01	2.306444e-15


==> Data/svd_model_Partitioned_Nt_11_Nr_11_L_43.dat <==
i	sigma
1.000000e+00	3.430887e-01
2.000000e+00	3.330777e-03
3.000000e+00	2.506718e-05
4.000000e+00	1.723783e-07
5.000000e+00	1.082316e-09
6.000000e+00	6.069871e-12
7.000000e+00	2.942883e-14
8.000000e+00	4.840742e-16
9.000000e+00	3.863656e-16
1.000000e+01	1.985041e-16
1.100000e+01	6.426849e-17

